Prior-Independent Bidding Strategies for First-Price Auctions

First-price auctions are one of the most popular mechanisms for selling goods and services, with applications ranging from display advertising to timber sales. Unlike their close cousin, the second-price auction, first-price auctions do not admit a dominant strategy. Instead, each buyer must design a bidding strategy that maps values to bids -- a task that is often challenging due to the lack of prior knowledge about competing bids. To address this challenge, we conduct a principled analysis of prior-independent bidding strategies for first-price auctions using worst-case regret as the performance measure. First, we develop a technique to evaluate the worst-case regret for (almost) any given value distribution and bidding strategy, reducing the complex task of ascertaining the worst-case competing-bid distribution to a simple line search. Next, building on our evaluation technique, we minimize worst-case regret and characterize a minimax-optimal bidding strategy for every value distribution. We achieve it by explicitly constructing a bidding strategy as a solution to an ordinary differential equation, and by proving its optimality for the intricate infinite-dimensional minimax problem underlying worst-case regret minimization. Our construction provides a systematic and computationally-tractable procedure for deriving minimax-optimal bidding strategies. When the value distribution is continuous, it yields a deterministic strategy that maps each value to a single bid. We also show that our minimax strategy significantly outperforms the uniform-bid-shading strategies advanced by prior work. Our result allows us to precisely quantify, through minimax regret, the performance loss due to a lack of knowledge about competing bids. We leverage this to analyze the impact of the value distribution on the performance loss, and find that it decreases as the buyer's values become more dispersed.

==> Data/best_alpha_and_performance_beta_dist.csv <==
beta,best_alpha,best_performance
0.01,0.4856,0.24678835371625862
0.02,0.4856,0.24368792608776368
0.03,0.4856,0.24280000000000002
0.04,0.4856,0.24280000000000007
0.05,0.4748,0.24001035823435707
0.06,0.4748,0.2374000000000001
0.07,0.4748,0.23739999999999983
0.08,0.4652,0.23717209972229022
0.09,0.4652,0.2347107301294569
0.1,0.4652,0.23259999999999992
0.11,0.4652,0.23260000000000008
0.12,0.4652,0.23259999999999986
0.13,0.4556,0.23064442095410895
0.14,0.4556,0.22852293594826614
0.15,0.4556,0.22780000000000006
0.16,0.4556,0.2278
0.17,0.4448,0.22762486162700124
0.18,0.4448,0.2257278718675344
0.19,0.4448,0.223879805965523
0.2,0.4448,0.2224000000000001
0.21,0.4448,0.22239999999999993
0.22,0.4448,0.2224000000000001
0.23,0.4352,0.2221379086991693
0.24,0.4352,0.22051375433884995
0.25,0.4352,0.21892805874695703
0.26,0.4352,0.21759999999999996
0.27,0.4352,0.21760000000000018
0.28,0.4352,0.21759999999999996
0.29,0.4352,0.21759999999999996
0.3,0.4244,0.21681852162789766
0.31,0.4244,0.2154432993350503
0.32,0.4244,0.21409781874796963
0.33,0.4244,0.21278107395108545
0.34,0.4244,0.2121999999999999
0.35000000000000003,0.4244,0.21219999999999994
0.36,0.4244,0.21219999999999983
0.37,0.4244,0.2122000000000001
0.38,0.4148,0.21199492422412777
0.39,0.4148,0.21083944018357997
0.4,0.4148,0.20970670924077717
0.41000000000000003,0.4148,0.2085960305451397
0.42,0.4148,0.20750673233643596
0.43,0.4148,0.20739999999999986
0.44,0.4148,0.20739999999999992
0.45,0.4148,0.20740000000000003
0.46,0.4148,0.20740000000000003
0.47000000000000003,0.4148,0.20740000000000014
0.48,0.4052,0.20691965596679548
0.49,0.4052,0.20597103752807527
0.5,0.4052,0.20503923065139265
0.51,0.4052,0.20412376920800557
0.52,0.4052,0.20322420448415499
0.53,0.4052,0.2025999999999999
0.54,0.4052,0.2026
0.55,0.4052,0.2026000000000001
0.56,0.4052,0.20259999999999995
0.5700000000000001,0.4052,0.20260000000000006
0.58,0.4052,0.20260000000000006
0.59,0.4052,0.2026
0.6,0.3956,0.202246439537208
0.61,0.3956,0.20147990014321504
0.62,0.3956,0.2007255023334663
0.63,0.3956,0.19998294530954583
0.64,0.3956,0.1992519383180855
0.65,0.3956,0.19853220023047072
0.66,0.3956,0.19782345914367028
0.67,0.3956,0.19780000000000003
0.68,0.3956,0.19779999999999986
0.6900000000000001,0.3956,0.19779999999999998
0.7000000000000001,0.3956,0.19780000000000003
0.71,0.3956,0.19779999999999998
0.72,0.39440000000000003,0.19757057679828174
0.73,0.39440000000000003,0.1972
0.74,0.39440000000000003,0.19720000000000004
0.75,0.39440000000000003,0.19719999999999993
0.76,0.3872,0.1971830054302554
0.77,0.3872,0.1965869880174448
0.78,0.3872,0.19599924882429728
0.79,0.3872,0.19541960820123724
0.8,0.3872,0.19484789176057438
0.81,0.3884,0.194283930183529
0.8200000000000001,0.3872,0.19399277241056329
0.8300000000000001,0.3872,0.19369693225773574
0.84,0.3872,0.1936
0.85,0.3872,0.19360000000000005
0.86,0.3872,0.1936
0.87,0.3872,0.1936
0.88,0.386,0.19358803734523305
0.89,0.386,0.1932283990794473
0.9,0.386,0.19300000000000006
0.91,0.386,0.193
0.92,0.386,0.19299999999999995
0.93,0.386,0.193
0.9400000000000001,0.38480000000000003,0.19263911759266314
0.9500000000000001,0.38480000000000003,0.19240000000000002
0.96,0.38480000000000003,0.19240000000000002
0.97,0.3812,0.1923347906670463
0.98,0.3812,0.19188790618579196
0.99,0.3812,0.1914463762751815
1.0,0.3824,0.19120000000000004
1.494949494949495,0.3836,0.19234826233127209
1.98989898989899,0.3956,0.19812094934730512
2.484848484848485,0.4052,0.20287686687213935
2.97979797979798,0.4136,0.20680000000000015
3.474747474747475,0.4196,0.20979999999999988
3.9696969696969697,0.4244,0.2122
4.464646464646465,0.4292,0.21460000000000012
4.95959595959596,0.4328,0.21640000000000004
5.454545454545455,0.4352,0.21797114975680937
5.94949494949495,0.4388,0.2194000000000002
6.444444444444445,0.4412,0.22060000000000002
6.9393939393939394,0.4436,0.22180000000000005
7.434343434343434,0.4448,0.2227837347521825
7.92929292929293,0.4472,0.22360000000000002
8.424242424242426,0.4484,0.22447855300010228
8.91919191919192,0.4496,0.2253634886483496
9.414141414141415,0.452,0.22599999999999992
9.90909090909091,0.4532,0.22660000000000008
10.404040404040405,0.4544,0.22720000000000012
10.8989898989899,0.4556,0.22780000000000006
11.393939393939394,0.4568,0.2284
11.88888888888889,0.458,0.22899999999999998
12.383838383838384,0.458,0.22937857733937575
12.878787878787879,0.4592,0.22968927586716584
13.373737373737374,0.46040000000000003,0.23020000000000002
13.868686868686869,0.46040000000000003,0.23067455630959416
14.363636363636365,0.4616,0.2308511293098019
14.85858585858586,0.4628,0.23140000000000005
15.353535353535355,0.4628,0.23160620091437778
15.84848484848485,0.46399999999999997,0.23200000000000004
16.343434343434346,0.46399999999999997,0.23223674011172094
16.83838383838384,0.4652,0.23260000000000003
17.333333333333336,0.4652,0.232759548352712
17.82828282828283,0.4664,0.23319999999999996
18.323232323232325,0.4664,0.23320000000000002
18.81818181818182,0.4664,0.23363718078372614
19.313131313131315,0.4676,0.2338
19.80808080808081,0.4676,0.23394773623445414
20.303030303030305,0.4676,0.2343460570633683
20.7979797979798,0.4688,0.2344
21.292929292929294,0.4688,0.23455768025331244
21.78787878787879,0.4688,0.2349138056769095
22.282828282828284,0.47,0.2350000000000001
22.77777777777778,0.47,0.23504147573638923
23.272727272727273,0.47,0.235361918410212
23.767676767676768,0.4712,0.23560000000000003
24.262626262626263,0.4712,0.23560000000000003
24.757575757575758,0.4712,0.23570738043276213
25.252525252525253,0.4712,0.2359887891109159
25.747474747474747,0.4724,0.23620000000000002
26.242424242424242,0.4724,0.23619999999999997
26.737373737373737,0.4724,0.23626838039336745
27.232323232323232,0.4724,0.236528579526539
27.72727272727273,0.4724,0.23678179202072316
28.222222222222225,0.4736,0.2368
28.71717171717172,0.4736,0.2368
29.212121212121215,0.4736,0.23700081285838992
29.70707070707071,0.4736,0.23722854285407655
30.202020202020204,0.4748,0.2374
30.6969696969697,0.4748,0.2374000000000001
31.191919191919194,0.4748,0.2374
31.68686868686869,0.4748,0.237579000952941
32.18181818181819,0.4748,0.23778041380939324
32.67676767676768,0.4748,0.2379772443506714
33.17171717171718,0.476,0.2380000000000001
33.66666666666667,0.476,0.238
34.161616161616166,0.476,0.23803022675780297
34.65656565656566,0.476,0.2382099486819967
35.151515151515156,0.476,0.23838587339490494
35.64646464646465,0.476,0.23855813229241854
36.141414141414145,0.4772,0.23860000000000003
36.63636363636364,0.4772,0.23860000000000003
37.131313131313135,0.4772,0.23860000000000003
37.62626262626263,0.4772,0.23869506957402825
38.121212121212125,0.4772,0.23885038157391672
38.61616161616162,0.4772,0.23900270894918366
39.111111111111114,0.4772,0.23915214585663624
39.60606060606061,0.4784,0.23919999999999997
40.101010101010104,0.4784,0.23920000000000008
40.5959595959596,0.4784,0.23920000000000013
41.09090909090909,0.4784,0.23920000000000002
41.58585858585859,0.4784,0.23933430448285392
42.08080808080808,0.4784,0.23946779209770366
42.57575757575758,0.4784,0.23959895484073343
43.07070707070707,0.4784,0.23972785932452406
43.56565656565657,0.4796,0.23980000000000024
44.06060606060606,0.4796,0.23980000000000012
44.55555555555556,0.4796,0.2398
45.05050505050505,0.4796,0.2398
45.54545454545455,0.4796,0.23980882992829228
46.04040404040404,0.4796,0.23992507646845157
46.535353535353536,0.4796,0.24003947196903763
47.03030303030303,0.4796,0.24015206500563108
47.525252525252526,0.4796,0.24026290238799458
48.02020202020202,0.4796,0.24037202924174
48.515151515151516,0.4808,0.2404
49.01010101010101,0.4808,0.2404000000000001
49.505050505050505,0.4808,0.2404
50.0,0.4808,0.2404


==> Data/best_alpha_and_performance_uniform_dist.csv <==
rho,best_alpha,best_performance
0.0,0.3824,0.19120000000000004
0.01,0.3824,0.1930926868686869
0.02,0.3824,0.19498537373737374
0.03,0.3824,0.19691762990732062
0.04,0.3824,0.19896885521885518
0.05,0.3824,0.20106326422115892
0.06,0.3824,0.20320223511712868
0.07,0.3824,0.20538720538720537
0.08,0.3824,0.2076196750109793
0.09,0.38480000000000003,0.209541090909091
0.1,0.38480000000000003,0.21144565656565661
0.11,0.38480000000000003,0.2137543908330425
0.12,0.386,0.21592606060606068
0.13,0.386,0.21783656565656584
0.14,0.386,0.2201056839025269
0.15,0.3872,0.2223466666666667
0.16,0.3872,0.22426311111111108
0.17,0.3884,0.22688052525252544
0.18,0.3884,0.22880290909090922
0.19,0.3884,0.23138097738776683
0.2,0.3896,0.23336646464646477
0.21,0.3908,0.2360195151515156
0.22,0.3908,0.23795377777777799
0.23,0.392,0.24062464646464665
0.24,0.392,0.24322169059011156
0.25,0.39440000000000003,0.2460020202020204
0.26,0.3956,0.24870852525252546
0.27,0.3968,0.25142690909090926
0.28,0.3968,0.25371415770609324
0.29,0.398,0.2561270707070708
0.3,0.3992,0.2588751515151517
0.31,0.4004,0.26163511111111126
0.32,0.4016,0.26440694949494964
0.33,0.4028,0.26719066666666696
0.34,0.4052,0.2707882020202024
0.35000000000000003,0.4064,0.27360161616161643
0.36,0.4076,0.2764269090909092
0.37,0.4088,0.27926408080808107
0.38,0.41000000000000003,0.2821131313131316
0.39,0.4112,0.2849740606060608
0.4,0.4124,0.28805396022951796
0.41000000000000003,0.4148,0.2921418919264726
0.42,0.4172,0.29532703030303065
0.43,0.4184,0.2982473535353539
0.44,0.4196,0.30117955555555587
0.45,0.4208,0.30439540933007925
0.46,0.422,0.30771041998003557
0.47000000000000003,0.4256,0.3118057373737377
0.48,0.4268,0.3147973333333338
0.49,0.428,0.31780080808080857
0.5,0.4292,0.32088158754365653
0.51,0.4304,0.3241088757233208
0.52,0.4316,0.3273737373737374
0.53,0.4352,0.3317630707070712
0.54,0.4364,0.3348378181818186
0.55,0.4376,0.3379244444444448
0.56,0.4388,0.34102294949495
0.5700000000000001,0.44,0.34413333333333385
0.58,0.4412,0.34725559595959643
0.59,0.4412,0.35202020202020207
0.6,0.446,0.35544848484848535
0.61,0.4472,0.3586182626262631
0.62,0.4484,0.36179991919191956
0.63,0.4496,0.3649934545454549
0.64,0.4496,0.36800180532090393
0.65,0.4508,0.37171717171717183
0.66,0.4556,0.37662933333333387
0.67,0.4556,0.3797069425196174
0.68,0.4568,0.3823766341170022
0.6900000000000001,0.458,0.3854139393939399
0.7000000000000001,0.4592,0.38869656565656624
0.71,0.4592,0.39196300382170884
0.72,0.46040000000000003,0.39636363636363653
0.73,0.4652,0.4006828686868693
0.74,0.4664,0.4040248888888893
0.75,0.4664,0.4071997435764163
0.76,0.4676,0.40969317171717223
0.77,0.4688,0.4130648888888896
0.78,0.4688,0.41606060606060624
0.79,0.4688,0.4210101010101012
0.8,0.4748,0.4258143439449256
0.81,0.476,0.42883272727272786
0.8200000000000001,0.476,0.43202850163634515
0.8300000000000001,0.4772,0.434637616161617
0.84,0.4772,0.4373610687766181
0.85,0.4784,0.4407070707070709
0.86,0.4784,0.4456565656565658
0.87,0.4772,0.4506060606060608
0.88,0.4856,0.4543057777777784
0.89,0.4856,0.4568864774750656
0.9,0.4868,0.4602472727272734
0.91,0.4868,0.46265668686868755
0.92,0.4868,0.4653535353535356
0.93,0.4868,0.47030303030303056
0.9400000000000001,0.4868,0.4752525252525255
0.9500000000000001,0.4868,0.48020202020202046
0.96,0.4952,0.482895030303031
0.97,0.4952,0.4858449872989465
0.98,0.4952,0.4886664708474096
0.99,0.4952,0.4902480000000006
1.0,0.4952,0.5


==> Data/bidding_strategies_epsilon_mean_preserving.csv <==
y,epsilon=0.0,epsilon=0.005,epsilon=0.01,epsilon=0.015,epsilon=0.02,epsilon=0.025,epsilon=0.03,epsilon=0.035,epsilon=0.04,epsilon=0.045,epsilon=0.05,epsilon=0.055,epsilon=0.06,epsilon=0.065,epsilon=0.07,epsilon=0.075,epsilon=0.08,epsilon=0.085,epsilon=0.09,epsilon=0.095,epsilon=0.1,epsilon=0.105,epsilon=0.11,epsilon=0.115,epsilon=0.12,epsilon=0.125,epsilon=0.13,epsilon=0.135,epsilon=0.14,epsilon=0.145,epsilon=0.15,epsilon=0.155,epsilon=0.16,epsilon=0.165,epsilon=0.17,epsilon=0.17500000000000002,epsilon=0.18,epsilon=0.185,epsilon=0.19,epsilon=0.195,epsilon=0.2,epsilon=0.20500000000000002,epsilon=0.21,epsilon=0.215,epsilon=0.22,epsilon=0.225,epsilon=0.23,epsilon=0.23500000000000001,epsilon=0.24,epsilon=0.245,epsilon=0.25,epsilon=0.255,epsilon=0.26,epsilon=0.265,epsilon=0.27,epsilon=0.275,epsilon=0.28,epsilon=0.28500000000000003,epsilon=0.29,epsilon=0.295,epsilon=0.3,epsilon=0.305,epsilon=0.31,epsilon=0.315,epsilon=0.32,epsilon=0.325,epsilon=0.33,epsilon=0.335,epsilon=0.34,epsilon=0.34500000000000003,epsilon=0.35000000000000003,epsilon=0.355,epsilon=0.36,epsilon=0.365,epsilon=0.37,epsilon=0.375,epsilon=0.38,epsilon=0.385,epsilon=0.39,epsilon=0.395,epsilon=0.4,epsilon=0.405,epsilon=0.41000000000000003,epsilon=0.41500000000000004,epsilon=0.42,epsilon=0.425,epsilon=0.43,epsilon=0.435,epsilon=0.44,epsilon=0.445,epsilon=0.45,epsilon=0.455,epsilon=0.46,epsilon=0.465,epsilon=0.47000000000000003,epsilon=0.47500000000000003,epsilon=0.48,epsilon=0.485,epsilon=0.49,epsilon=0.495,epsilon=0.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.010101010101010102,0.005025083217207573,0.004975351286134107,0.004925608873256606,0.004875866449465015,0.004826124010176809,0.004776381559982297,0.004726639092921909,0.00467689661233316,0.004627154116832537,0.004577411605345105,0.004527669081116369,0.00447792654097844,0.004428183984681281,0.0043784414126783276,0.004328698826111656,0.004278956223814047,0.0042292136044385815,0.004179470969703727,0.004129728318537635,0.004079985654460336,0.004030242975933664,0.0039805002837932715,0.003930757580893349,0.00388101487071029,0.0038312721590652373,0.0037815294470374848,0.0037317867518381043,0.0036820440799314783,0.003632301458726896,0.0035825589369472377,0.003532816459333508,0.003483073710822339,0.003433329381246293,0.003383584870564366,0.0033338403598808437,0.0032840958491957605,0.0032343520577180814,0.0031846094282512467,0.0031348669659284393,0.003085124411714376,0.0030353817703846347,0.0029856390883706532,0.0029358963840108326,0.0028861536697142583,0.0028364109582965933,0.00278666824957461,0.0027369255525175034,0.002687182864046777,0.002637440189796285,0.002587697528285216,0.0025379548857352116,0.0024882122548015554,0.0024384696407381006,0.002388727042869056,0.002338984460463799,0.0022892418949080236,0.002239499344282625,0.002189756809166815,0.002140014288389405,0.002090271784326704,0.0020405292945012265,0.0019907868178070266,0.0019410443565859334,0.0018913019094800945,0.0018415594749107357,0.0017918170552825082,0.0017420746469966938,0.0016923425095544326,0.0016425995091735837,0.0015928565324320513,0.0015431135769638886,0.0014933706407982037,0.0014436277261479983,0.0013938848301763489,0.0013441419526173315,0.0012943990922576584,0.0012446562483652088,0.0011949134204206236,0.001145170607634775,0.0010954278093077202,0.001045685024721174,0.0009959422538858163,0.0009461994962790284,0.0008964567505383023,0.0008467140169502362,0.0007969712951333455,0.0007472285843462877,0.0006974858842534999,0.0006477431944229237,0.0005980005147494182,0.0005482578448468259,0.0004985151842289277,0.0004487725326550713,0.0003990298899759237,0.00034928725573098917,0.0002995446297784328,0.0002498020118203582,0.00020005940163740277,0.00015031679898951602,0.00010057420366542688,5.0833085617468863e-05
0.020202020202020204,0.009999672461677702,0.00990170321248971,0.009803733957756439,0.009705764706082403,0.00960779544535798,0.009509826187501812,0.009411856915433944,0.009313887637659526,0.009215918349171497,0.00911794904519178,0.009019979734801786,0.008922010405904414,0.008824041055045143,0.008726071680733666,0.00862810228360041,0.008530132854681027,0.008432163382535794,0.008334193866145458,0.008236224291325561,0.008138254659627331,0.008040284935390656,0.007942315039875877,0.007844344941406046,0.007746374605112144,0.007648403984622601,0.007550433012628901,0.007452461607409274,0.007354489656963553,0.0072565169938728045,0.00715854332941775,0.007060582413779861,0.0069626115527333336,0.006864638204780821,0.006766664601700628,0.006668690998618211,0.006570717395533619,0.00647274483619118,0.006374774315277249,0.0062768121348406244,0.006178838820388212,0.006080866419928012,0.005982894668823865,0.005884923421815515,0.0057869525726428625,0.005688982052873768,0.00559101179821561,0.005493041778667884,0.005395071943119236,0.005297102256061925,0.0051991326378999225,0.005101163096482947,0.00500319359046405,0.004905224131982046,0.004807254711130944,0.0047092853195313976,0.0046113159578462515,0.004513346615555505,0.0044153772920352795,0.004317407981251223,0.004219438689093542,0.004121469406121004,0.004023500128158185,0.003925530861220345,0.0038275616005367954,0.003729592341389174,0.003631623089634556,0.003533653835830933,0.003435684588356455,0.003337715339003697,0.003239746089021404,0.0031417768393631118,0.0030438075908985566,0.002945838338589544,0.0028478690846986086,0.0027498998279056855,0.0026519305684997068,0.00255396130615459,0.002455992040258579,0.002358022770792937,0.0022600534977126707,0.0021620842211593242,0.0020641149397324227,0.0019661456531731704,0.001868176363520801,0.0017702070688229356,0.0016722377687270222,0.0015742684640589594,0.0014762991546099593,0.0013783298405758643,0.0012803605210091103,0.0011823911959615181,0.0010844218661050632,0.0009864525311989478,0.0008884831904427961,0.0007905138448560973,0.0006925444936904504,0.0005945751372510071,0.0004966057753596808,0.00039863640812487543,0.00030066703545026773,0.0002027190784672047
0.030303030303030304,0.014924236550779284,0.014779539610783883,0.014634842722355875,0.014490145892185776,0.014345449114760565,0.014200752399731622,0.014056055737698261,0.013911359136612145,0.013766662595249406,0.01362196611224582,0.013477269698259672,0.013332573346471721,0.013187877057130667,0.013043180832786242,0.012898484679223863,0.01275378859289215,0.012609092566960932,0.012464396607591558,0.012319700705605324,0.012175004875291091,0.012030309098994923,0.011885613366549544,0.011740917674140093,0.01159622201236863,0.011451526372015616,0.011306830685788005,0.011162134957741415,0.011017439060060683,0.010872742897571447,0.010728046290919623,0.010583348568970407,0.010438648081959115,0.010293946028452655,0.010149244082870521,0.010004542137289692,0.009859840191710142,0.009715138193723823,0.009570438834726238,0.009425741623314523,0.00928104522244079,0.009136349169001533,0.008991653337887043,0.008846957616431301,0.008702261938314852,0.008557566295112468,0.008412870620129475,0.008268174931697136,0.008123479179467735,0.007978783381537957,0.007834087516439027,0.007689391610871342,0.0075446956203233904,0.0073999995701652275,0.007255303455351683,0.00711060727272669,0.006965911028046383,0.0068212147153122816,0.006676518338129481,0.006531821894822526,0.006387125393408822,0.0062424288288815,0.006097732200964204,0.005953035516438659,0.005808338773951555,0.0056636419725407125,0.005518945117691746,0.005374248205566198,0.005229551242480391,0.005084854225502154,0.004940157156836897,0.004795460057948263,0.004650762960147706,0.004506065861659959,0.004361368763662919,0.004216671665690839,0.004071974567991299,0.003927277470519177,0.003782580373086898,0.003637883275765164,0.0034931861786035596,0.003348489081729372,0.003203791984554455,0.003059094887003501,0.0029143977900586305,0.0027697006928543563,0.002625003595254278,0.002480306497668148,0.002335609400021272,0.0021909123024259187,0.0020462152044491413,0.0019015181061247223,0.0017568210077830403,0.0016121239093176806,0.001467426810345407,0.001322729711363593,0.0011780326120086086,0.0010333355124289532,0.0008886384125343262,0.0007439413123748672,0.0005992433128557048,0.0004546493679955865
0.04040404040404041,0.019799327728411784,0.01960938801863815,0.019419448309554423,0.019229508605650716,0.0190395689014468,0.018849629203214438,0.018659689503049883,0.018469749805712414,0.01827981010935998,0.018089870412285176,0.017899930720103846,0.017709991027628446,0.017520051334229448,0.01733011164057112,0.017140171948929115,0.016950232256593187,0.016760292559554957,0.016570352860590446,0.016380413155073093,0.01619047344998636,0.01600053389757659,0.015810594662153996,0.015620655762421934,0.01543071721787882,0.01524077905417124,0.015050841255064224,0.014860903872660744,0.014670966849913437,0.014481030175084893,0.01429109327395679,0.014101157254240463,0.013911220458288291,0.013721275166160006,0.013531328884713832,0.013341382625901014,0.01315143634037405,0.012961494000673687,0.01277155763912048,0.012581621680040376,0.01239168458175264,0.012201747797140911,0.012011810651987117,0.01182187311272748,0.011631935177833697,0.011441996882033624,0.011252058208816725,0.011062119198838162,0.010872179845221248,0.010682240198594527,0.010492300486695302,0.01030236078965287,0.010112421085853081,0.009922481387410554,0.009732541691420305,0.009542601995610219,0.009352662302412993,0.009162722607732599,0.008972782912708704,0.008782843215375993,0.0085929035197865,0.008402963821908981,0.008213024120414568,0.008023084418957094,0.007833144715687744,0.0076432050087795805,0.007453265301508856,0.007263325589666878,0.0070733858776188385,0.0068834461617109976,0.006693506442808196,0.006503566721593427,0.006313626998678428,0.006123687271870121,0.00593374754240546,0.005743807809815665,0.005553868074374206,0.005363928336052979,0.005173988594679462,0.004984048850348863,0.004794109103135134,0.004604169353191722,0.004414229599943531,0.004224289843342431,0.004034350084411383,0.0038444103222984687,0.0036544705568950916,0.003464530788642152,0.0032745910174911755,0.003084651244801827,0.0028947114727116453,0.0027047717013029032,0.002514831930871111,0.00232489216127586,0.0021349523921008243,0.0019450126238098639,0.001755072856007444,0.0015651330888102,0.0013751933220969132,0.0011852535558873143,0.000995311691084177,0.000805695608332576
0.05050505050505051,0.024625423663923656,0.02439171114116212,0.02415799861442349,0.02392428608784769,0.023690573555702997,0.023456861023857085,0.023223148484172312,0.0229894359410008,0.022755723399315197,0.02252201086935251,0.022288298357179444,0.02205458585790212,0.021820873371137552,0.021587160897812922,0.021353448440521332,0.02111973599673829,0.020886023562514525,0.020652311140854106,0.02041859872701464,0.020184886328243033,0.01995117393619865,0.019717461546985143,0.019483749160540582,0.019250036775251174,0.019016324391551563,0.01878261198492369,0.018548899570944858,0.018315187446408004,0.018081476593970004,0.017847763941691967,0.01761405771474538,0.017380352355763823,0.017146637593225843,0.016912921839471667,0.016679206631912906,0.016445490750326246,0.016211779524582307,0.01597807399911548,0.015744367389631968,0.015510653605729828,0.015276942289136307,0.015043229933740552,0.014809517513925122,0.014575805108007898,0.014342092722920162,0.014108380333228466,0.01387466795187854,0.013640955557093713,0.013407243159052052,0.013173530747970197,0.012939818337650594,0.012706105905608285,0.012472393464546427,0.012238681011608786,0.012004968544670902,0.011771256066449893,0.011537543573030067,0.011303831065844901,0.011070118543205817,0.01083640600942459,0.010602693463680753,0.010368980918967928,0.010135268380463918,0.009901555845999995,0.009667843313434898,0.009434130785682213,0.009200418258266684,0.008966705735211146,0.008732993212610125,0.008499280691046216,0.00826556817093847,0.008031855652651698,0.007798143133766181,0.007564430615291416,0.007330718096547244,0.007097005577606208,0.006863293058249915,0.006629580538124198,0.006395868017153097,0.006162155495248662,0.005928442972412349,0.005694730447915517,0.005461017921568158,0.005227305394277762,0.004993592865053212,0.004759880333662864,0.004526167800443051,0.004292455265236816,0.0040587427280845524,0.0038250301884724196,0.0035913176463708207,0.003357605102057636,0.0031238925553671837,0.002890180005855683,0.0026564674539819623,0.002422754899329608,0.002189042342007605,0.0019553297818847575,0.0017216172189754267,0.0014879020398588562,0.0012549717731199788
0.06060606060606061,0.029403016139074718,0.029126985922536805,0.028850955713168144,0.028574925515117026,0.028298895322422073,0.028022865140945118,0.027746834962144588,0.027470804790231423,0.027194774622655602,0.02691874445691374,0.026642714297853483,0.02636668413923403,0.02609065397932385,0.025814623817574215,0.025538593654929314,0.02526256348708418,0.024986533308219476,0.024710503119229878,0.02443447291324199,0.024158442695926124,0.023882412502517956,0.023606382355186598,0.023330352255540313,0.023054322203665253,0.02277829220165343,0.022502262225361364,0.022226232291232696,0.02195020235556645,0.021674172405277796,0.021398132596458126,0.021122107356201965,0.020846085341245497,0.020570056877094522,0.020294028615855164,0.0200180026056319,0.019741973758460554,0.019465948050113188,0.01918992496831158,0.018913898732869517,0.018637857993522113,0.01836182805019976,0.018085798113799845,0.017809768156577876,0.017533738163904456,0.017257708143514388,0.01698167807058947,0.016705647959858388,0.016429617791150677,0.016153587577842514,0.015877557357540765,0.015601527164243432,0.015325496973583968,0.015049466795834713,0.014773436626157323,0.014497406460561206,0.01422137630003108,0.013945346139066093,0.013669315977645037,0.013393285812718656,0.013117255647469262,0.012841225476967439,0.012565195299128003,0.012289165116996894,0.012013134928111395,0.01173710473010317,0.011461074525816685,0.01118504431059173,0.010909014088458123,0.010632983855410044,0.010356953612029294,0.01008092335874244,0.00980489425402261,0.009528863846483457,0.009252833460277731,0.008976803092756306,0.008700772742226462,0.00842474240687725,0.008148712084916921,0.007872681774971337,0.0075966514757771905,0.007320621186270669,0.007044590904754704,0.006768560630160549,0.006492530362598147,0.006216500100346474,0.005940469842509697,0.005664439588819179,0.005388409338564549,0.0051123790912809336,0.004836348845990502,0.004560318602240018,0.004284288359920925,0.004008258118511864,0.0037322278772407864,0.0034561976362707377,0.003180167394908492,0.002904137153012371,0.002628106910219179,0.002352076666331485,0.002076043572054181,0.001801620258563868
0.07070707070707072,0.034132593356270564,0.033815685906396595,0.03349877844574699,0.03318187097581455,0.03286496348754572,0.03254805598321057,0.03223114845009524,0.03191424088751284,0.03159733328717578,0.031280425639816756,0.030963517942274803,0.030646611589324673,0.03032970412556631,0.030012796691585776,0.029695889288402215,0.02937898191158019,0.029062074554881304,0.02874516721862644,0.028428259894818037,0.028111352586888145,0.027794445281830903,0.02747753797020798,0.0271606306453546,0.026843723297782777,0.026526815918654377,0.026209908495857064,0.025893001201435097,0.02557609402971739,0.025259186974545753,0.02494226972622678,0.024625363233883975,0.0243084594123712,0.023991555497111912,0.02367465462548314,0.023357759530957117,0.023040857066209612,0.02272395385344461,0.022407048443462675,0.02209014181305006,0.021773224471433514,0.021456317377782013,0.021139410161739324,0.02082250280320519,0.02050559537579809,0.020188688007923745,0.01987178066525657,0.01955487335197824,0.019237966038760653,0.01892105872958606,0.01860415140939871,0.018287244087723302,0.017970336738293836,0.017653429370841214,0.017336521979937427,0.01701961456130493,0.016702707115880986,0.016385800921273338,0.01606889318271389,0.015751985503376455,0.015435077877478828,0.015118170292545334,0.014801262740107915,0.014484355217780085,0.014167447718474939,0.013850540235863457,0.013533632769391754,0.013216725311465826,0.012899817863603247,0.01258291041959876,0.012266002978141498,0.011949095538020548,0.011632188098199063,0.011315280655008258,0.010998373208438791,0.010681465756911973,0.01036455829974255,0.010047650836061597,0.009730743364960026,0.009413835885895833,0.009096928398388831,0.00878002090211403,0.008463113397659011,0.008146205893835252,0.00782929839277845,0.007512390893243989,0.00719548339478792,0.006878575897567386,0.006561668401266606,0.006244760905790997,0.005927853410507139,0.005610945915287074,0.005294038420328058,0.004977130925394055,0.0046602234299807,0.004343315934504323,0.0040264084385082536,0.003709500942074098,0.0033925934450485485,0.003075685947431841,0.0027587755543698814,0.0024448186698313376
0.08080808080808081,0.038814637594340666,0.038458278866393476,0.038101920132315725,0.03774556139577988,0.037389202670211064,0.03703284397135653,0.036676485289132775,0.036320126625879516,0.03596376797656979,0.035607409335545695,0.035251050703727194,0.03489469206978944,0.03453833342563029,0.03418197476266489,0.03382561607168606,0.033469257335422026,0.03311289853147614,0.03275653963958147,0.032400180625340155,0.03204382302584766,0.03168746436654609,0.03133110577727188,0.03097474725113144,0.03061838877720206,0.030262030343319427,0.029905671906884375,0.02954931346040474,0.029192954929618577,0.028836596303587585,0.02848022919746704,0.02812387124561069,0.0277675136827699,0.027411155932623863,0.027054805279974434,0.02669846639178767,0.02634211237500604,0.02598575438377026,0.025629396654070265,0.025273038627346513,0.02491667134484566,0.024560312731508417,0.024203954232159534,0.023847595783631402,0.023491237342903322,0.023134878895784698,0.022778520400451866,0.022422161858684373,0.022065803239930588,0.021709445922901055,0.02135308680959671,0.020996727850871033,0.02064036898923169,0.02028401021009131,0.019927651489100976,0.01957129280706127,0.019214934153081075,0.018858575512233453,0.01850221687710552,0.01814585823877238,0.017789499595823315,0.017433140939636688,0.017076782265243375,0.01672042357347797,0.016364064860125652,0.01600770612281205,0.015651347386049175,0.01529498865223336,0.01493862992452533,0.01458227119815037,0.014225912473105357,0.013869553749351598,0.013513195026905522,0.01315683630305035,0.012800477578636352,0.012444118852862885,0.012087760125747533,0.011731401397058337,0.01137504266646412,0.011018683933945976,0.010662325199498123,0.010305966463225508,0.00994960772451438,0.009593248983307712,0.009236890240663584,0.008880531495736758,0.008524172748453098,0.008167813999314238,0.007811455248328429,0.00745509649570424,0.007098737741093526,0.006742378984635055,0.0063860202267761335,0.006029661467516429,0.005673302706573657,0.005316943944571676,0.004960585181250609,0.00460422641687658,0.004247867651470623,0.003891508885197092,0.0035351473826936487,0.0031837787504317523
0.09090909090909091,0.04344962688562131,0.043055228572295,0.042660830261953095,0.0422664319591844,0.04187203365836052,0.04147763536562474,0.04108323707253765,0.04068883878328233,0.04029444049502404,0.03990004220465958,0.03950564391609464,0.03911124562152748,0.038716847316984854,0.03832244900343933,0.03792805073239884,0.03753365251021558,0.03713925432372797,0.03674485616342256,0.03635045800733827,0.03595605983932562,0.035561661618715025,0.035167263296942544,0.03477286481147608,0.034378466071933754,0.033984069060493366,0.0335896709474355,0.03319527298983703,0.03280087510707773,0.03240647722956466,0.032012071208340875,0.03161767376194128,0.031223276500129404,0.03082887841660921,0.030434485990947863,0.03004011217202268,0.029645716235412047,0.02925131836745917,0.028856921021155148,0.028462523550355535,0.028068117391794534,0.02767371952232358,0.02727932161759383,0.026884923600733045,0.02649052542543437,0.02609612818783761,0.025701729546116582,0.025307331133683348,0.024912932849781178,0.024518534649036614,0.02412413648163054,0.02372973833259779,0.02333534015811952,0.02294094195562644,0.022546543710967263,0.02215214541387521,0.021757747101841973,0.021363348799837027,0.020968950505082254,0.020574552212575054,0.020180153924230636,0.019785755634274014,0.0193913573401716,0.018996959044816006,0.018602560745776115,0.018208162440873643,0.017813764133277094,0.017419365818704728,0.01702496750166265,0.016630569178621657,0.016236170850687775,0.015841772518828845,0.015447374183975238,0.015052975844247439,0.01465857750125014,0.014264179154874625,0.013869780805768481,0.013475382454276347,0.013080984100595378,0.012686585745189868,0.01229218738849704,0.011897789031027693,0.011503390672545428,0.011108992313338222,0.01071459395477218,0.01032019559629981,0.009925797238116967,0.009531398880967842,0.00913700052508859,0.008742602170895258,0.008348203818239293,0.007953805467437805,0.007559407119096384,0.007165008773367445,0.0067706104301166505,0.006376212090085296,0.005981813753140423,0.005587415419653496,0.005193017089087475,0.004798618756168106,0.004404217904804236,0.004017747375361496
0.10101010101010102,0.04803803427797478,0.047606993800879856,0.047175953324015,0.04674491285304734,0.046313872383629925,0.04588283192329419,0.045451791465241434,0.045020751015465765,0.044589710573226936,0.04415867013781679,0.043727629715863275,0.04329658930274058,0.042865548898132905,0.04243450850258078,0.04200346811763297,0.04157242773873773,0.04114138735860701,0.040710346975113054,0.0402793065756797,0.039848266162883623,0.03941722582500487,0.03898618557621899,0.03855514538211359,0.03812410518716213,0.037693064907289214,0.03726202438297618,0.036830983412756535,0.036399944407110765,0.0359689044004492,0.03553785695091426,0.03510681775333692,0.03467577849761512,0.03424473735088605,0.03381370217002227,0.03338268755202889,0.0329516492278347,0.03252060908316971,0.03208956982825246,0.031658530636374686,0.031227482947400804,0.03079644283642026,0.030365403493387122,0.029934362700174383,0.029503322272854928,0.029072282034070335,0.028641241842925453,0.02821020164014474,0.027779161357174117,0.02734812097555993,0.02691708055788472,0.02648604017167347,0.0260549997841409,0.02562395940137842,0.025192919016084163,0.024761878623339506,0.024330838224285285,0.023899797814178846,0.023468757394274193,0.02303771696305869,0.02260667652544955,0.02217563607830656,0.021744595621386666,0.021313555159570417,0.020882514692187118,0.020451474218610807,0.020020433743353473,0.019589393263359917,0.01915835278416871,0.01872731230321981,0.018296271822449646,0.01786523134356009,0.017434190868128925,0.017003150394893533,0.016572109925961906,0.016141069461697136,0.015710029003153634,0.015278988551042202,0.014847948105889384,0.014416907668399832,0.013985867230062489,0.013554826784617967,0.013123786331941792,0.012692745872412838,0.012261705407464815,0.011830664936652656,0.01139962446025337,0.010968583979082434,0.010537543493452477,0.010106503003851693,0.00967546251020436,0.009244422012893778,0.008813381512590214,0.008382341009510519,0.007951300503580921,0.007520259995604232,0.007089219485504212,0.006658178973709958,0.006227138460399846,0.005796097945883448,0.005365116375653272,0.004946000841521467
0.11111111111111112,0.05258032756215205,0.05211402844970683,0.05164772932654361,0.05118143019167029,0.050715131041659534,0.05024883188482199,0.04978253271559833,0.049316233541163004,0.04884993436230563,0.04838363518009964,0.047917336003203775,0.04745103682950841,0.04698473766161401,0.046518438503519145,0.04605213936089325,0.0455858402341413,0.04511954112193863,0.04465324202934766,0.04418694295259618,0.043720643898248854,0.04325434485436244,0.04278804580890225,0.042321746746433964,0.04185544765854298,0.04138914873278873,0.04092284993573479,0.040456551148573515,0.039990252077214114,0.03952395223434033,0.03905764740926827,0.03859134982046013,0.03812505232753681,0.037658751350465376,0.03719245838932503,0.03672618557231717,0.036259888029596093,0.03579358919773924,0.03532729174271326,0.0348609940190687,0.03439468839464481,0.033928388891284404,0.03346208995475182,0.0329957911761702,0.03252949233766526,0.03206319333676206,0.031596894244451286,0.031130595196306364,0.030664296147706896,0.030197997096627203,0.029731698026960938,0.029265398950228696,0.028799099843829973,0.028332800722018155,0.027866501584264805,0.02740020243125617,0.026933903268778148,0.026467604096004946,0.026001304917457852,0.025535005734401258,0.025068706554041226,0.024602407375251305,0.024136108199490237,0.02366980903300225,0.023203509876349077,0.0227372107299728,0.022270911599171404,0.02180461248135946,0.021338313361995216,0.020872014227181976,0.020405715079013384,0.01993941591936021,0.019473116749975525,0.01900681756979758,0.01854051838108539,0.018074219184368034,0.01760791998085779,0.01714162077142176,0.016675321556737833,0.01620902233770538,0.01574272311516113,0.015276423889981143,0.014810124662278708,0.014343825432654738,0.013877526202742118,0.013411226972275352,0.012944927741697906,0.012478628511970808,0.01201232928354032,0.01154603005701234,0.011079730832428128,0.0106134316102704,0.010147132391288907,0.009680833175781023,0.009214533963757435,0.008748234756065404,0.00828193555269874,0.007815636354129367,0.007349337160583192,0.006883037972404677,0.006417733971272625,0.005967853411487478
0.12121212121212122,0.05707697044458251,0.056576782035324305,0.056076593633456004,0.055576405245549,0.05507621686850736,0.05457602851096688,0.05407584016777491,0.053575651846415044,0.05307546354805074,0.05257527527359587,0.05207508699425126,0.051574898686538306,0.05107471035492231,0.050574522005712254,0.050074333647460674,0.04957414528426201,0.0490739569193693,0.04857376856348809,0.04807358022001431,0.047573391904486985,0.04707320361648111,0.04657301535870827,0.04607282713487054,0.04557263894138641,0.045072450765918634,0.044572262549591804,0.044072074382639145,0.0435718865005673,0.04307169861837447,0.042571503643255175,0.04207131652890451,0.04157113022964466,0.041070939367141755,0.040570757853020806,0.04007059690217302,0.0395704093590844,0.039070221839014395,0.038570035327298156,0.03806984803963659,0.03756965284094815,0.037069465010850434,0.03656927704233886,0.036069088802830815,0.03556890059861144,0.035068712418056605,0.03456852421004032,0.03406833597953623,0.033568147704999725,0.033067959401881876,0.03256777106767597,0.032067582724401224,0.03156739435794581,0.031067205989091365,0.03056701762260005,0.03006682926340455,0.02956664092062016,0.029066452596204502,0.028566264296823213,0.028066076022893797,0.02756588773885623,0.027065699428579164,0.02656551109386614,0.02606532274124848,0.025565134371672883,0.02506494598593035,0.02456475758967376,0.02406456918102398,0.023564380766395717,0.02306419234416631,0.022564003917029618,0.022063815487372053,0.021563627057387715,0.021063438626421502,0.020563250197071083,0.020063061770173717,0.01956287334720022,0.019062684929245323,0.01856249651718911,0.018062308112098035,0.01756211971495025,0.017061931326735412,0.016561742947699024,0.0160615545785364,0.0155613662208864,0.015061177874591955,0.014560989540152435,0.01406080121852817,0.013560612910189614,0.01306042461574015,0.012560236335265167,0.012060048068813249,0.01155985980618248,0.011059671542655197,0.010559483277944204,0.010059295012527968,0.009559106746134811,0.009058918478937823,0.008558730210901496,0.00805854226158357,0.007561610765410133,0.007082643248881007
0.13131313131313133,0.06152842223404251,0.06099570037394482,0.06046297850264183,0.059930256627058406,0.05939753474476801,0.058864812864994655,0.058332090983454744,0.057799369108543774,0.05726664724255885,0.056733925388297295,0.05620120355622936,0.05566848174657921,0.0551357599645557,0.054603038217158006,0.05407031651349471,0.05353759484794054,0.05300487314282068,0.052472151394346876,0.05193942961085444,0.05140670781425764,0.05087398601296825,0.05034126422138244,0.049808542458929836,0.049275820743487,0.048743099092327144,0.048210377488334476,0.04767765593487097,0.047144934328384944,0.046612212868878344,0.046079484792389235,0.045546764461791955,0.04501404437192675,0.044481320346958494,0.04394860515466429,0.04341591214813918,0.04288319060995949,0.0423504699528771,0.041817749593658596,0.04128502929053207,0.04075230089726338,0.04021957930410956,0.03968685772546582,0.03915413614890689,0.03862141452048435,0.038088692843745775,0.03755597110480295,0.03702324933510557,0.03649052753259471,0.035957805726881766,0.035425083926163524,0.034892362160088224,0.034359640420887474,0.03382691873346849,0.03329419705390441,0.03276147532815815,0.03222875356580818,0.031696031769517005,0.03116330994662478,0.030630588100895383,0.030097866241575788,0.029565144369468842,0.029032422487662687,0.028499700603755042,0.027966978719585065,0.02743425683672727,0.026901534961403586,0.026368813092355337,0.025836091236301064,0.02530336939208963,0.02477064756267993,0.024237925750651354,0.023705203958324348,0.023172482185313183,0.022639760434232634,0.02210703870601771,0.021574317002150168,0.021041595323733144,0.020508873668987616,0.019976152017118887,0.019443430363613075,0.018910708708689217,0.018377987051941325,0.017845265393408687,0.017312543734048058,0.01677982207320615,0.0162471004108623,0.0157143787474678,0.015181657083050349,0.014648935417797418,0.014116213751421271,0.013583492084036808,0.013050770416013192,0.012518048747338587,0.011985327077759712,0.011452605407782548,0.010919883737166345,0.010387162066110775,0.009854440394607075,0.009321721213536117,0.008796191538887823,0.00828974023515637
0.14141414141414144,0.06593513568398778,0.06537122273293008,0.06480730973778573,0.06424339670512304,0.06367948363304671,0.06311557053054358,0.06255165739409091,0.06198774423220698,0.06142383104782822,0.060859917844512126,0.06029600463354097,0.059732091416478235,0.05916817820003809,0.05860426499311129,0.05804035180721591,0.05747643865000718,0.05691252552901273,0.0563486124598669,0.05578469945216979,0.05522078651692257,0.05465687352585373,0.05409296046000431,0.05352904734989335,0.052965134229649755,0.05240122114025931,0.05183730809968732,0.051273395163453125,0.05070948230866356,0.050145569483207815,0.049581649804771116,0.04901773843066071,0.04845382708136007,0.04788991192520601,0.047326004942504774,0.046762121916758416,0.046198209023929966,0.04563429664673953,0.04507038542491524,0.04450647381904135,0.04394255381979177,0.043378640996979086,0.04281472811218959,0.042250815126713484,0.04168690205616332,0.041122988949609564,0.040559075824029615,0.03999516273153992,0.03943124968478716,0.03886733672291456,0.03830342375891441,0.03773951073174918,0.03717559763500099,0.03661168449467365,0.03604777132033261,0.03548385812090432,0.03491994490881356,0.03435603168894051,0.033792118470397994,0.03322820525840311,0.032664292063204765,0.03210037888657257,0.03153646573234663,0.030972552608453434,0.030408639517168205,0.029844726460445677,0.02928081344440834,0.028716900468219553,0.02815298753819087,0.027589074634230073,0.027025161727351914,0.02646124881796679,0.02589733590681628,0.025333422992283503,0.024769510075616924,0.02420559715662728,0.023641684235740684,0.023077771313122334,0.02251385838880773,0.02194994546305046,0.021386032536079264,0.020822119608183587,0.02025820667902769,0.019694293748714592,0.01913038081825354,0.018566467887052324,0.01800255495514372,0.01743864202302478,0.016874729090769536,0.016310816158607237,0.01574690322629488,0.015182990293985378,0.014619077362079748,0.014055164430600555,0.013491251499331084,0.01292733856879995,0.01236342563879918,0.011799512709552115,0.011235599781075732,0.01067191674562816,0.010120838585210571,0.009588543059299402
0.15151515151515152,0.07029755977984652,0.06970378425044382,0.06911000872287168,0.06851623320131131,0.06792245768169107,0.06732868216970826,0.06673490665932115,0.06614113113781626,0.06554735554677943,0.06495357988474522,0.06435980416266844,0.06376602838284284,0.06317225255254356,0.06257847668148257,0.06198470078239969,0.06139092486485427,0.06079714893884619,0.06020337302319938,0.059609597131825766,0.059015821293104315,0.058422045523606206,0.05782826984781004,0.057234494277804575,0.056640718619479474,0.056046942862410874,0.05545316705085638,0.05485939128179703,0.054265615600716535,0.05367184006940643,0.05307805727746359,0.05248428336662802,0.051890509832816845,0.0512967314513611,0.05070296186479156,0.05010921689059665,0.049515441697338514,0.04892166667846364,0.0483278928954836,0.04773411863662876,0.04714033575511739,0.04654656016818841,0.04595278444474448,0.04535900864180898,0.04476523283284389,0.04417145710228118,0.043577681489650244,0.04298390589549301,0.04239013017685937,0.04179635437449397,0.041202578506078,0.040608802608557,0.04001502668068978,0.0394212507524172,0.038827474836250625,0.03823369894336083,0.037639923087665075,0.037046147275339045,0.036452371516213306,0.03585859581612288,0.0352648201852143,0.03467104462562458,0.03407726911445801,0.033483493601487745,0.03288971808401753,0.0322959425610444,0.03170216703578192,0.031108391505209873,0.030514615973407003,0.029920840437771424,0.029327064899433784,0.02873328935935473,0.02813951381841715,0.0275457382751509,0.02695196273092167,0.02635818718565819,0.02576441163989065,0.025170636093882242,0.02457686054776053,0.0239830850018618,0.023389309456490953,0.02279553391200626,0.022201758368145384,0.02160798282507392,0.021014207283840788,0.020420431743918773,0.019826656205391247,0.019232880668778856,0.018639105132118864,0.018045329594089533,0.017451554054405197,0.016857778513171953,0.016264002970745046,0.01567022742711381,0.015076451882035512,0.014482676336005407,0.013888900788796676,0.01329512524061132,0.01270135074929396,0.012109834183278873,0.01153501793920279,0.010978479852424783
0.16161616161616163,0.07461614087952295,0.07399381801481351,0.07337149514981525,0.0727491722889003,0.07212684942827506,0.07150452657387317,0.07088220371998787,0.07025988087140232,0.06963755802750289,0.06901523518783217,0.06839291235803317,0.0677705895348621,0.06714826670655151,0.06652594377922284,0.06590362074363393,0.06528129760989734,0.06465897438901094,0.06403665110105917,0.06341432776245828,0.06279200440497991,0.06216968105058587,0.0615473577311343,0.060925034489112885,0.060302711373549346,0.05968038844121044,0.05905806543366215,0.05843574226902622,0.0578134190452176,0.05719109591795174,0.05656876582864476,0.05594644368917119,0.0553241231918627,0.05470179701477421,0.05407948056977399,0.053457188867678154,0.05283486617540711,0.05221254431568451,0.05159022310594288,0.05096790136634901,0.05034557077612716,0.049723247596805485,0.049100924373389455,0.04847860124012441,0.047856278297809085,0.04723395529382295,0.046611632122046484,0.04598930885172289,0.04536698550969025,0.04474466214612517,0.04412233878542327,0.04350001546871181,0.04287769219858108,0.04225536900656567,0.04163304590647583,0.04101072291023363,0.04038840003163424,0.039766077211228164,0.03914375438299692,0.038521431546371894,0.0378991087057438,0.037276785858774614,0.036654463005316246,0.03603214014928517,0.035409817290004676,0.034787494426771565,0.03416517156304206,0.033542848696061264,0.03292052583009026,0.03229820296275107,0.03167588009534519,0.031053557228985583,0.030431234364689454,0.029808911501146493,0.02918658863982432,0.02856426578076625,0.02794194292459454,0.027319620071445914,0.026697297217251562,0.026074974360602427,0.025452651501697017,0.02483032864080101,0.024208005777582503,0.023585682912139368,0.022963360045454285,0.022341037176962994,0.02171871430671046,0.021096391435196996,0.020474068562515716,0.01985174568891389,0.019229422814180955,0.01860709993849406,0.017984777062275064,0.017362454185578215,0.01674013130822467,0.016117808430766167,0.01549548555303449,0.014873162675284645,0.014250843247428185,0.01363520589045306,0.013038212241342804,0.012459005523515011
0.17171717171717174,0.07889131951466945,0.07824175141284126,0.07759218330565985,0.07694261519763426,0.0762930470852828,0.07564347897472781,0.07499391086064676,0.07434434274810925,0.07369477463689868,0.07304520652699585,0.07239563842449986,0.07174607032674502,0.07109650223490913,0.07044693415134468,0.06979736607984163,0.0691477980201654,0.06849822994947054,0.06784866172345577,0.06719909332766334,0.06654952479425741,0.06589995614795313,0.06525038742473784,0.06460081867379697,0.06395124995489755,0.06330168134453139,0.06265211291225599,0.062002544723280865,0.061352976295682954,0.060703407705987936,0.060053831636916334,0.05940426491963618,0.0587546984501424,0.05810512670479577,0.05745556567710648,0.056806029255017036,0.05615646112961517,0.055506894557273895,0.05485732734965131,0.054207760343080606,0.053558183878196,0.05290861531364948,0.052259046994175606,0.05160947873813976,0.050959910223606596,0.05031034156344816,0.04966077282051082,0.049011204078212696,0.048361635373013405,0.04771206676062213,0.04706249826927753,0.046412929940764604,0.045763361779946,0.04511379372346815,0.044464225655741006,0.04381465757648343,0.04316508948969255,0.04251552139388031,0.04186595329177479,0.0412163851834395,0.0405668170737715,0.039917248960923954,0.039267680845178995,0.03861811273078956,0.03796854461741849,0.037318976504674826,0.036669408396224734,0.03601984028960244,0.035370272189192864,0.03472070409285663,0.03407113599676038,0.03342156789706462,0.032771999794561246,0.032122431687791365,0.03147286357805011,0.03082329546526106,0.030173727349943683,0.029524159232371103,0.02887459111269447,0.02822502299127668,0.027575454868458044,0.026925886744637896,0.02627631861961367,0.02562675049360475,0.02497718236770182,0.02432761424145293,0.023678046115006495,0.023028477988955565,0.022378909863484273,0.021729341738923616,0.021079773615149407,0.020430205492415487,0.019780637371210368,0.019131069251657393,0.018481501133649773,0.01783193310493839,0.01718236497579081,0.01653279682335934,0.015883631398015127,0.015247556388427778,0.01462992517441924,0.014029603207431934
0.18181818181818182,0.08312353179664819,0.08244800743035015,0.08177248306735962,0.08109695871183124,0.0804214343600034,0.07974591001595469,0.07907038566266619,0.07839486130286327,0.07771933693671265,0.07704381256461877,0.07636828819308474,0.07569276382005904,0.075017239447355,0.07434171507805402,0.07366619071679091,0.07299066636433907,0.07231514202061268,0.07163961769133144,0.07096409337630245,0.07028856906220406,0.06961304452383009,0.06893751973500893,0.06826199474695356,0.0675864696249505,0.06691094445612708,0.06623541932868349,0.0655598944024026,0.06488436981847129,0.06420884511663483,0.0635333122460214,0.06285778881741043,0.06218226592153065,0.061506736137112425,0.06083122107812489,0.0601557291663647,0.05948020452389307,0.05880468076644052,0.05812915796840775,0.05745363441747239,0.05677810111505845,0.05610257655524267,0.05542705182940731,0.05475152680530238,0.05407600164078391,0.053400476475689934,0.05272495138863761,0.052049426471012294,0.051373901764630386,0.05069837732588792,0.05002285301998364,0.04934732870421972,0.04867180436449587,0.047996280014415894,0.0473207556549726,0.046645231287465214,0.04596970691682149,0.045294182542396436,0.04461865816761617,0.04394313379317571,0.0432676094244429,0.042592085060071935,0.041916560700764625,0.0412410363510306,0.04056551200231827,0.03988998764642118,0.039214463286531234,0.03853893891990405,0.03786341455061181,0.037187890176341526,0.03651236579836869,0.03583684141781671,0.03516131703574157,0.034485792650939553,0.03381026826493607,0.03313474387787508,0.032459219490478614,0.031783695103210094,0.031108170716399954,0.030432646330576203,0.02975712194623273,0.029081597563910034,0.028406073183549475,0.027730548805499116,0.027055024430944857,0.02637950014348627,0.02570397575353915,0.025028451364312955,0.024352926975445978,0.023677402586791838,0.023001878197814546,0.022326353808405558,0.021650829418737257,0.02097530502866157,0.020299780637836305,0.019624256246659158,0.018948731854851734,0.018273209369718938,0.017601154184140936,0.01694643434928932,0.01630968562831285,0.015689781520923263
0.19191919191919193,0.0873132097437622,0.08661300513151098,0.08591280051995481,0.08521259591364799,0.08451239130928843,0.0838121867128968,0.0831119821193093,0.08241177753338698,0.08171157295478008,0.08101136838324266,0.08031116381864326,0.0796109592414905,0.07891075465294008,0.07821055005674403,0.0775103454583402,0.07681014085952959,0.07610993626143325,0.07540973167115302,0.074709527090198,0.07400932253007861,0.07330911799055671,0.07260891347540602,0.0719087087778004,0.07120850369810106,0.07050829832642967,0.06980809276177988,0.06910788718443035,0.0684076817792534,0.06770747683898784,0.06700726335694371,0.06630705965200409,0.06560685659792458,0.06490664765926464,0.0642064508635259,0.06350627971547257,0.06280607564514373,0.06210587050330915,0.06140566706586476,0.06070546322957336,0.060005249507570746,0.05930504436941802,0.0586048388724302,0.05790463326827212,0.05720442774768729,0.05650422246652963,0.05580401751185672,0.05510381293647412,0.054403608408054395,0.05370340385736747,0.05300319928343223,0.052302994703346595,0.05160279010501323,0.05090258550356946,0.05020238090135365,0.049502176300803426,0.04880197170774442,0.04810176712236882,0.04740156254873731,0.0467013579811448,0.04600115340738164,0.045300948824586934,0.044600744232827075,0.04390053963610956,0.04320033503408661,0.04250013042640523,0.041799925816726625,0.04109972120275709,0.04039951658895621,0.03969931197340101,0.038999107357708625,0.03829890274331273,0.03759869813154897,0.03689849352150954,0.03619828891495005,0.03549808431224922,0.034797879714331965,0.03409767520249233,0.03339747058513394,0.0326972659684968,0.031997061352143696,0.031296856735824635,0.030596652118814453,0.029896447500892778,0.029196242882766864,0.02849603826371079,0.02779583364364017,0.02709562902295327,0.02639542440169183,0.025695219780076536,0.024995015157912522,0.024294810535399343,0.023594605912988655,0.02289440129079212,0.02219419666870904,0.02149399204734866,0.020793787426636103,0.020093593956943205,0.01940329190277731,0.018731413553118824,0.018077048622775222,0.017439076361137916
0.20202020202020204,0.09146078074850247,0.09073715912507695,0.09001353749572862,0.08928991586538661,0.08856629423129385,0.08784267259994846,0.08711905096682607,0.08639542933740191,0.08567180771204531,0.08494818609129279,0.08422456448149278,0.08350094288053138,0.0827773212898931,0.08205369971205644,0.08133007813578409,0.08060645654153707,0.07988283493141665,0.07915921331381438,0.0784355916919494,0.0777119700793332,0.07698834847832955,0.07626472689584718,0.07554110534289821,0.07481748382968222,0.07409386201017983,0.07337023965153591,0.07264661694172486,0.07192299409254986,0.07119937145394703,0.07047574077508198,0.06975211981183829,0.06902849934760871,0.06830487356709038,0.06758125938402311,0.06685767201609208,0.06613404972208138,0.06541042852736315,0.06468680792824309,0.06396318675557014,0.0632395557004712,0.06251593294087371,0.06179231010294967,0.06106868748286235,0.06034506529081168,0.059621443651222385,0.0588978221197016,0.05817420055955328,0.05745057896552235,0.056726957356357785,0.05600333573406305,0.0552797141179858,0.05455609249816858,0.05383247089117821,0.05310884930063651,0.052385227725300465,0.0516616061423901,0.05093798454600834,0.050214362939044924,0.04949074132195838,0.04876711969992076,0.04804349807169997,0.04731987643813548,0.04659625480391464,0.04587263316932394,0.04514901153459963,0.04442538990388448,0.04370176827540807,0.04297814665398371,0.04225452503813531,0.04153090352671324,0.040807281889778384,0.04008366025500083,0.0393600386197755,0.03863641698443721,0.03791279534820455,0.037189173711048795,0.03646555207284704,0.03574193043347665,0.03501830879311476,0.03429468715199429,0.03357106551046735,0.032847443868357515,0.03212382222593458,0.031400200584336124,0.03067657894324223,0.029952957302928854,0.02922933566411142,0.028505714027122618,0.027782092392441535,0.027058470760116884,0.026334849130560174,0.02561122750060217,0.02488760586687292,0.024163984224951692,0.023440362662245313,0.02271674105646679,0.021995191421306376,0.021289660252509265,0.020602092183358973,0.01993159427063862,0.019277049755589623
0.21212121212121213,0.09556666782083537,0.0948208796818622,0.09407509154105888,0.09332930340041509,0.09258351540170429,0.09183772728519674,0.09109193915683066,0.09034615102264504,0.08960036288378635,0.08885457474164041,0.0881087866034654,0.08736299846824784,0.08661721033865889,0.08587142221850735,0.08512563411295311,0.08437984602328404,0.08363405794974405,0.0828882698774265,0.08214248177606742,0.08139669366049136,0.08065090553565064,0.07990511741161876,0.07915932930343235,0.07841354122705681,0.07766775320213416,0.07692196511131644,0.0761761763218427,0.07543038692358871,0.0746845973011421,0.07393879954883577,0.07319301170897496,0.07244722461020212,0.07170143160462072,0.07095565099033016,0.07020989941570624,0.069464108999723,0.06871832114157475,0.0679725337970653,0.06722674581547222,0.06648094754618772,0.0657351579448879,0.06498936871812928,0.06424358018687548,0.0634977921784061,0.06275200413241776,0.062006216039509995,0.061260427928506764,0.06051463979904845,0.05976885167355263,0.05902306355704895,0.05827727547089564,0.0575314873996982,0.05678569931707453,0.05603991121774367,0.055294123103372984,0.05454833497932145,0.053802546845769246,0.05305675870689926,0.05231097056433715,0.05156518242425237,0.05081939428635656,0.050073606152333756,0.04932781802753886,0.04858202991292469,0.04783624189716013,0.047090453755991024,0.04634466561436345,0.045598877474411346,0.044853089332556564,0.04410730118906451,0.043361513044343464,0.04261572489896712,0.04186993675151826,0.0411241486033469,0.04037836045458463,0.03963257230600341,0.03888678415819063,0.03814099601165374,0.037395207867124206,0.03664941972532428,0.03590363158703547,0.035157843452475884,0.03441205532138186,0.03366626717881238,0.03292047901883664,0.032174690842313336,0.03142890265051075,0.030683114444277036,0.029937326224580438,0.029191537991891926,0.028445749747035995,0.027699961491066488,0.026954173568436178,0.026208385353294394,0.025462597965853716,0.02471680976685856,0.023979227423309706,0.023259898413744765,0.02255809529079851,0.021872926806041228,0.02120328893787714
0.22222222222222224,0.09963129020025405,0.09886457349338726,0.09809785678691821,0.09733114008468051,0.09656442338257248,0.09579770668496175,0.0950309899847761,0.09426427328374201,0.09349755672547318,0.09273084005179111,0.09196412336751639,0.09119740667283839,0.09043068997167274,0.0896639732692493,0.08889725657236786,0.08813053988421815,0.0873638232071912,0.08659710654913755,0.08583038991216424,0.08506367330086019,0.08429695665851462,0.08353023998334812,0.08276352329425096,0.08199680661241217,0.08123008996445197,0.08046337336146872,0.07969665681110802,0.07892993943797587,0.07816322120180905,0.07739649394547678,0.07662977735396669,0.07586306134651306,0.07509633933828948,0.07432963003316068,0.07356294964883495,0.072796231746788,0.07202951489655329,0.07126279857017319,0.07049608207311188,0.06972935410744707,0.06896263610814425,0.06819591912232874,0.06742920256823856,0.066662485940256,0.06589576927652663,0.06512905258631528,0.06436233590465679,0.06359561923617252,0.06282890260667635,0.0620621859841148,0.06129546934329917,0.06052875267304123,0.059762035988586794,0.05899531929337169,0.05822860259113775,0.057461885889034794,0.05669516918885209,0.05592845249614423,0.05516173581377779,0.05439501927502252,0.053628302570722285,0.05286158586820682,0.05209486916774962,0.05132815246642931,0.050561435762116545,0.049794719057138725,0.0490280023485498,0.048261285640237225,0.04749456893021113,0.04672785222007426,0.045961135511392325,0.045194418805735444,0.0444277021025887,0.04366098540403968,0.042894268710881506,0.04212755202342137,0.04136083531929873,0.040594118590167025,0.039827401837753365,0.03906068506369874,0.03829396826964006,0.037527251456534336,0.036760534625686195,0.03599381777926571,0.03522710091776898,0.03446038404225124,0.03369366715420313,0.0329269502546263,0.03216023334463848,0.031393516424795355,0.03062679949603209,0.02986008255952114,0.02909336682824174,0.02832664999737876,0.027559935327278233,0.02679491036730142,0.02604536581238869,0.025313669494476377,0.02459906862668556,0.02390067560492149,0.02321740574486933
0.23232323232323235,0.10365506245491975,0.10286864269652428,0.102082222932552,0.10129580316822266,0.10050938340119918,0.09972296363780077,0.09893654387340609,0.09815012411251398,0.09736370435403918,0.0965772845961174,0.09579086484121022,0.09500444508188077,0.09421802549707993,0.09343160576249823,0.09264518601435615,0.09185876625786296,0.09107234649773055,0.09028592674446942,0.08949950700333957,0.08871308728899173,0.087926667604677,0.08714024794885275,0.08635382825158874,0.0855674085157391,0.08478098877473997,0.08399456904935425,0.0832081493984575,0.08242172980480247,0.08163530914387623,0.08084887758355477,0.08006245816323596,0.07927603865228275,0.07848961360134447,0.0777032008632283,0.07691681775894182,0.07613039661384753,0.07534397646830267,0.07455755680173891,0.0737711373789694,0.07298470533417635,0.07219828518792115,0.07141186559260426,0.07062544590373762,0.069839026162432,0.06905260641864677,0.06826618669038372,0.06747976701850086,0.06669334735299352,0.06590692765384504,0.06512050792334717,0.06433408818135102,0.0635476684202323,0.06276124865821632,0.06197482890130906,0.06118840915547002,0.060401989429659825,0.05961556982570722,0.058829150066879665,0.058042730308764785,0.057256310551691766,0.056469890791379776,0.05568347102668641,0.054897051260990086,0.054110631494041654,0.053324211725970086,0.05253779196096306,0.051751372197728525,0.05096495244144409,0.05017853269132336,0.049392112949924454,0.04860569319669633,0.047819273408146,0.04703285358540686,0.04624643373209707,0.04546001385036802,0.044673593942818994,0.04388717401166881,0.043100754058874,0.04231433408649159,0.041527914096444275,0.040741494090616656,0.03995507407011492,0.039168654036411524,0.038382233991901035,0.03759581393712671,0.03680939387323385,0.036022973801822955,0.03523655372395164,0.034450133640789894,0.03366371355290088,0.03287729346124642,0.03209087336702787,0.0313044560165133,0.030518036120804226,0.02973161980648194,0.028953382714803074,0.028193310643012066,0.027450657394934318,0.02672467900055851,0.02601449615862927,0.02531903538854545
0.24242424242424243,0.10763839511974638,0.10683348543543911,0.10602857579958602,0.10522366619791154,0.10441875658294228,0.10361384696080012,0.10280893732877464,0.10200402769343116,0.1011991180563167,0.10039420841874616,0.09958929878697032,0.09878438915826349,0.09797947953194659,0.09717456990628316,0.09636966027779222,0.09556475084303821,0.09475984123775942,0.09395493161407698,0.09315002198059404,0.09234511235588046,0.09154020274798388,0.09073529316906771,0.08993038363454116,0.08912547411953992,0.0883205645401188,0.08751565491891125,0.08671074532796359,0.0859058358086854,0.08510092628265681,0.08429600443333699,0.0834910949590752,0.08268618538052197,0.08188127020927359,0.08107636552397976,0.0802714950609644,0.07946658346021952,0.0786616730032851,0.07785676362984749,0.0770518537206248,0.07624693206350301,0.07544202263345924,0.07463711307936885,0.07383220346402637,0.07302729384599209,0.07222238428680511,0.07141747477583618,0.07061256522801922,0.06980765563337471,0.06900274601493316,0.0681978363803893,0.06739292675396993,0.06658801713200996,0.06578310753572193,0.06497819807855137,0.06417328844969236,0.06336837882459871,0.06256346919627609,0.061758559564285234,0.060953649927606324,0.06014874029088894,0.059343830653472436,0.0585389210171878,0.05773401138780259,0.056929101767088736,0.056124192156867335,0.05531928254562695,0.05451437288403724,0.05370946317683031,0.05290455342567264,0.05209964363535513,0.05129473381030755,0.050489823954681386,0.04968491406993593,0.04888000416023156,0.04807509422802812,0.04727018427623953,0.04646527430731827,0.04566036432339776,0.044855454326693814,0.044050544319250276,0.04324563430304587,0.042440724279210765,0.04163581424925737,0.04083090421565135,0.0400259941788916,0.039221084140109025,0.038416174100896316,0.03761126406227115,0.0368063540253577,0.03600144399065562,0.03519653395906962,0.034391623931736975,0.03358671917201184,0.032781809493512115,0.031978983138345685,0.031191995741665222,0.030422784311153982,0.029670568613582655,0.02893461875199824,0.028214061921150304,0.0275078358187444
0.25252525252525254,0.11158169550376587,0.11075949671182368,0.10993729796154594,0.10911509926236623,0.1082929006160114,0.1074707020341433,0.10664850351809013,0.1058263050461425,0.10500410655783907,0.10418190805511449,0.10335970954704866,0.10253751103463332,0.10171531252172565,0.10089311401225123,0.10007091550978449,0.09924871701162793,0.0984265185100572,0.09760432019010526,0.09678212172199718,0.09595992322743019,0.09513772471954107,0.09431552621657432,0.093493327741411,0.09267112931706685,0.09184893095800557,0.09102673252190757,0.09020453403533478,0.08938233555974255,0.08856013720293096,0.08773792740266337,0.0869157282527301,0.08609352997526445,0.0852713255834346,0.08444913278765176,0.08362697295668273,0.08280477190891877,0.08198257211842104,0.08116037382996509,0.08033817436746225,0.07951596503592237,0.07869376662528926,0.0778715681330393,0.07704936964853713,0.07622717124718428,0.07540497286835526,0.07458277442013496,0.07376057593670167,0.07293837742607853,0.07211617891830131,0.07129398042688295,0.07047178198036083,0.0696495836296308,0.06882738512804315,0.06800518662568415,0.06718298811792887,0.06636078960710005,0.06553859109279594,0.06471639257980762,0.06389419407134103,0.06307199557533753,0.062249797093879816,0.0614275986106604,0.060605400062392206,0.05978320144912712,0.058961002776580396,0.05813880405399571,0.05731660528393952,0.0564944064756759,0.055672207631143666,0.0548500087557308,0.05402780985433202,0.05320561093145738,0.05238341198863489,0.05156121303030348,0.05073901405901775,0.04991681507779145,0.049094616089116916,0.04827241709512859,0.047450218098029504,0.0466280190998241,0.04580582010243126,0.0449836211068879,0.04416142211462046,0.04333922312800214,0.04251702414740741,0.04169482517385118,0.04087262620879763,0.040050427253131016,0.03922822830783218,0.03840602937327249,0.03758383045021702,0.03676163153964446,0.03593944215029024,0.035117318768481405,0.03430485277388245,0.03351050920264074,0.03273352790880446,0.03197313146570163,0.031228601531891265,0.030499072370889127,0.029783491537390423
0.26262626262626265,0.11548536610938973,0.11464706714118438,0.11380876820243988,0.1129704693034237,0.11213217044594295,0.11129387164302573,0.11045557289615963,0.10961727421865577,0.10877897561920702,0.10794067710792626,0.10710237868569823,0.10626408025545957,0.10542578180547825,0.10458748334398016,0.10374918488010132,0.1029108864183555,0.10207258796030642,0.10123428950901787,0.10039599105599017,0.09955769279619336,0.09871939438361751,0.09788109592989849,0.0970427974656974,0.09620449902398437,0.09536620064192802,0.09452790233703015,0.09368960398108438,0.09285130552881102,0.09201300711847724,0.09117469857367143,0.09033639887477739,0.08949810047156678,0.08865979593712765,0.08782150301311564,0.08698324298514248,0.08614494173535861,0.08530664189881154,0.08446834299646902,0.08363004329789102,0.08279173516338034,0.08195343672101539,0.08111513828650684,0.08027683996732274,0.07943854162750463,0.07860024321948793,0.0777619447627958,0.07692364630319813,0.07608534785811166,0.07524704946471161,0.07440875116782236,0.07357045272128254,0.07273215426360359,0.07189385580150165,0.0710555573354826,0.07021725886942408,0.06937896041219119,0.06854066196853478,0.06770236354717751,0.06686406509178801,0.06602576654238312,0.06518746790801808,0.0643491691984581,0.06351087042658936,0.06267257159984446,0.061834272724636596,0.06099597381118404,0.06015767486219828,0.05931937588767993,0.058481076889547616,0.057642777873440784,0.05680447884439624,0.05596617980697953,0.05512788076259184,0.05428958171567399,0.05345128266866858,0.052612983624473135,0.05177468458542856,0.05093638555349845,0.05009808653070297,0.04925978751884848,0.048421488519641176,0.04758318953391596,0.04674489056289036,0.04590659160867493,0.04506829267145053,0.044229993752018165,0.04339169485159182,0.042553395970832256,0.041715097110481325,0.04087679827072361,0.04003849945210431,0.039200200655349134,0.038361917306634845,0.03752707890204185,0.0367090490726416,0.035908700184312865,0.035125305390003525,0.03435809596874404,0.03360636316105777,0.032869249381037954,0.03214571177041801
0.27272727272727276,0.1193498051220949,0.1184965829849164,0.117643360859982,0.11679013875787149,0.11593691668016745,0.11508369464064497,0.11423047264056842,0.11337725069425986,0.11252402881109844,0.11167080700215465,0.11081758528616674,0.10996436367460799,0.10911114218506737,0.10825792079739893,0.10740469938987988,0.10655147796099593,0.10569825651957222,0.10484503507826859,0.10399181364149654,0.10313859221658624,0.10228537078950271,0.10143214958214893,0.10057892817482708,0.09972570673373016,0.09887248530942154,0.09801926393928519,0.09716604268858178,0.09631282134592842,0.09545959990884646,0.09460636937544699,0.09375314661446135,0.09289992449621284,0.09204669724934278,0.09119348045847077,0.09034029756048068,0.089487073002506,0.08863385022428857,0.08778062749316341,0.08692740519648155,0.08607417475206343,0.0852209533252722,0.08436773204502215,0.08351451074283674,0.08266128934197375,0.08180806790520745,0.08095484646815221,0.08010162508858701,0.07924840385144145,0.0783951824246316,0.0775419609908388,0.07668873955632041,0.07583551810993548,0.07498229666993862,0.07412907524558572,0.07327585384732714,0.07242263243414568,0.07156941089119116,0.07071618923334888,0.0698629674762339,0.06900974563853084,0.06815652373035455,0.06730330176238872,0.06645007974860226,0.06559685769677677,0.06474363561354458,0.06389041350954704,0.06303719138731906,0.06218396925708042,0.06133074712047852,0.06047752498305138,0.05962430284965102,0.05877108072459281,0.05791785860898049,0.057064636506971564,0.05621141442069799,0.05535819235272642,0.054504970305059276,0.05365174827932306,0.052798526277188215,0.05194530430010796,0.051092082349426006,0.05023886042567513,0.04938563852974537,0.048532416663311075,0.047679194826300696,0.04682597301920817,0.045972751242876586,0.04511952949765751,0.04426630778396138,0.04341308610173378,0.0425598644512232,0.04170664283280977,0.04085384438390611,0.040013679293405206,0.03919138441931849,0.03838636401591609,0.03759789986672859,0.03682523357677296,0.036067662714270324,0.03532433813157783,0.03459422731566059
0.2828282828282829,0.12317540662789178,0.12230842652504684,0.12144144641269534,0.12057446630116944,0.11970748619158039,0.11884050609777147,0.11797352602048583,0.11710654597432701,0.11623956596875151,0.11537258601508152,0.11450560613327011,0.11363862633536725,0.11277164664034867,0.11190466707126573,0.11103768765574065,0.11017070841355851,0.1093037291912167,0.1084367499361881,0.10756977066300202,0.10670279139285667,0.10583581213108148,0.10496883287534454,0.10410185381294428,0.10323487461127964,0.1023678953481304,0.10150091607933348,0.10063393689831775,0.09976695783913422,0.09889997863001057,0.09803299058579787,0.09716601070958458,0.09629902987411654,0.09543204526475989,0.0945650693395314,0.09369812889204368,0.09283114606088164,0.09196416520321986,0.09109718423137105,0.090230205137287,0.08936321682065053,0.08849623768866854,0.08762925859167796,0.0867622793645475,0.08589530008372895,0.08502832083428892,0.08416134181876411,0.08329436256248299,0.08242738330241704,0.08156040403434096,0.08069342475678426,0.07982644549311108,0.07895946624492188,0.07809248703638405,0.07722550772369699,0.0763585282418321,0.07549154862150895,0.0746245688840949,0.07375758905185675,0.07289060914152275,0.07202362917302285,0.07115664915667852,0.07028966910342636,0.06942268902758969,0.06855570893676889,0.06768872883735824,0.0668217487398424,0.06595476864630304,0.06508778856662575,0.06422080850197459,0.06335382845743048,0.062486848437333445,0.06161986844544427,0.06075288848242229,0.05988590855185235,0.05901892865536661,0.058151948794990055,0.057284968972205766,0.05641798918814396,0.05555100944396372,0.054684029740615384,0.053817050078935356,0.05295007045906312,0.05208309088144819,0.051216111347155355,0.05034913185581174,0.049482152407516626,0.048615173002624634,0.047748193641097836,0.046881214322927335,0.04601423504777397,0.04514725581551709,0.044280276626102184,0.04341965509864211,0.042576933445552315,0.04175168765285857,0.04094331823673982,0.040151116080246775,0.03937433660959822,0.03861228016020353,0.03786410591713391,0.03712879183827337
0.29292929292929293,0.12696256066336964,0.1260829761126906,0.1252033915267798,0.12432380691513376,0.1234442222781992,0.12256463762916257,0.12168505296802556,0.12080546830890897,0.1199258836607619,0.11904629903447622,0.11816671445025922,0.11728712991997012,0.11640754546294776,0.11552796110313934,0.11464837686980148,0.11376879279260554,0.11288920890678052,0.11200962525420287,0.11113004164419593,0.11025045799556848,0.10937087432910907,0.10849129066455598,0.10761170701297118,0.10673212335876091,0.10585253997871379,0.10497295631598758,0.10409337266261687,0.10321378911130775,0.10233420567012656,0.101454613159188,0.10057502990298225,0.09969544428668248,0.09881585549374869,0.09793627382982671,0.09705672907753438,0.09617714154855983,0.09529755571510962,0.09441797066993318,0.09353838778995627,0.092658795100308,0.09177921166500606,0.09089962806315126,0.09002004438751743,0.0891404607471755,0.08826087734292114,0.08738129369125916,0.08650171003926012,0.08562212636884152,0.08474254270378377,0.08386295906223606,0.0829833754741657,0.08210379172607629,0.08122420775979247,0.08034462361674416,0.07946503933119509,0.07858545493585198,0.07770587045282656,0.07682628590517857,0.07594670130980953,0.07506711668690155,0.07418753204630689,0.07330794739856747,0.07242836275760593,0.07154877813033628,0.07066919352248058,0.06978960894376796,0.06891002439559235,0.06803043988692631,0.0671508554182747,0.06627127099390734,0.06539168661732876,0.06451210229144576,0.06363251801634866,0.06275293379476064,0.061873349627635826,0.06099376551625316,0.060114181461403626,0.05923459746357056,0.05835501352324718,0.05747542964073836,0.05659584581623519,0.05571626204940205,0.05483667834014172,0.053957094688739694,0.05307751109448228,0.05219792755699308,0.05131834407602571,0.05043876063068592,0.04955917721764498,0.048679593806343846,0.0478000103877323,0.046922465851620576,0.04606068452621829,0.04521670009308086,0.04438980542930368,0.04357939880623296,0.04278478176358333,0.04200521917696793,0.04124001743028232,0.040488342758373035,0.03974918343535428
0.30303030303030304,0.13071165326574194,0.1298206062165065,0.1289295591029803,0.1280385119332187,0.12714746470685995,0.12625641743567598,0.12536537011877763,0.12447432276901582,0.12358327539427444,0.12269222800436101,0.12180118061873908,0.12091013324836716,0.12001908591194266,0.11912803863313322,0.11823699144148112,0.11734594436698759,0.11645489744551085,0.11556385072764781,0.11467280425059248,0.11378175810546623,0.1128907119381464,0.11199966572633926,0.11110861950696871,0.11021757330353006,0.10932652710804705,0.1084354811809513,0.1075444349728638,0.10665338877165706,0.10576234275175161,0.10487128780174997,0.10398024244252221,0.1030891946921564,0.10219814321236886,0.101307098053799,0.10041609033022213,0.09952504035533943,0.09863399103015545,0.09774294450166837,0.09685189899359442,0.09596084394877319,0.09506979784692499,0.09417875162282278,0.09328770543560276,0.09239665948275114,0.09150561328851879,0.09061456707539747,0.08972352085934374,0.0888324746564437,0.08794142851285874,0.08705038229963816,0.08615933569227141,0.08526828888893728,0.08437724190549475,0.0834861947844767,0.08259514756077513,0.08170410026758994,0.08081305292662141,0.07992200556058662,0.07903095818564981,0.07813991082122909,0.07724886347607897,0.0763578161597209,0.07546676888490544,0.07457572165738226,0.07368467448179197,0.07279362736649925,0.07190258031201552,0.07101153332580609,0.07012048640757493,0.06922943956043252,0.06833839278673237,0.06744734608823662,0.06655629946436317,0.06566525291668941,0.06477420644532539,0.06388316005060876,0.06299211373247571,0.06210106749062226,0.061210021324730315,0.06031897523432576,0.059427929218825074,0.058536883268483934,0.05764583734689192,0.05675479144938883,0.05586374559975123,0.054972699636924256,0.05408165375387293,0.05319060787538412,0.05229956160961867,0.05140851562497683,0.05051761128071024,0.049638192943354975,0.04877682064761467,0.0479328568342089,0.04710560579946737,0.04629446221927352,0.045498740047538885,0.044717717011863264,0.04395069878311478,0.04319686036912842,0.04245520260708942
0.31313131313131315,0.13442306652289185,0.1335216874711533,0.13262030832345456,0.131718929085798,0.13081754975691395,0.12991617034638325,0.12901479085234022,0.12811341128556802,0.1272120316523573,0.12631065196080898,0.12540927222862158,0.12450789246520066,0.12360651268762406,0.1227051329181206,0.12180375318517105,0.12090237351774186,0.1200009939507487,0.1190996145348131,0.1181982350312507,0.11729685631081133,0.11639547786051269,0.11549409955532458,0.11459272117552793,0.11369134277356314,0.11278996439119944,0.11188858600642071,0.11098720792360439,0.11008582951047827,0.10918445117417563,0.10828306422842912,0.10738168656073424,0.1064803077098441,0.10557892346236983,0.10467754563788406,0.10377620497894266,0.10287482294519491,0.10197344080924822,0.10107206301276246,0.10017068522423475,0.09926929814706423,0.09836791975636569,0.09746654137117396,0.09656516326035673,0.09566378487741206,0.09476240648493016,0.093861028082509,0.09295964972847627,0.09205827141350151,0.09115689285477929,0.09025551404571897,0.08935413437050821,0.08845275489330884,0.08755137528956264,0.08664999560112313,0.08574861586196689,0.08484723610429595,0.0839458563483006,0.08304447661523004,0.08214309691963495,0.08124171727914277,0.08034033770083016,0.07943895819259784,0.07853757876524717,0.07763619942291512,0.07673482016877828,0.0758334410092271,0.0749320619437327,0.07403068297765437,0.07312930410978484,0.07222792534173772,0.07132654667441174,0.07042516810814638,0.06952378964160373,0.06862241127494065,0.06772103300727089,0.06681965483780722,0.06591827675964562,0.06501689872450742,0.0641155207204748,0.06321414274575259,0.062312764798526946,0.06141138687688018,0.06051000897899699,0.059608631103166,0.05870725335174417,0.0578058747630562,0.056904496765242396,0.05600311875783449,0.055101739428006696,0.05420036126123465,0.053305020583217226,0.052427665380729314,0.05156796935694787,0.05072530016074683,0.0498989748657927,0.04908838713408238,0.048292860430694494,0.04751168711452802,0.0467441690854031,0.04598949313131143,0.04524667210532561
0.32323232323232326,0.1380971786234175,0.13718658672574555,0.13627599469864154,0.13536540254544674,0.13445481026392472,0.13354421786068324,0.1326336253328516,0.1317230326883485,0.13081243993137626,0.1299018470677423,0.12899125411234977,0.12808066107245708,0.12717006796257796,0.12625947480236935,0.12534888161791682,0.12443828843584331,0.1235276952886269,0.12261710222496872,0.12170650837954469,0.12079591605783084,0.11988532396770396,0.11897473218587296,0.11806414071046469,0.11715354917452941,0.11624295760258879,0.11533236603940504,0.1144217747160963,0.11351118323285662,0.11260059164028761,0.11168999163045373,0.11077940069866458,0.10986880962011152,0.10895821146907128,0.10804762021748804,0.10713706546809813,0.10622647020549905,0.10531587510397217,0.10440528449935234,0.10349469352506417,0.1025840933132973,0.10167350172158555,0.10076291046348107,0.09985231890943305,0.0989417273343309,0.09803113576620436,0.09712054426097223,0.09620995271737981,0.09529936081231231,0.09438876863169354,0.09347817624199074,0.09256758219429752,0.09165698910059915,0.09074639594810138,0.08983580277627025,0.08892520961668096,0.08801461649906302,0.0871040234410598,0.0861934304613478,0.08528283757202733,0.08437224478791065,0.08346165211386575,0.08255105955560195,0.08164046712119918,0.08072987481276542,0.07981928263165908,0.0789086905816952,0.07799809866118107,0.07708750687277734,0.07617691521428412,0.07526632368549567,0.0743557322855683,0.07344514101315745,0.07253454985129887,0.07162395873765706,0.07071336766310103,0.06980277662504025,0.06889218562081795,0.06798159464776433,0.06707100370324762,0.06616041278465246,0.06524982188938595,0.06433923101489555,0.06342864015870218,0.06251804931834068,0.06160745858241447,0.06069686555504084,0.05978627436988767,0.058875683160394696,0.05796508970645221,0.057056880849909605,0.056164861921486745,0.05529081852466242,0.0544340541317726,0.05359394545632204,0.05276981826891257,0.05196106778529126,0.05116703392489643,0.050387005831849144,0.049620295285242644,0.04886609811451817,0.04812343745369638
0.33333333333333337,0.14173436390667743,0.14081566709230975,0.13989697011412908,0.13897827297222276,0.13805957566336438,0.1371408781904157,0.13622218054952215,0.13530348274495496,0.13438478477836882,0.13346608665273024,0.13254738837912194,0.13162868996211918,0.13070999141276823,0.1297912927470568,0.1288725939873681,0.12795389515673586,0.12703519628379,0.1261164974134114,0.12519779668398537,0.12427909855718276,0.12336040060258976,0.12244170290124004,0.12152300555973375,0.12060430864889783,0.11968561171705337,0.11876691472402166,0.11784821776221684,0.11692952108101531,0.11601082410800348,0.11509211867533511,0.11417342234865638,0.11325472636438468,0.11233602292018868,0.11141732560275147,0.11049866435765716,0.10957996346748279,0.1086612639102055,0.10774256774847761,0.10682387148531193,0.10590516575962022,0.10498646910117142,0.10406777212829364,0.10314907514597635,0.10223037815768331,0.10131168126938596,0.1003929842258382,0.09947428674894637,0.09855558894856845,0.09763689093056044,0.09671819276455372,0.09579949181409683,0.09488079295137919,0.09396209411031667,0.09304339532636424,0.09212469662727656,0.09120599803886568,0.09028729957525765,0.08936860125148169,0.08844990307639575,0.08753120506098704,0.08661250720743466,0.08569380951871938,0.08477511199944317,0.08385641464930317,0.0829377174675159,0.08201902045473759,0.08110032360802026,0.08018162692674972,0.07926293040502555,0.07834423396909701,0.07742553758366587,0.07650684124499282,0.0755881449491717,0.07466944869248164,0.07375075247114993,0.07283205628143899,0.0719133601196659,0.0709946639822248,0.07007596786557863,0.06915727176627293,0.06823857568092603,0.06731987960633119,0.06640118353933744,0.06548248747675489,0.06456379118159677,0.06364509047989501,0.06272639377999885,0.061807697042603214,0.060889452732903505,0.059984186676639815,0.059097093983469184,0.05822760257308153,0.05737501736887001,0.05653872699225131,0.05571806251396649,0.054912422475553016,0.0541211645226029,0.05334357122511123,0.0525789663969461,0.051826554782728296,0.05108536785528493
0.3434343434343435,0.14533499310524667,0.14440928802672842,0.14348358287752225,0.14255787755894841,0.14163217203431064,0.14070646630197467,0.13978076035716608,0.1388550541997518,0.13792934782841842,0.1370036412427874,0.13607793444911578,0.13515222744881836,0.13422652024861909,0.1333008128597851,0.13237510529972868,0.13144939758671967,0.1305236897442215,0.12959798181145654,0.12867227054850172,0.12774656331469264,0.1268208561746462,0.12589514921035877,0.12496944253140412,0.12404373627972459,0.12311803057754267,0.12219232485308414,0.12126661908431603,0.1203409133341308,0.11941520790165021,0.11848949357065741,0.11756378859721898,0.11663808373366463,0.11571237264336141,0.11478666554715411,0.11386099432315479,0.11293528429917855,0.11200957701339637,0.11108387198480625,0.11015816702303137,0.10923245247479405,0.10830674702704214,0.10738104126993138,0.10645533549507619,0.10552962982299076,0.1046039239491563,0.10367821752715725,0.10275251074528428,0.10182680371584446,0.10090109654792098,0.09997538931119956,0.09904967782159114,0.0981239699400132,0.0971982621715818,0.09627255454621181,0.09534684708649405,0.09442113981292187,0.09349543273520426,0.09256972586368935,0.09164401920325063,0.09071831276006805,0.08979260653320321,0.0888669005224088,0.08794119472807889,0.08701548914715503,0.08608978377642035,0.08516407860285846,0.08423837352187513,0.08331266850273857,0.08238696354009806,0.08146125862866105,0.08053555376305957,0.07960984893791659,0.07868414414820077,0.07775843938869025,0.0768327346544501,0.07590702994057542,0.07498132524234324,0.07405562055520173,0.073129915874711,0.07220421119658688,0.07127850651667811,0.07035280183111904,0.06942709713610089,0.06850139242778112,0.06757568653964766,0.06664997393736094,0.06572426826065629,0.06479856262693665,0.06388138471354844,0.06298263618657722,0.06210169390209287,0.06123798571053509,0.06039081975478225,0.0595595979275408,0.0587436513243473,0.05794239281103879,0.05715518009397063,0.056381302754054015,0.05562009318323252,0.05487076339053801,0.054132354409344614
0.3535353535353536,0.14889943417936308,0.14796780627261027,0.1470361783063511,0.1461045502729919,0.1451729221659671,0.144241293958422,0.14330966551673358,0.1423780368128224,0.14144640784202853,0.14051477860017186,0.13958314908771255,0.1386515193024868,0.13771988924609763,0.13678825892409596,0.13585662834770643,0.13492499752933865,0.13399336648607088,0.13306173524970752,0.13213009881489163,0.1311984681851548,0.13026683755364718,0.12933520700014894,0.12840357663382265,0.12747194659653055,0.12654031708211344,0.12560868821648283,0.12467705930518005,0.12374543035577429,0.12281380171196582,0.12188216422038894,0.12095053613604419,0.12001890799515384,0.11908727525141026,0.11815564374751505,0.11722404815569243,0.11629241450542024,0.11536078501902283,0.11442915687046784,0.11349752866508463,0.11256589127572046,0.11163426234480968,0.1107026333889432,0.10977100452388158,0.10883937547566039,0.10790774575404796,0.1069761155872028,0.10604448516019098,0.10511285458424151,0.10418122396803997,0.10324959337840847,0.10231795672588448,0.10138632558928909,0.10045469466650472,0.09952306398048129,0.09859143354738764,0.09765980338105454,0.09672817348594973,0.09579654386675719,0.09486491452367932,0.09393328545714706,0.09300165666272889,0.09207002813649146,0.09113839987201854,0.09020677175445624,0.08927514371414699,0.08834351574358806,0.08741188783575489,0.086480259982734,0.08554863217765482,0.08461700441319611,0.08368537668216189,0.08275374897752208,0.08182212129306626,0.08089049362208503,0.07995886595847276,0.07902723829617625,0.07809561062945189,0.07716398295282122,0.07623235526097637,0.07530072754884382,0.0743690998115538,0.07343747204459239,0.07250584424353136,0.07157421640399539,0.07064258545370836,0.06971094844257682,0.06877931794975149,0.06785235120000838,0.06694325140776992,0.06605223460454349,0.06517865646278957,0.06432195485288292,0.06348144233985153,0.06265653078823247,0.06184654893234647,0.06105093261400798,0.06026902930222483,0.059500140981247306,0.058743607072669984,0.057998646571288254,0.0572643105998391
0.36363636363636365,0.1524280508715478,0.15149157484617304,0.15055509877549822,0.14961862264890907,0.14868214645810068,0.1477456701920326,0.14680919384244334,0.1458727173989211,0.14493624074249695,0.1439997637581831,0.14306328643972116,0.14212680878100983,0.14119033077779636,0.14025385242898597,0.13931737373846337,0.13838089471176773,0.13744441535848084,0.13650793570132488,0.1355714485852728,0.1346349693932135,0.1336984900889771,0.13276201074714694,0.13182553147337409,0.13088905240817145,0.12995257374386873,0.12901609562592742,0.12807961840429785,0.12714314097510074,0.12620666355929397,0.12527017790943365,0.12433370126224613,0.12339722468272964,0.12246074516777627,0.12152426384399259,0.12058781876193797,0.11965133612784322,0.1187148588512974,0.11777838234692393,0.11684190552085302,0.11590541972028362,0.11496894228862216,0.11403246490094154,0.11309598774944708,0.1121595091449983,0.11122303032307634,0.11028655117784084,0.10935007189426296,0.10841359258052943,0.10747711334147612,0.10654063423834632,0.10560414692969121,0.10466766742504907,0.1037311882419951,0.10279470939520374,0.10185823089325799,0.10092175274205349,0.09998527494007263,0.09904879748541343,0.09811232037298133,0.09717584359657033,0.09623936711125744,0.09530289074444565,0.09436641446621695,0.09342993826670996,0.09249346213618437,0.09155698606383061,0.09062051004069872,0.089684034055945,0.0887475581011033,0.08781108216681491,0.0868746062440735,0.08593813032423814,0.08500165439987493,0.08406517846286221,0.08312870250594709,0.0821922265219904,0.08125575050428369,0.08031927444647272,0.07938279834245202,0.07844632218643288,0.07750984597291286,0.07657336969675649,0.07563689335298074,0.07470041693685035,0.07376393403396764,0.07282744892350174,0.07189308952691303,0.0709748782712532,0.07007508102355013,0.06919299471984157,0.06832799021325121,0.06747951400287079,0.06664688316993532,0.06582951743442522,0.0650267446159041,0.06423801776606645,0.06346268140638439,0.06270004733891944,0.06194946122293432,0.06121014946528019,0.060481172864613034
0.37373737373737376,0.1559212032368197,0.1549809429704196,0.15404068268397075,0.15310042236392668,0.15216016200013957,0.1512199015777349,0.1502796410864661,0.14933938051160422,0.1483991198405614,0.14745885906078676,0.14651859806360243,0.1455783366628782,0.1446380748440158,0.14369781259842165,0.14275754992156572,0.14181728681120034,0.14087702326841445,0.13993675930529592,0.1389964852445336,0.1380562215542448,0.13711595762894357,0.13617569353524944,0.13523542937249872,0.13429516527918284,0.13335490146132883,0.13241463712240437,0.1314743754938139,0.13053411360053968,0.12959385157393427,0.12865358141181132,0.12771332003473077,0.1267730589860438,0.12583279662652092,0.12489252942008437,0.1239522987068794,0.12301203144361514,0.12207176974456213,0.12113150871102286,0.1201912472386002,0.1192509769036263,0.1183107148829079,0.1173704530091621,0.11643019148175515,0.11548992643626982,0.1145496625073831,0.11360939839088433,0.11266913427660984,0.11172887026828908,0.11078860646365235,0.10984834291586189,0.10890806870552767,0.10796780495082016,0.1070275416303315,0.10608727874927415,0.1051470163075849,0.10420675430203716,0.10326649272446856,0.10232623156554109,0.10138597074248845,0.10044571004566465,0.0995054494515728,0.09856518894718133,0.09762492851780663,0.09668466815038038,0.09574440783225782,0.09480414754933271,0.09386388729063795,0.09292362704251271,0.09198336679482579,0.09104310653624009,0.09010284625602154,0.08916258594402372,0.08822232559155313,0.0872820651892196,0.08634180472868073,0.08540154420182097,0.08446128360106217,0.08352102291925939,0.08258076214961838,0.08164050128574603,0.08070024032163065,0.0797599792515591,0.07881971807008648,0.0778794567723484,0.07693918529319081,0.0759995112959789,0.07507357848716813,0.07416621345098526,0.07327690941668351,0.07240495523105057,0.07154972317381933,0.07071068676580362,0.06988715927966513,0.06907856834205266,0.06828424237530542,0.06750364516424931,0.06673612618087918,0.06598100440303857,0.06523763062024153,0.06450523941408486,0.06378290130603136
0.38383838383838387,0.1593792478178564,0.1584362564562976,0.15749326511307532,0.15655027377193828,0.15560728242078362,0.15466429104108084,0.15372129962045494,0.15277830813991472,0.15183531658310576,0.15089232493324045,0.1499493331708573,0.14900634128118734,0.14806334910384694,0.14712035642085441,0.1461773632169338,0.1452343694812357,0.14429137520548208,0.14334838038970368,0.1424053724827838,0.14146237769523737,0.14051938254008994,0.13957638707345657,0.1386333913858632,0.13769039561368537,0.1367473999936737,0.13580440188160997,0.13486140928903406,0.1339184158963794,0.13297542251727662,0.1320324210044866,0.13108942819166342,0.13014643582654895,0.12920344367232584,0.12826044400262723,0.1273174804670364,0.12637448240197935,0.1254314892432885,0.12448849677037162,0.12354550416643774,0.12260250222291721,0.12165950893436715,0.12071651512725931,0.1197735229859926,0.11883052404404423,0.1178875283541047,0.11694453262138037,0.11600153704656813,0.11505854172805433,0.11411554675342597,0.11317255216548387,0.11222954417190346,0.1112865496224446,0.11034355562222825,0.10940056216595238,0.10845756924395983,0.10751457684281428,0.10657158488221521,0.10562859308503897,0.1046856014078825,0.1037426098315222,0.10279961833940134,0.10185662691421786,0.10091363553677206,0.0999706441907569,0.09902765286058476,0.09808466152898784,0.09714167018289738,0.09619867880608812,0.09525568738669736,0.09431269591154356,0.09336970436831844,0.09242671274554459,0.09148372103323964,0.09054072922096397,0.08959773729938006,0.08865474525955694,0.08771175309318426,0.08676876079244826,0.08582576835001614,0.08488277575904087,0.08393978301316557,0.08299679010616105,0.08205379703224398,0.08111080378671465,0.08016783247029084,0.07923531263199315,0.07832176040761224,0.07742642088007819,0.07654879296719794,0.07568816308568589,0.07484390225596203,0.07401551461332405,0.07320230659737395,0.07240371297376111,0.07161906339922325,0.0708478324995891,0.07008937459879912,0.06934301586747804,0.06860811190550702,0.06788390656175752,0.06716947795291091
0.393939393939394,0.1628025377000044,0.16185785775594122,0.16091317788395398,0.15996849806546884,0.1590238182863017,0.1580791385246284,0.15713445876577212,0.15618977898670983,0.1552450991673141,0.1543004192865538,0.1533557393188613,0.15241105924448495,0.1514663790415045,0.1505216986787357,0.14957701784279218,0.14863233637826623,0.14768765426676875,0.14674297149499663,0.14579827231780554,0.14485358927567435,0.1439089057265081,0.14296422171361567,0.14201953731653177,0.14107485266997305,0.1401301680600484,0.13918547822142818,0.13824079783969317,0.13729611483009468,0.1363514328391789,0.13540674233286862,0.13446206100436453,0.13351737985749862,0.13257270016049308,0.13162801106179733,0.13068335701016853,0.12973867100655487,0.1287939891441321,0.12784930774689832,0.12690462640447073,0.12595993573622355,0.12501525365081972,0.12407056999046437,0.12312589043096797,0.12218119973794458,0.12123651509123998,0.12029183055089773,0.11934714633541522,0.11840246253745434,0.11745777923165894,0.11651309644841812,0.11556839726951293,0.11462371482271044,0.11367903303990275,0.11273435190436447,0.11178967137844223,0.11084499112714175,0.10990031101656444,0.10895563102395081,0.10801095112710675,0.10706627130046445,0.10612159152309972,0.10517691177339644,0.10423223202777608,0.10328755226673114,0.10234287247175079,0.101398192622679,0.10045351270426502,0.0995088326981268,0.09856415259060397,0.09761947236688595,0.09667479201332105,0.0957301115173502,0.09478543086767871,0.09384075005311862,0.09289606906347075,0.091951387889205,0.09100670652146206,0.09006202495192045,0.08911734317290375,0.08817266117730385,0.08722797896641572,0.08628329667212944,0.08533861437669227,0.08439393210377501,0.08345634197453261,0.08253772545970874,0.08163771970216147,0.0807555769130831,0.07989080707608712,0.07904269061041452,0.07821059378690147,0.07739405791953126,0.07659238015971852,0.07580499977948173,0.07503125106803288,0.07427061746217843,0.07352245844979832,0.07278610670368274,0.07206092474589423,0.07134616329415253,0.07064090773038259
0.4040404040404041,0.16619142256628971,0.16524608601591234,0.1643007496090587,0.16335541332538447,0.16241007714847838,0.16146474105378944,0.1605194050241262,0.15957406903285024,0.15862873305613664,0.15768339706880272,0.15673806103936533,0.15579272494300284,0.15484738875130508,0.15390205243538452,0.1529567159673617,0.1520113791878649,0.1510660416816612,0.15012070339725764,0.14917534511750427,0.1482300062084145,0.14728466664915116,0.1463393264681646,0.14539398573213716,0.14444864457510115,0.14350330335252942,0.14255795344408584,0.1416126179749127,0.140667277232192,0.13972193837277966,0.13877659129460862,0.13783125337093072,0.13688591546646464,0.13594057975694496,0.13499523401111005,0.13404992139552527,0.1331045797959322,0.13215924137026724,0.13121390327685223,0.1302685653016315,0.12932321815573677,0.12837787874650478,0.12743253729276743,0.1264872030704006,0.12554185234911877,0.12459651111251807,0.12365117013081416,0.12270582964808327,0.12176048975135582,0.12081515049978803,0.11986981190954475,0.11892445373742667,0.11797911583598203,0.11703377871014242,0.11608844216738579,0.11514310580358082,0.11419776957634029,0.11325243345965555,0.11230709742316827,0.1113617614385071,0.11041642547389621,0.10947108950404233,0.1085257535030642,0.10758041744330832,0.10663508130217902,0.10568974505832285,0.10474440868912115,0.10379907217706173,0.1028537355021838,0.10190839864896045,0.10096306160125595,0.10001772434438948,0.09907238686505043,0.09812704915061299,0.0971817111895308,0.09623637297091807,0.09529103448492143,0.09434569572236463,0.09340035678551796,0.09245501779407794,0.09150967875825597,0.09056434003876111,0.08961900119998469,0.08867366238321399,0.08773282691282427,0.08681041166710604,0.085906854299646,0.08502155821897385,0.08415378364976309,0.08330302555616026,0.08246862155144052,0.08164988383959709,0.08084639444700391,0.08005745428744525,0.07928249841459645,0.07852086963370153,0.07777205849563949,0.07703543062118356,0.07631032518800723,0.07559611062730416,0.07489204415216687,0.07419722067104001
0.4141414141414142,0.16954624875242783,0.16860127713044237,0.1676563057436258,0.16671133457060203,0.16576636359256083,0.16482139278301575,0.16387642212199952,0.1629314515798782,0.16198648112929237,0.16104151074110395,0.16009654037832638,0.15915157001105093,0.15820659960451605,0.15726162912223646,0.15631665852720733,0.1553716877890059,0.154426716836675,0.15348174513147358,0.15253674964246075,0.1515917768805738,0.150646803345146,0.14970182902787518,0.14875685398105165,0.1478118783394744,0.14686690254909074,0.14592191394684628,0.1449769457204315,0.14403196897452947,0.14308699436432967,0.1421420125993625,0.1411970398162348,0.14025206693774306,0.13930709633175875,0.1383621162074201,0.13741716677374677,0.1364721914942184,0.13552721825208103,0.1345822455304301,0.133637272431067,0.132692290437842,0.13174731507745727,0.1308023375669415,0.12985737102477993,0.1289123817567107,0.1279674059622659,0.12702243056560378,0.12607745584487312,0.12513248188200507,0.12418750871839515,0.12324253621868497,0.12229754108928294,0.1213525698201989,0.12040759902616656,0.11946262838896377,0.11851765787952787,0.11757268746073415,0.1166277170989119,0.11568274675619536,0.11473777639810569,0.11379280598700234,0.11284783549329562,0.11190286488698678,0.11095789413683366,0.11001292321734266,0.1090679521044626,0.1081229807737037,0.10717800920521085,0.10623303737820838,0.10528806527522856,0.10434309287920975,0.10339812017484609,0.10245314714849249,0.10150817378617648,0.10056320008825927,0.09961822624053686,0.09867325233107803,0.09772827837224171,0.09678330437597278,0.09583833035331984,0.09489335631436083,0.09394838381698148,0.09300341014148049,0.09206103563583799,0.09113602336976141,0.09023016720298235,0.08934281890656441,0.08847339116583167,0.08762114539721332,0.08678562351630313,0.08596607134426185,0.08516187703027614,0.08437262640605686,0.0835976228220426,0.08283630087214357,0.08208800394406414,0.08135223565850773,0.08062836720706586,0.07991574063362451,0.07921373256957683,0.07852160609709562,0.07783846936011848
0.42424242424242425,0.17286735930183422,0.17192376379467356,0.1709801686371508,0.17003657380779874,0.16909297928520534,0.16814938504198496,0.16720579105507527,0.16626219729268868,0.165318603724186,0.1643750103167805,0.16343141702863673,0.16248782382481275,0.16154423066450102,0.16060063750391287,0.15965704429713817,0.15871345100438938,0.15776985759168907,0.1568262640148045,0.15588264359840312,0.15493904822805904,0.15399545244710602,0.15305185577959673,0.15210825820855806,0.15116465987143507,0.15022106132656995,0.1492774452832565,0.14833385630877494,0.14739025507019968,0.14644665597606973,0.14550305075912645,0.14455945433137005,0.14361585830543125,0.14267226428682575,0.14172866097346656,0.14078508638686388,0.13984148901103718,0.13889789242380107,0.13795429636429618,0.13701069989349826,0.13606709406012074,0.13512349422496572,0.13417989217398826,0.13323630531098954,0.13229268887433127,0.1313490903202761,0.13040549229612447,0.12946189512316816,0.12851829887917018,0.1275747033599229,0.12663110813770617,0.1256874885595524,0.12474389510288914,0.12380030178106352,0.12285670856283407,0.12191311540865779,0.1209695222715595,0.12002592911032166,0.11908233587985935,0.11813874253979129,0.11719514904718131,0.11625155536829242,0.11530796146926081,0.11436436731594052,0.11342077288021231,0.11247717813553976,0.11153358305633314,0.11058998762030778,0.10964639180683887,0.10870279559643498,0.10775919897161033,0.10681560192593509,0.10587200470407519,0.10492840742723783,0.10398481010655902,0.10304121255435095,0.10209761510308561,0.10115401763745754,0.10021042016949665,0.0992668227105388,0.09832322527109297,0.09737963089059147,0.09643732390653478,0.09551087004951489,0.09460390332988335,0.09371574690391159,0.09284575717395828,0.09199335446692565,0.09115780071325018,0.0903386410951889,0.08953514031357526,0.0887466931762263,0.08797287330835307,0.0872129994083462,0.08646651634520582,0.08573275812307277,0.08501124922263685,0.08430136438884676,0.08360244350227142,0.08291387557472492,0.08223493150527462,0.08156472926707543
0.43434343434343436,0.17615509402063448,0.17521387555790052,0.17427265758486282,0.17333144008112192,0.17239022302242415,0.17144900638178656,0.17050779013266512,0.16956657424220026,0.16862535867682485,0.1676841434005269,0.16674292836754026,0.16580171353801545,0.16486049886558207,0.16391928429965585,0.16297806978588808,0.16203685527538528,0.16109564072412053,0.16015442608892466,0.15921318300206094,0.15827196627451545,0.15733074927005442,0.15638953182399956,0.1554483133730209,0.15450709399185097,0.15356587437363473,0.15262463216540018,0.1516834241893616,0.15074219985267795,0.14980097760917596,0.14885974980003958,0.14791853133795874,0.14697731328079522,0.14603609720960342,0.14509487202676577,0.14415367356829803,0.14321245544152883,0.1422712368117712,0.14133001874820644,0.140388800311873,0.1394475714319131,0.13850634848431506,0.1375651232925837,0.13662391782379585,0.13568267563652983,0.13474145598667459,0.13380023698290527,0.1328590189991484,0.1319178018363334,0.13097658498409778,0.13003536838552954,0.1290941263019101,0.12815291174537816,0.12721169724900133,0.12627048277009012,0.12532926825889998,0.12438805365908057,0.12344683892213387,0.12250562399625545,0.12156440883550979,0.12062319339247916,0.1196819776295064,0.11874076150922663,0.11779954499548949,0.11685832805790851,0.1159171106677453,0.11497589279927545,0.11403467442768972,0.11309345553369747,0.11215223626728363,0.11121101692358687,0.11026979752245346,0.10932857807734203,0.10838735859764799,0.10744613909482029,0.10650491919916666,0.10556369964943724,0.10462248012979748,0.10368126065298212,0.10274004123116122,0.10179882187577266,0.10085807060770001,0.09993134505642544,0.09902441415924904,0.0981366281116422,0.09726730943755928,0.09641582362270638,0.09558159846801566,0.09476389689052277,0.09396227187456913,0.09317600008686312,0.09240447214528441,0.09164726959690184,0.09090371777616967,0.09017327354971967,0.0894552599061994,0.08874922205924003,0.08805453921525988,0.08737054610972896,0.08669665028389338,0.08603212555581692,0.08537609931320242
0.4444444444444445,0.17940978894907247,0.17847193882483395,0.1775340888791992,0.17659623952189862,0.1756583907775321,0.1747205426211078,0.17378269502213614,0.17284484794802601,0.17190700136273585,0.1709691552275745,0.17003130949404863,0.16909346411759962,0.16815561904696572,0.16721777422550282,0.16627992959115517,0.165342085086388,0.16440424065763515,0.16346639624949877,0.16252852215119362,0.16159067534464353,0.1606528283236175,0.15971498103787737,0.15877713326205717,0.15783928444870363,0.15690143540374862,0.15596355846594906,0.15502572303860926,0.15408786698454546,0.15315001291546929,0.1522121532673135,0.15127430411155018,0.1503364553230647,0.14939860851246836,0.14846075286862617,0.14752292174286133,0.1465850740663502,0.1456472246344513,0.14470937577113918,0.1437715265900541,0.1428336655653694,0.14189581085559244,0.14095795390852367,0.14002012134042371,0.1390822449852649,0.1381443958667882,0.13720654748943378,0.13626870004175326,0.13533085289980668,0.1343930060046987,0.13345515929012775,0.13251728637186205,0.13157944199655408,0.13064159756799149,0.12970375303259363,0.12876590833092919,0.12782806339803438,0.12689021817855434,0.1259523726146912,0.12501452665545457,0.12407668025002283,0.12313883335712635,0.12220098593638071,0.12126313795076149,0.12032528936806385,0.11938744015770483,0.11844959030910468,0.11751174018905747,0.11657388998956744,0.11563603972591639,0.11469818941545501,0.11376033907351836,0.11282248871368109,0.1118846383451661,0.11094678797929701,0.11000893732418492,0.10907108710428384,0.10813323697212085,0.10719538694169414,0.10625753702649031,0.1053197627885599,0.10439387081745886,0.1034881284693291,0.10260184729722222,0.10173436897349604,0.1008850263634574,0.100053191706225,0.09923829238470805,0.09843960144383446,0.0976566822087128,0.09688880542247266,0.09613537261407838,0.09539597167043885,0.0946699322452703,0.09395672076730774,0.09325565624426792,0.092566299661476,0.09188802983970237,0.09122018708998537,0.09056219016695344,0.0899133155907192,0.08927270205837322
0.4545454545454546,0.1826317745174737,0.18169827469733074,0.18076477493772564,0.17983127526565795,0.17889777574909338,0.1779642768924197,0.1770307787933384,0.17609728142114456,0.17516378473788238,0.1742302887028567,0.17329679326635772,0.17236329837938888,0.17142980398666874,0.17049631002647148,0.1695628164300485,0.1686293231319043,0.16769583006967698,0.1667623371767939,0.16582881384604894,0.16489531822835318,0.16396182250203184,0.163028326595028,0.16209483051253487,0.16116133393167628,0.1602278371681376,0.15929430721322485,0.15836082577004174,0.15742731946621258,0.15649381498525286,0.15556030447834196,0.15462680587746355,0.15369330763943329,0.15275981146304332,0.15182630680502154,0.15089282442675653,0.14995932826893066,0.14902582952200646,0.14809233092661173,0.14715883186481887,0.14622532006766512,0.14529181503449318,0.14435830780416978,0.14342482951166124,0.14249130085637562,0.14155780395601264,0.1406243077211448,0.1396908117345201,0.1387573159372763,0.13782382029039986,0.13689032470647214,0.13595680276096042,0.13502330983371202,0.13408981669524142,0.1331563232819082,0.13222282952535588,0.13128933535307535,0.13035584070344175,0.1294223455136312,0.1284888497282569,0.12755535329445408,0.1266218561677306,0.12568835830528824,0.1247548596706064,0.12382136027448076,0.12288786061263063,0.12195436085710147,0.1210208610285157,0.12008736115296573,0.11915386124564949,0.11822036132399392,0.1172868614031367,0.11635336149624179,0.11541986161198567,0.1144863617610872,0.11355286235578735,0.11261936299579452,0.11168586382408126,0.1107523645100584,0.10981885796001663,0.10889494066349076,0.10799151212311847,0.10710786919004182,0.10624335891471244,0.10539732396518524,0.10456909050600294,0.10375804966187319,0.1029636250616596,0.10218510175172764,0.10142204974187584,0.10067373912202099,0.09993957505662446,0.09921915670353085,0.09851181809625187,0.09781702885762189,0.09713411572396118,0.09646264739486063,0.09580199770906833,0.0951515266548349,0.09451065027461314,0.09387865205601931,0.09325468392623068
0.4646464646464647,0.18582137916628091,0.18489320114512303,0.18396502314573368,0.18303684519537394,0.1821086673142615,0.181180489539093,0.18025231196303218,0.17932413520657095,0.17839595937958136,0.17746778444017444,0.17653961033926371,0.17561143702376006,0.17468326443544444,0.17375509250874455,0.1728269211695345,0.17189875034526397,0.17097057996576095,0.1700424099547168,0.16911420941393657,0.16818603633211496,0.16725786329797812,0.16632969021815924,0.16540151707614734,0.164473344086742,0.163545171468756,0.1626169605945958,0.16168880454439502,0.16076061964464222,0.15983243635461974,0.15890424651137747,0.15797606949603293,0.15704789318505843,0.15611971918419723,0.1551915370981497,0.15426337522757702,0.15333520149068064,0.15240702466267336,0.15147884810857615,0.15055067010963893,0.14962247913321605,0.1486942954031266,0.14776610954789493,0.14683795686458878,0.14590974816605273,0.1449815753069913,0.1440534022667998,0.14312522917422704,0.14219705614730443,0.14126888312241365,0.14034070999134188,0.1394125110722261,0.13848434093496467,0.13755617037782808,0.1366279993282325,0.13569982770991681,0.13477165544421998,0.13384348246400354,0.13291530870264168,0.13198713410117635,0.13105895860636307,0.1301307821709614,0.1292026047842487,0.12827442703030226,0.12734624915931658,0.12641807120283743,0.1254898931932333,0.12456171515094339,0.12363353710214436,0.12270535906140329,0.12177718104556355,0.12084900306895538,0.11992082514376594,0.11899264727773345,0.11806446948045712,0.11713629410169948,0.116208117432116,0.11527994092404283,0.11435176192297822,0.11343110153479997,0.11253106354322084,0.11165118876916334,0.11079077735571463,0.10994916501096011,0.10912569284785738,0.10831971113723164,0.10753060343141099,0.10675780337878052,0.10600060103988732,0.10525858071192383,0.10453100063778299,0.10381728092745038,0.10311702394732111,0.10242957096826874,0.10175439593316114,0.10109082990835888,0.10043845183520797,0.09979663286619708,0.09916474657937359,0.09854220841764283,0.09792831403642649,0.097322218629749
0.4747474747474748,0.18897892819257345,0.18805703372707913,0.18713513923687833,0.18621324474846157,0.18529135028106464,0.18436945587165948,0.1834475615467764,0.1825256673532682,0.18160377352741996,0.18068188080136136,0.17975998920157957,0.17883809867131278,0.17791620915070847,0.17699432057185477,0.1760724328568835,0.17515054592733093,0.17422865970645057,0.1733067741100427,0.17238485873380183,0.17146296970179353,0.17054108093163398,0.16961919230959788,0.1686973037984754,0.16777541566223578,0.16685352917125276,0.16593159996446985,0.16500973077972392,0.164087829222073,0.16316592901276028,0.1622440216715889,0.16132212746630192,0.1604002345947999,0.15947834465404515,0.1585564469664325,0.15763456765513723,0.15671267745922318,0.15579078428438364,0.1548688914541321,0.15394699578829407,0.1530250875358931,0.152103187020822,0.15118128448352897,0.15025941878955837,0.1493374927973097,0.14841560552628846,0.1474937172161857,0.14657182868231175,0.1456499400296672,0.14472805117104495,0.1438061619781333,0.1428842484942943,0.14196236265165307,0.14104047612337123,0.14011858882933376,0.1391967006866653,0.13827481161229152,0.13735292153449213,0.13643103038433502,0.13550913810029133,0.13458724463097477,0.1336653504803437,0.13274345617510916,0.1318215617655793,0.1308996672892971,0.12997777277777178,0.12905587826318868,0.12813398376509705,0.1272120893087633,0.12629019490755553,0.12536830057702433,0.12444640633004186,0.12352451217721944,0.12260261812494878,0.12168072418116549,0.12075883602983381,0.1198369431717927,0.11891504996932939,0.1179990016714737,0.11710338916000378,0.11622835616916645,0.11537314541929544,0.11453708099566416,0.11371948348416702,0.11291970994987267,0.11213711244237344,0.11137107895297431,0.1106210522651826,0.10988632675936856,0.10916649493570213,0.10846081293858575,0.1077687098330105,0.10708979169483873,0.10642340754577996,0.10576903756547404,0.10512601350412452,0.10449392302907191,0.10387214468313984,0.10326005151836772,0.10265707115218066,0.10206250478022436,0.10147550704640518
0.48484848484848486,0.19210474355952023,0.1911900847682167,0.19027542589839438,0.18936076697465307,0.18844610801450998,0.1875314490538451,0.1866167901177079,0.18570213125282375,0.1847874725063112,0.18387281393544908,0.18295815621355116,0.1820434998985393,0.18112884493046486,0.18021419124086968,0.1792995387501164,0.17838488737521402,0.17747023703433562,0.17655558763766185,0.17564091026079928,0.17472625704548106,0.17381160437176846,0.1728969521069776,0.17198230019462077,0.17106764889525236,0.17015300021793775,0.1692383058654978,0.1683236751615083,0.16740900926474267,0.16649434440926983,0.16557967181605127,0.16466501198819505,0.1637503548876719,0.16283570070594836,0.16192103958451579,0.1610063947554213,0.1600917400784252,0.1591770826017834,0.1582624251751126,0.15734776384110016,0.15643309062123753,0.15551842561493456,0.1546037587198045,0.15368913152209882,0.15277444151939812,0.15185979138164532,0.1509451398102043,0.1500304877732287,0.14911583536365192,0.14820118247224529,0.1472865289516693,0.14637185377555997,0.14545720398075745,0.14454255317070697,0.14362790125948105,0.1427132481591617,0.14179859378436455,0.14088393805990063,0.13996928091631441,0.13905462251970802,0.13813996381611193,0.13722530496631122,0.1363106460241588,0.13539598704037487,0.13448132805169044,0.1335666690885153,0.13265201018166123,0.13173735134905443,0.13082269261397664,0.12990803398801107,0.12899337548466372,0.12807871711466468,0.1271640588864238,0.12624940080456298,0.12533474287478752,0.12442009218970479,0.12350542692839513,0.12259520994999516,0.1217051590180536,0.12083598728207845,0.1199870629323155,0.11915763514246065,0.1183470251799237,0.11755456681604026,0.11677961816714268,0.11602153956419199,0.11527972105574359,0.11455361612311503,0.11384252416964008,0.11314603614780974,0.1124634169229577,0.11179410093070224,0.11113769999826466,0.11049356702147835,0.10986119028416903,0.1092399026495118,0.10862930110555688,0.10802876477150697,0.10743767619479669,0.106855469942127,0.10628145009917848,0.10571477411268829
0.494949494949495,0.1951991439249275,0.1942926633871043,0.1933861827101398,0.19247970191554778,0.19157322101837262,0.1906667400519203,0.1897602590388555,0.1888537780240996,0.18794729705332597,0.18704081618290283,0.186134335490616,0.1852278552734945,0.18432137664723208,0.18341489969857663,0.18250842434845096,0.18160195051097783,0.18069547810100997,0.17978900702582673,0.1788825110508665,0.17797603575633075,0.1770695613568364,0.1761630877025941,0.17525661471965454,0.17435014266677917,0.17344367375526115,0.17253715803049097,0.17163070765275978,0.1707242202116114,0.1698177334614563,0.16891123836359634,0.16800475539837068,0.16709827614048867,0.16619180002851427,0.1652853180832694,0.16437885010086095,0.16347237342522863,0.16256589411448905,0.16165941417349639,0.16075292967880914,0.1598464342986757,0.1589399475716512,0.15803345911980246,0.1571270121399614,0.15622050149114214,0.1553140308342089,0.15440755837769668,0.15350108513448915,0.15259461118635465,0.15168813640416706,0.15078166062300852,0.1498751671983239,0.14896869553730807,0.14806222246056125,0.1471557478783787,0.14624927169966384,0.14534279383920967,0.14443631422035239,0.14352983360538796,0.14262335277404906,0.1417168718121597,0.14081039078140975,0.13990390973487313,0.1389974287219914,0.1380909477774009,0.13718446692929165,0.1362779862058288,0.13537150562256012,0.13446502519964215,0.13355854494627145,0.13265206487312295,0.13174558498807404,0.13083910529482395,0.12993262573914724,0.129026146230698,0.12811967344301953,0.12721647213763834,0.1263329630951247,0.12547078802918418,0.12462915785437761,0.12380744651098005,0.12300490959111547,0.12222087365553931,0.12145467721585762,0.12070568151547807,0.11997325593060805,0.11925679648865659,0.11855576259937645,0.11786945581267677,0.11719746893162748,0.11653907698755264,0.11589372280771436,0.11526101365563379,0.11464031227871499,0.114031114705331,0.11343275639682746,0.11284484496416458,0.11226674986948013,0.11169787818243584,0.11113765817035215,0.11058540011496429,0.11004027142031035
0.5050505050505051,0.19826244466978651,0.19736507552326304,0.196467706170854,0.19557033662973222,0.19467296691169877,0.19377559704590688,0.1928782270517235,0.19198085697047437,0.19108348684476617,0.19018611672823227,0.18928874669761306,0.1883913768322938,0.18749400728196902,0.18659663931766743,0.18569927342274858,0.18480190951035363,0.18390454749404916,0.1830071872813986,0.18210980678529748,0.18121244193539024,0.18031507841607303,0.17941771606275966,0.1785203547862281,0.17762299484481267,0.17672563857806445,0.17582823539013046,0.17493089750412785,0.1740335218830849,0.1731361465616476,0.17223876230045485,0.17134138938604523,0.17044402046161494,0.16954665526484894,0.16864928554978725,0.16775192737796477,0.1668545617496504,0.1659571936042005,0.16505982373934602,0.16416244917650868,0.16326506503373434,0.16236768992679645,0.16147031329039782,0.16057297855546218,0.15967558109013766,0.15877822283121337,0.15788086231722764,0.15698350060670108,0.15608613777097724,0.15518877366371772,0.15429140810425487,0.15339403055293777,0.15249666952679572,0.15159930660622312,0.15070194170009965,0.14980457471631745,0.1489072056739963,0.14800983589188835,0.14711246589268326,0.14621509577314296,0.14531772561854142,0.1444203554882398,0.14352298543278916,0.14262561549854275,0.14172824571670412,0.1408308761120746,0.13993350670883206,0.13903613751937077,0.1381387685595305,0.1372413998355045,0.13634403133314862,0.13544666294630478,0.13454929453339687,0.1336519260893566,0.1327545577093237,0.13185953319722626,0.1309835788330176,0.13012937057877486,0.1292961657294869,0.1284831763650552,0.12768978458590205,0.12691525531166106,0.12615890594329113,0.12542009470741228,0.12469818361755049,0.12399254696043865,0.12330259207991799,0.12262777554519996,0.1219674055108385,0.12132107924744621,0.12068808001359141,0.12006785858083058,0.11946001638465348,0.11886392833798101,0.11827909928894452,0.1177048587843541,0.11714083567767763,0.11658638692519147,0.1160409374380757,0.11550391329059037,0.11497463758578481,0.11445227786541773
0.5151515151515152,0.20129495792682142,0.2004076239645682,0.19952028972441674,0.19863295521790023,0.1977456204527903,0.1968582854524316,0.19597095023197328,0.19508361482725814,0.19419627927613708,0.19330894362754622,0.19242160795455449,0.191534272333125,0.19064693686760198,0.1897596016929234,0.18887226804596063,0.18798493693145038,0.18709760826398816,0.18621028195509448,0.18532294179531653,0.18443561041443501,0.18354828089058817,0.18266095304715838,0.1817736267821843,0.18088630235454056,0.17999898222731323,0.17911161608290857,0.17822431326400653,0.17733697348973793,0.1764496335844994,0.17556228418589878,0.17467494519837784,0.17378760971410498,0.17290027911273395,0.17201294502738726,0.17112562034167225,0.1702382894747824,0.16935095610936446,0.1684636195267418,0.16757627866752225,0.16668892984025532,0.1658015903566385,0.16491424956198447,0.16402694950458815,0.1631395896923839,0.16225226728951955,0.16136494207887087,0.160477615163609,0.15959028660512484,0.15870295624311395,0.15781562388336665,0.15692828711195023,0.15604095971758275,0.15515362986421835,0.1542662974620189,0.1533789627187624,0.15249162734608945,0.1516042917507159,0.1507169560569004,0.14982962035894215,0.14894228473882656,0.14805494925160628,0.14716761394348313,0.14628027885581196,0.14539294401498176,0.14450560944119661,0.1436182751532536,0.1427309411596008,0.14184360736138935,0.1409562735882137,0.1400689400481439,0.13918160637284058,0.13829427271015268,0.13740693577954188,0.13652119721521191,0.13565377236750223,0.13480854107741141,0.13398472227434996,0.13318158393070884,0.13239833517355823,0.13163437085415378,0.1308889564121354,0.1301614201079647,0.12945112047644167,0.12875742514522545,0.1280797189157594,0.12741741115453553,0.12676995907448654,0.12613668029382422,0.12551717328969678,0.12491073161078134,0.1243168145483833,0.12373501584340962,0.12316472364503597,0.12260545175676606,0.12205651941368109,0.12151757763178186,0.12098798351537905,0.12046715834549448,0.11995454517765249,0.11944947174172546,0.11895110035137034
0.5252525252525253,0.2042969931887619,0.20342060852210084,0.20254422378622652,0.20166783884797268,0.20079145356318912,0.19991506794757977,0.19903868201114838,0.19816229578229358,0.19728590929236683,0.19640952258357963,0.1955331357225485,0.19465674877930567,0.19378036185280506,0.19290397507389775,0.19202758861449404,0.19115120374346525,0.19027482195129913,0.18939844316673402,0.18852205907057995,0.18764567477880192,0.18676929295446082,0.1858929134282009,0.1850165360881683,0.18414016119419369,0.18326379132289014,0.18238737746188768,0.18151102301128377,0.18063463364103732,0.17975824389430234,0.17888184415788344,0.17800545375268764,0.17712906551819016,0.17625268395817034,0.1753762995156113,0.17449992281535381,0.1736235413360439,0.17274715652918143,0.1718707675490522,0.17099437493730885,0.17011797627261074,0.16924158716868068,0.16836519654740226,0.1674888445398852,0.1666124375470679,0.16573606507915384,0.16485968914599333,0.16398331089213403,0.16310693036910298,0.1622305474064359,0.16135416224072893,0.1604777816042522,0.1596014014133137,0.1587250181049827,0.15784863207296265,0.15697224539335913,0.15609585848869406,0.1552194715067865,0.15434308456778328,0.1534666977605648,0.152590311160938,0.15171392481761264,0.15083753877054773,0.1499611530541092,0.14908476768845666,0.1482083826879571,0.14733199794024104,0.1464556131893222,0.14557922847067253,0.14470284375434375,0.1438264594362404,0.14295007477580296,0.14207369016504154,0.1411983195638135,0.1403403715181238,0.13950508703376352,0.13869166296237867,0.13789932581427053,0.13712735169117093,0.13637494667010697,0.1356415191573848,0.13492634024538025,0.1342287341961439,0.13354807366446025,0.13288373110984264,0.13223509518544616,0.13160157785968554,0.1309826389290779,0.1303776083209988,0.12978608070027145,0.12920736474121147,0.1286409213008306,0.12808634608561636,0.1275430311039138,0.12701050228552996,0.1264880722915996,0.12597540876606222,0.1254718710507985,0.1249768800459412,0.12448989202713119,0.12401023518883103,0.12353707400795859
0.5353535353535354,0.20726885720758967,0.20640432684676743,0.20553979642472892,0.20467526593154658,0.2038107353516618,0.20294620448974895,0.20208167319840029,0.20121714149655703,0.20035260940728636,0.19948807696399984,0.1986235442239531,0.19775901124867568,0.19689447812832378,0.19602994498577994,0.19516541198693843,0.19430087934422313,0.19343634861336906,0.19257182163048625,0.1917072988362188,0.1908427673896427,0.1899782376358336,0.1891137109103796,0.18824918709523872,0.18738466645089827,0.18652015165138427,0.18565559610174037,0.18479109440975278,0.18392656039391872,0.1830620263522901,0.18219748193868976,0.1813329456405851,0.18046840927163144,0.17960388204474656,0.17873935197022528,0.17787482869081087,0.17701030142645682,0.17614577021124697,0.17528123417420519,0.17441669521736292,0.17355215241791805,0.1726876190117904,0.17182308364796384,0.1709585840238535,0.17009403576189205,0.16922951800684785,0.16836499601704036,0.16750047097241366,0.1666359429142152,0.16577141201354514,0.16490688041011492,0.16404236018922275,0.1631778314253261,0.1623132993288603,0.1614487664416321,0.160584233309054,0.15971970013024303,0.15885516704556432,0.15799063416721948,0.15712610157561244,0.1562615693373598,0.15539703749275557,0.15453250607356986,0.15366797510512958,0.15280344449503624,0.15193891398692877,0.15107438355817193,0.1502098528089937,0.14934532225567382,0.14848079168876002,0.14761626173973041,0.14675173127147448,0.14588774355397166,0.1450402520972282,0.14421585498204534,0.14341379515042416,0.14263326639373736,0.14187350621884356,0.1411337968708911,0.14041334241709108,0.13971156364660853,0.13902773959452314,0.13836118691005805,0.1377112958486896,0.13707744438503716,0.13645901933088428,0.1358554365423223,0.1352661651738505,0.13469053842901382,0.1341281566420417,0.13357833441114295,0.13304053636646457,0.13251436299852573,0.13199920890157343,0.13149460874868252,0.13099987721876613,0.13051469173097188,0.13003840945726064,0.1295704666825614,0.12911031457933675,0.12865728662060322,0.1282105611960122
0.5454545454545455,0.21021085322147864,0.20935907318446695,0.2085072931024342,0.20765551296222487,0.2068037327457959,0.20595195243993814,0.20510017200221364,0.20424839112475948,0.20339660972310927,0.20254482781976796,0.2016930454596235,0.20084126269308625,0.19998947959801505,0.1991376962850578,0.1982859129088957,0.19743412967164914,0.1965823468514776,0.19573056668011654,0.1948787998399939,0.1940270181706617,0.19317523683800725,0.19232345814962318,0.1914716832224787,0.19061991231652797,0.18976814818012588,0.18891634780859864,0.18806459414459123,0.18721281159157768,0.18636102932394655,0.18550923684056647,0.18465745113210313,0.18380566251464436,0.1829538854831834,0.1821021053486543,0.1812503319282757,0.18039855490342238,0.1795467729039452,0.17869498611995877,0.1778431971791142,0.17699140688551862,0.1761396250580986,0.17528784114690962,0.17443608911833425,0.17358429628840194,0.17273252879957757,0.1718807561873203,0.17102897965784186,0.17017719938588327,0.16932541782359142,0.1684736360541852,0.1676218704308746,0.16677008848599095,0.16591830538465874,0.16506652200736327,0.1642147386038013,0.1633629553623664,0.16251117241155716,0.1616593898516658,0.1608076077514876,0.1599558261653447,0.15910404512301907,0.1582522646026942,0.1574004842713598,0.15654870403986104,0.1556969238897965,0.15484514380538683,0.15399336278013287,0.15314158239534015,0.15228980199352132,0.15143802249710164,0.15058649633661955,0.14975027610289843,0.14893774742423538,0.14814798556530837,0.14738023122506744,0.14663369109496954,0.1459076062912061,0.14520126483011622,0.1445138723007817,0.14384485819753268,0.14319350858129212,0.14255913906691564,0.1419411512139917,0.1413389273924938,0.1407518554502371,0.14017935771595763,0.13962090802877336,0.13907584645104656,0.13854377547148006,0.13802401667139166,0.13751603893457268,0.13701944687250306,0.1365336401055993,0.13605816203768964,0.13559232087689166,0.135135812544092,0.13468799427110292,0.13424830604505955,0.13381619960071164,0.13339102068467557,0.13297195518243088
0.5555555555555556,0.21312328146158946,0.21228513874066288,0.2114469960002023,0.21060885322408177,0.2097707103912079,0.208932567484143,0.20809442447842325,0.20725628135431762,0.20641813794991182,0.2055799939035005,0.2047418492261588,0.20390370395453458,0.2030655581506283,0.2022274119084871,0.20138926536622115,0.20055111870944975,0.19971297219971856,0.19887482629423323,0.19803670010628893,0.197198555313903,0.19636041066011112,0.19552226677265178,0.1946841269346067,0.19384599210355594,0.19300786507122125,0.19216970762611013,0.19133158825101754,0.1904934443133475,0.1896553007033675,0.1888171477713721,0.18797900017982835,0.18714084640298348,0.18630270625133385,0.18546456298936598,0.18462642655641143,0.18378828674501962,0.18295014061225826,0.18211199044917187,0.18127383892782756,0.18043568852688696,0.17959754529554592,0.17875939999823182,0.17792128177715988,0.1770831319073136,0.17624500108810243,0.17540686413078926,0.17456872225521627,0.17373057775135697,0.17289243298388307,0.17205428816047308,0.1712161614707701,0.17037801514500014,0.16953986848097938,0.16870172181097576,0.16786357536828517,0.16702542932452574,0.16618728379184694,0.1653491388545735,0.16451099456671112,0.16367285096712145,0.16283470780257153,0.1619965647682356,0.1611584218420973,0.16032027900021284,0.1594821362197714,0.15864399348103067,0.1578058488867035,0.1569677056969913,0.1561295625068299,0.15529151439700126,0.1544674871773414,0.1536676385117812,0.1528911504656315,0.15213710791879362,0.15140475164903067,0.15069329485947142,0.1500019871091447,0.149330121347084,0.1486769058128813,0.14804177629427195,0.14742402344874653,0.1468229711043151,0.14623802249546658,0.14566856445624846,0.14511399287877697,0.14457373440649807,0.14404726173048168,0.1435339283129861,0.14303333572975524,0.1425448126620849,0.14206783319435212,0.14160200433307057,0.14114673358122498,0.1407015725710271,0.14026581751934608,0.13983918646743468,0.13942104202805014,0.13901081240313148,0.1386079688971444,0.13821186299389987,0.13782168006320047
0.5656565656565657,0.2160064391905396,0.2151828118388431,0.2143591845035256,0.21353555716583186,0.21271192980177708,0.21188830239005343,0.21106467490226435,0.21024104731325366,0.2094174195937452,0.2085937916878311,0.20777016313314953,0.20694653378129904,0.2061229036748298,0.20529927288676145,0.20447564153316417,0.20365200977686096,0.20282837785483412,0.20200474649857514,0.2011811362433281,0.20035750654411344,0.19953387680587784,0.19871024725489214,0.19788661975958782,0.197062998260907,0.19623938569558777,0.19541574984116075,0.19459214213238601,0.1937685150069393,0.1929448882019405,0.1921212532402175,0.1912976224230325,0.19047398173181396,0.1896503561941835,0.1888267279621358,0.18800310667231224,0.18717948209797544,0.18635584959450777,0.1855322145650754,0.18470857899650292,0.1838849467100645,0.1830613202893381,0.18223769181526372,0.18141408474238163,0.1805904562138414,0.17976683939050503,0.17894321528183596,0.17811958627914623,0.17729595658049152,0.17647232681249486,0.17564869716362813,0.174825086202541,0.17400145428124592,0.1731778223570791,0.17235419073735625,0.1715305596316561,0.1707069291886487,0.169883299499621,0.16905967062881422,0.16823604255938773,0.16741241479252028,0.16658878717069311,0.16576515966244235,0.16494153223961797,0.16411790487335906,0.16329427753667353,0.1624706502061677,0.16164701993359892,0.16082339209632027,0.15999977466488813,0.15918883871417433,0.1584025892301309,0.15764018888384207,0.15690082404419564,0.15618359161234266,0.15548772701754754,0.15481245374242514,0.15415702950102078,0.15352075009059854,0.1529028319531736,0.15230271060908385,0.1517196799512736,0.15115308263385951,0.15060231287143283,0.15006676519163048,0.14954584544913768,0.14903897948306222,0.14854564632351316,0.14806520508109983,0.14759726245137406,0.14714115184198906,0.1466963499768265,0.14626247046218904,0.14583892609795576,0.14542527551033407,0.14502080896912992,0.14462526197522768,0.14423799543501986,0.1438584385075992,0.14348607829045829,0.14312026519028886,0.14276019146411364
0.5757575757575758,0.21886062074045343,0.2180523779573793,0.21724413523820058,0.21643589256195936,0.21562764990195252,0.21481940723347093,0.21401116452439897,0.21320292174462216,0.2123946788590977,0.2115864358301346,0.2107781926215213,0.20996994884407388,0.20916170407422674,0.2083534583584267,0.2075452117851727,0.2067369644881562,0.2059287166717742,0.2051204690275663,0.20431224345536478,0.20350399827364976,0.20269575285110392,0.20188750738542177,0.20107926230624448,0.20027102238980962,0.19946279264698852,0.1986545479966772,0.1978463205711183,0.19703807957908412,0.19622983894821555,0.1954215913631078,0.1946133471918034,0.19380508907594762,0.19299684702385003,0.19218860320974135,0.1913803664284797,0.1905721262759622,0.1897638763590957,0.18895562620654283,0.1881473763397749,0.18733913144295974,0.18653089117200017,0.18572264885926848,0.18491442153014628,0.1841061836030256,0.18329794909573,0.18248970621204855,0.18168146083325748,0.1808732153252427,0.18006496997057334,0.1792567249328451,0.17844849815133174,0.17764025012997567,0.1768320024893668,0.17602375550229765,0.1752155093472673,0.17440726414376292,0.17359901995770247,0.17279077662810668,0.17198253354186815,0.17117429061885417,0.17036604781685383,0.16955780509755686,0.16874956242697928,0.167941319771675,0.16713307710075315,0.16632483438756523,0.16551658662923477,0.1647083414725656,0.16391133268136426,0.16313956914702074,0.16239217330056288,0.16166830304680432,0.16096714938060733,0.16028781961718064,0.1596295458553996,0.1589915631951252,0.15837313362017227,0.15777355602366708,0.1571920585357012,0.15662807383779281,0.15608089818800186,0.15554989479185224,0.15503444721887313,0.15453396020422983,0.15404784655128148,0.1535755308740197,0.15311650320067818,0.15267012610291397,0.15223600746272653,0.15181348820026683,0.1514020479231767,0.1510013070196303,0.15061068369557173,0.15022973695830483,0.14985776552353383,0.14949451148478715,0.14913932907101168,0.14879166714061787,0.14845100904216427,0.1481167122837525,0.14778797744844643
0.5858585858585859,0.2216861175510125,0.22089411976638665,0.22010212210600041,0.21931012454720625,0.2185181270607664,0.21772612961915144,0.2169341321867495,0.2161421347290731,0.2153501372057786,0.2145581395726741,0.21376614178487502,0.2129741437893752,0.21218214528239165,0.21139014558379562,0.21059814471169883,0.20980614276434026,0.20901413990554768,0.20822213427547231,0.2074301555548707,0.20663815561358714,0.20584615520704075,0.20505415449799225,0.20426215376008058,0.20347015525964815,0.20267816775606748,0.20188617489750005,0.20109418773963558,0.2003021934049659,0.19951019952392618,0.19871819986858463,0.19792620351117646,0.19713418879266636,0.19634219031958366,0.1955501916429576,0.19475819987092785,0.19396620475789533,0.19317419766124583,0.1923821934433613,0.1915901903278131,0.19079819321297828,0.19000619963343052,0.1892142040280283,0.18842221642374224,0.18763022925505995,0.18683823644712358,0.18604623610481832,0.1852542353087437,0.184462234678428,0.18367023445084607,0.18287823475929338,0.1820862518476446,0.18129424855835907,0.18050224607934753,0.17971024463933852,0.1789182443784115,0.17812624538063085,0.17733424727834662,0.1765422494203311,0.17575025174306294,0.1749582541960577,0.174166256729496,0.17337425929868064,0.17258226186433231,0.17179026438881387,0.17099826683766942,0.17020626918147824,0.1694142599076664,0.16863211485596716,0.16787560826081505,0.16714408815411363,0.16643662727357922,0.16575237536397322,0.16509052624084525,0.16445019807885647,0.16383061848680616,0.16323103926761728,0.1626507206577481,0.16208896541252882,0.16154501654463455,0.16101830074541393,0.16050812221253694,0.1600138526718308,0.15953487695004662,0.15907060433091366,0.15862045408406036,0.1581838587742165,0.15776030285200235,0.15734916400190363,0.1569500464769476,0.15656230273119284,0.15618541319054957,0.15581900429811169,0.1554624999384395,0.15511546043445035,0.1547771886673453,0.154447435843442,0.1541255577777741,0.15381100803318154,0.15350327546311174,0.15320172717103175,0.152905559540277
0.595959595959596,0.22448321815657651,0.22370831716458353,0.22293341632034702,0.2221585156510599,0.22138361512514107,0.2206087147129351,0.21983381437556013,0.21905891407485897,0.2182840137657295,0.2175091133981131,0.21673421291924558,0.21595931226678575,0.21518441137393937,0.21440950995886227,0.21363460712900342,0.21285970284484249,0.2120847972217643,0.21130988507720755,0.21053500497472474,0.20976010238482706,0.20898519908452634,0.20821029519567374,0.20743539092575,0.2066604868238148,0.20588559210438423,0.20511070261798164,0.20433580721129002,0.20356091133765414,0.20278601606504212,0.20201111610336844,0.20123622010526582,0.200461301024545,0.19968639719774087,0.19891149614055673,0.19813660118490967,0.19736170315444088,0.19658679049974492,0.19581188467150237,0.1950369805501198,0.19426208297861403,0.19348718791095498,0.19271229084443328,0.1919373944661876,0.19116250912061936,0.19038760879363537,0.18961270440431613,0.18883780023724003,0.18806289656331912,0.1872879935661306,0.18651309134354593,0.1857382033502788,0.1849632970545403,0.18418839204156612,0.18341348848660255,0.18263858648405734,0.18186368546792747,0.18108878473027776,0.1803138841985122,0.17953898380477554,0.1787640834893336,0.1779891831953588,0.17721428287231417,0.17643938247627824,0.17566448196587595,0.17488958130346927,0.1741146804574333,0.1733482667998594,0.1726078217105107,0.1718929667180188,0.17120279595536403,0.17053636010882783,0.16989281973250836,0.1692713731868995,0.16867115057462,0.1680913768668445,0.16753131795012954,0.16699023327924378,0.16646742879058787,0.16596216197811656,0.16547385349286065,0.16500181643390774,0.16454542926502363,0.1641040794736941,0.16367717988752678,0.16326415956653662,0.16286445044813616,0.16247754155257854,0.1621028176317493,0.16173988742967096,0.1613881075653606,0.1610469608551433,0.16071608204638085,0.16039489764780518,0.16008297296804277,0.15977961248378017,0.15948457693888504,0.15919722155417085,0.15891700722604843,0.15864343096781203,0.15837586048459537,0.15811349570871108
0.6060606060606061,0.22725220756595918,0.22649524699767745,0.2257382864081082,0.22498132583224084,0.22422436545319577,0.22346740527387565,0.22271044525235323,0.22195348534762227,0.22119652551043623,0.22043956568559278,0.21968260581340768,0.218925645823028,0.21816868563650865,0.2174117251673839,0.21665476409296136,0.21589780129921032,0.21514083670721093,0.21438386200538112,0.2136269227804017,0.2128699611292052,0.21211299850400692,0.21135603498021513,0.21059907069134315,0.20984210585511576,0.20908514603844874,0.208328202509599,0.20757124197129667,0.2068142877175364,0.2060573342696556,0.20530037720516045,0.20454342540139547,0.2037864457022746,0.20302948031247905,0.2022725195493081,0.2015155646643319,0.20075860690867978,0.2000016321136836,0.1992446686083928,0.1984877068885361,0.1977307521610403,0.19697379877938073,0.1962168434450703,0.19545988145229695,0.19470293990618726,0.19394597599105642,0.1931890112895997,0.1924320472815099,0.191675084123234,0.1909181219378434,0.19016116078300843,0.18940421023650048,0.18864724471669064,0.18789028099155075,0.18713331917363765,0.1863763585468158,0.18561939825584647,0.18486243820261772,0.18410547830104856,0.18334851847282085,0.1825915586499224,0.18183459876919653,0.1810776387748965,0.1803206786192251,0.17956371825757825,0.17880676547268787,0.17805697535488768,0.1773333446611236,0.17663596595748193,0.17596384556156752,0.1753161120672561,0.17469179559480166,0.17409006581654687,0.17351012909398378,0.17295112281345837,0.17241227423058633,0.17189285796542397,0.1713921367212878,0.17090941787215352,0.1704439695220599,0.16999521348715924,0.16956246825759977,0.16914511743598012,0.1687425528914765,0.168354191049078,0.16797947170117697,0.1676178203862947,0.16726874112904078,0.16693161494517073,0.16660606292060964,0.16629143997341217,0.16598723599003506,0.16569309036241178,0.1654084318274528,0.16513283256009015,0.16486560156332827,0.1646065056517069,0.1643548928627249,0.1641102469553687,0.16387205726121304,0.16363969667797168,0.16341237975548914
0.6161616161616162,0.2299933681391765,0.22925518287369745,0.22851699758622998,0.22777881227739188,0.22704062694210536,0.22630244168637037,0.22556425668488594,0.22482607190018283,0.22408788727955226,0.2233497027634539,0.22261151828640569,0.22187333376995913,0.22113514912626256,0.2203969642555048,0.21965877904533307,0.21892059303880304,0.2181824048804281,0.21744420276082463,0.21670603872829908,0.21596785312059985,0.21522966630555848,0.21449147826096493,0.21375328903968668,0.21301509869124124,0.21227690918375655,0.21153874520673946,0.2108005544276655,0.21006237638175151,0.2093241994058676,0.20858602005964072,0.20784784753423077,0.20710964254748554,0.20637145026818582,0.2056332646839784,0.2048950846652074,0.2041569018094058,0.20341869997919806,0.2026805142881856,0.20194232980962334,0.20120415263570132,0.20046597554105078,0.19972779656881226,0.19898960392085466,0.19825143905938372,0.19751324791794625,0.19677505797328124,0.19603686922613153,0.19529868171112985,0.1945604954845092,0.1938223102253444,0.19308413159221266,0.19234594224206117,0.1916077552337572,0.19086956981194808,0.1901313848073189,0.18939320008751354,0.18865501553841627,0.1879168310615087,0.18717864656908745,0.18644046198599562,0.18570227724349753,0.1849640922813455,0.1842259070493962,0.18348772926592172,0.18275546201806028,0.18204935934578467,0.18137020010948257,0.18071697104176235,0.18008868885657286,0.17948447503574436,0.17890337725150196,0.17834456540135038,0.17780725344876672,0.17729058145799206,0.17679378499677204,0.17631613927332998,0.17585691715781399,0.1754154256425142,0.17499093831590368,0.1745828851106241,0.17419058881999924,0.17381343498647628,0.17345082278956794,0.1731021724772468,0.17276692677226424,0.17244451746956946,0.17213445156515805,0.17183611515014977,0.1715491363825331,0.17127287148326384,0.17100681461065645,0.17075061050851417,0.17050369131174883,0.17026563659659832,0.17003575310717325,0.16981382150165547,0.16959918561265835,0.1693913385453541,0.1691897701062864,0.16899386714659587,0.16880284205820373
0.6262626262626263,0.23270697956113198,0.23198839607189267,0.23126981256151405,0.23055122902956937,0.22983264547015775,0.22911406188440844,0.2283954782781064,0.22767689490232523,0.22695831180952133,0.22623972893670014,0.22552114621386316,0.2248025635559646,0.2240839808666418,0.22336539803439825,0.22264681493058497,0.22192823140402052,0.22120964670228574,0.22049104435730246,0.21977248177847825,0.21905389838201023,0.21833531415890814,0.2176167283637917,0.21689814095744364,0.21617955181478382,0.2154609604588233,0.21474240062644412,0.21402380642213276,0.21330523067362184,0.21258665631967402,0.21186808100728574,0.21114951434990945,0.21043091107557052,0.20971231827434356,0.20899373432733143,0.20827515560565468,0.2075565738793456,0.2068379718062108,0.20611939100090684,0.20540081016008005,0.20468223672390318,0.20396366201589747,0.2032450855454068,0.2025264891545121,0.20180792570146094,0.20108933514681573,0.20037074669333052,0.1996521599681843,0.19893357487919508,0.1982149911995633,0.19749640793987966,0.19677782800212498,0.19605924191603516,0.19534065805901513,0.19462207477924498,0.19390349184903688,0.19318490912190972,0.19246632646933085,0.19174774378185588,0.1910291609635991,0.19031057793354794,0.1895919946182025,0.18887341101960198,0.18815482743444711,0.18744097165682352,0.1867530942924286,0.18609287068908623,0.18545926777022245,0.18485128026006845,0.18426793212178713,0.18370834314355913,0.18317157181916147,0.18265679324208167,0.1821632279931519,0.18169001467129872,0.1812364048792714,0.18080166727840274,0.18038508363416403,0.1799859680377938,0.1796035987371206,0.1792374069305206,0.17888672093957853,0.17855093482389556,0.17822944833855275,0.17792168595595176,0.1776270958840665,0.17734511690465124,0.17707525541289168,0.1768169069347223,0.176569705062398,0.17633300414804623,0.17610630435238583,0.17588925580401485,0.17568129650433745,0.1754820105521223,0.17529070037287692,0.1751071632673336,0.17493074379620493,0.17476093128040326,0.17459723315461392,0.1744390346907664,0.1742855513885639
0.6363636363636365,0.23539331871230765,0.23469515516270395,0.23399699159510934,0.23329882800771873,0.23260066439345417,0.23190250075221655,0.2312043370758449,0.2305061733637285,0.22980800976220075,0.2291098465144622,0.22841168355429292,0.2277135207911204,0.22701535812160645,0.22631719542441525,0.225619032556792,0.22492086934792044,0.22422270559324017,0.22352452254844707,0.22282637940462463,0.22212821616953196,0.2214300525734558,0.2207318875400049,0.2200337204429011,0.2193355509796203,0.21863737777947614,0.2179392379865224,0.21724105924109327,0.21654290345208638,0.21584474944285198,0.21514659603883107,0.21444845341017293,0.21375027059850799,0.2130520954111127,0.2123539312301283,0.21165577196589858,0.21095760928992907,0.2102594255351722,0.20956126812467674,0.2088631091595725,0.2081649571844053,0.20746680253149716,0.2067686462840655,0.20607046516991864,0.2053723206696193,0.2046741491808422,0.20397598070487888,0.20327781450793575,0.2025796503046557,0.20188148690796429,0.20118332379245377,0.2004851615399239,0.19978699715430398,0.19908883370689817,0.19839067070809863,0.19769250796133434,0.1969943453023346,0.19629618259000958,0.1955980197056737,0.19489985654657685,0.19420169302729048,0.19350352930157588,0.1928053634656159,0.19211085319984508,0.19144180332801822,0.19080121275368173,0.19018795443712833,0.1896010022915032,0.18903935637077918,0.188502053314252,0.18798819536155226,0.1874968680337086,0.1870272464566284,0.1865785560205355,0.18614993527763612,0.18574065121512104,0.18534996908687446,0.1849771721901886,0.18462158947655644,0.18428249924546866,0.18395933547525772,0.18365143200449316,0.18335818858290176,0.1830790084171659,0.18281332003578163,0.1825605771195117,0.18232022281690163,0.18209176584549247,0.18187461084567683,0.18166839483714403,0.1814724705926657,0.18128634548563277,0.18110967478412932,0.1809419016819498,0.18078261242809276,0.18063111491410636,0.18048721425671943,0.1803502458051936,0.1802197214464749,0.18009514243271596,0.1799758966391197,0.1798612162070502
0.6464646464646465,0.23805265969939857,0.23737572602467466,0.236698792338272,0.23602185863666267,0.2353449249112064,0.23466799116015918,0.2339910573740126,0.23331412355080128,0.23263718968482933,0.2319602558374612,0.23128332237540658,0.23060638927235497,0.22992945641965715,0.22925252368815502,0.22857559092340665,0.2278986579377561,0.22722172450225805,0.22654477164010425,0.22586785769897558,0.2251909245564456,0.22451399112267842,0.22383705697527528,0.2231601205137577,0.2224831810445547,0.22180623657425855,0.2211293258094063,0.2204523736265318,0.21977544710113328,0.21909852280084588,0.2184216008024993,0.21774469199649762,0.21706774022768496,0.21639079263062846,0.21571385811112734,0.2150369282882695,0.21435999435932612,0.2136830393338014,0.21300611550548282,0.21232918839415746,0.2116522672050116,0.21097534191312378,0.21029841526205262,0.2096214607033689,0.2089445445498917,0.20826760244684742,0.2075906642720225,0.20691372893952764,0.20623679526712224,0.20555986199227208,0.20488292893775184,0.20420599561069275,0.20352906184062972,0.20285212867137298,0.20217519583590193,0.20149826311586833,0.20082133033193886,0.2001443973324734,0.19946746399139106,0.19879053021402743,0.19811359633531853,0.1974366625178764,0.19676226376679418,0.19611283895104545,0.19549248693912377,0.1949002727961515,0.19433507650348333,0.19379587808774146,0.1932816824778637,0.19279153105295338,0.1923245325260252,0.19187977664623063,0.1914564446437016,0.19105376552758463,0.19067088166790133,0.1903070701405554,0.18996159580396788,0.18963374559031274,0.18932286226524805,0.1890282163273995,0.1887492549972175,0.18848531297570228,0.18823579715401012,0.18800011263811062,0.18777769309745662,0.1875679979377437,0.18737047107081078,0.18718462822743734,0.18700988005339672,0.18684586413862486,0.18669193755435165,0.18654761477035814,0.18641255353273029,0.18628619894297938,0.18616814755390945,0.18605770354137335,0.1859546859164716,0.1858584197491974,0.18576843595523831,0.18568422916977015,0.18560520191154642,0.1855305860108707
0.6565656565656566,0.2406852738859482,0.24003037187400486,0.23937546986084185,0.2387205678408606,0.2380656658034439,0.23741076374477177,0.23675586165350943,0.23610095952581694,0.23544605735439483,0.23479115513200383,0.23413625288042453,0.23348135100861153,0.23282644957785664,0.2321715484533541,0.23151664747160197,0.23086174643111324,0.23020684508246733,0.22955192458766385,0.22889704150735818,0.22824214022304679,0.22758723872551997,0.22693233680698977,0.22627743321491123,0.22562252597989252,0.22496761251322656,0.22431273192802692,0.22365780978695515,0.22300291353923268,0.22234802002065387,0.22169313061008028,0.22103825711422614,0.22038333887672035,0.21972842075829827,0.21907351765708413,0.21841861917720407,0.2177637155504836,0.2171087915938277,0.21645390330404873,0.21579900980970484,0.2151441203941617,0.21448922547380328,0.21383432951327438,0.21317940520809803,0.21252451874808054,0.2118696082882765,0.21121470265962636,0.21055980011728642,0.20990489841894996,0.20924999704668978,0.20859509580238283,0.20794019372527645,0.20728529210801452,0.20663039095861974,0.2059754899825751,0.20532058894326446,0.2046656876492577,0.20401078594049893,0.2033558837410192,0.2027009814933247,0.20204607936026264,0.20139280729767378,0.20076336344580784,0.20016404886543626,0.19959348910837832,0.1990507511178415,0.1985347224131455,0.19804439006019187,0.19757876285756534,0.19713688934364446,0.1967178784821683,0.19632083115977672,0.1959449298407267,0.19558940890601406,0.19525341496665546,0.19493623289190426,0.19463712584757456,0.19435539278231417,0.19409037929078427,0.19384136040510186,0.19360778468135711,0.1933889956351409,0.1931843981039025,0.19299340782973515,0.1928154581578476,0.1926500182078445,0.1924965318291561,0.19235452161356914,0.19222340157327808,0.1921028089441483,0.19199211074541606,0.1918908267905603,0.19179861300041778,0.19171492012373548,0.19163935427349577,0.19157121117532133,0.1915103262193833,0.1914560287228899,0.1914078410285934,0.1913652776115431,0.1913277409515724,0.1912944554207955
0.6666666666666667,0.24329142992298308,0.24265935329410526,0.24202727667971796,0.2413952000718097,0.2407631234573437,0.2401310468299881,0.23949897017606392,0.23886689348931223,0.23823481676022287,0.23760273997955544,0.23697066314280607,0.23633858624601004,0.2357065097258514,0.23507443373577502,0.23444235810603675,0.23381028262451103,0.23317820702545167,0.2325461130094833,0.23191405444525195,0.23128197869656666,0.23064990284714854,0.230017826664256,0.22938574962624636,0.22875366887401474,0.22812158071919655,0.22748952349237272,0.22685742690834423,0.22622535422876947,0.22559328433871395,0.22496122044301062,0.22432917550598153,0.22369708526428808,0.2230649904940989,0.22243291254548453,0.2218008392992447,0.22116875946916228,0.22053666092773175,0.21990460196512104,0.21927253570532063,0.2186404707725223,0.21800839901093644,0.21737632741712878,0.21674422884744204,0.21611216549634885,0.21548008095817603,0.21484800211948785,0.21421592561701472,0.2135838496195206,0.2129517738437341,0.21231969806842058,0.2116876213319073,0.2110555455553287,0.21042347005983683,0.2097913945283748,0.20915931870979262,0.2085272424037436,0.2078951655468665,0.20726308867205795,0.2066310119395379,0.20599981717619772,0.20539098317727614,0.20481306554394266,0.20426495837489916,0.2037452940988848,0.20325314501981795,0.20278739933204445,0.20234705490927474,0.201931124363178,0.20153866236625878,0.2011687797662736,0.20082058727456764,0.20049326666358216,0.20018606171620104,0.19989812069462495,0.19962873195560776,0.19937716758950258,0.19914273097059276,0.198924773370022,0.1987225671988138,0.19853557073866557,0.19836313296673266,0.1982046568567615,0.1980595685935339,0.19792730068770029,0.19780733296644287,0.19769910942868094,0.19760215943927867,0.19751589772744882,0.19743996254255633,0.19737373238544528,0.19731673189090218,0.19726861170915633,0.19722883404016991,0.19719700523261993,0.19717242520279246,0.1971549376233619,0.19714387236371134,0.19713875915372264,0.19713911394943817,0.19714434019440688,0.1971536684813287
0.6767676767676768,0.24587139372834863,0.24526292826334214,0.24465446278733496,0.24404599733544655,0.2434375318935602,0.2428290664524022,0.2422206009953941,0.2416121355132993,0.24100366999375192,0.24039520442480433,0.23978673879940213,0.23917827310378367,0.2385698073298926,0.23796134196209473,0.23735287721662046,0.236744412874054,0.2361359486566705,0.23552746720093656,0.23491901891385128,0.2343105543661167,0.2337020898682241,0.23309362516496382,0.23248515990087676,0.23187669193995178,0.2312682155215164,0.230659766976629,0.2300512823460078,0.22944281997818045,0.22883435860879006,0.2282259049584534,0.22761747393462395,0.22700899791694007,0.22640051241387338,0.22579204553756813,0.2251835839705139,0.22457511286197335,0.22396662616548652,0.22335818221238213,0.2227497287267693,0.2221412727645782,0.2215328099130373,0.22092434892789203,0.22031586248812846,0.21970740784753984,0.21909893561217247,0.21849046934920557,0.21788200438777122,0.21727353981500377,0.2166650753189013,0.21605661065694498,0.21544814544920504,0.21483968117121266,0.21423121693017338,0.21362275239170392,0.21301428729404245,0.21240582156236776,0.21179735582180767,0.21118889021652673,0.21058073731874397,0.20999303315465942,0.20943714596445867,0.20891185690886677,0.20841606399076776,0.20794840927613145,0.20750796952525116,0.20709363513441834,0.20670441188073652,0.20633931752687307,0.20599741024889845,0.20567780869022323,0.20537962508090404,0.20510204842630622,0.20484432518826076,0.20460561033461946,0.20438519818938375,0.20418235686247052,0.2039964064175293,0.20382669855328053,0.2036725022477524,0.20353328929388195,0.20340840964471565,0.2032972704297441,0.20319930233125771,0.2031139406415641,0.20304067218451788,0.20297894436071534,0.20292829149897212,0.20288812726183358,0.20285809606543526,0.2028375839014194,0.20282611885820429,0.2028233504022038,0.20282874947005752,0.20284192565939702,0.20286217889800814,0.20288936153722015,0.2029228060444478,0.20296204911510532,0.20300660145225702,0.20305587615801413,0.20310911446103008
0.686868686868687,0.24842542842957852,0.247841352055918,0.24725727565219724,0.24667319921954867,0.24608912279255554,0.2455050463865308,0.24492096998140495,0.24433689356440227,0.24375281711962515,0.24316874063167407,0.24258466409010757,0.24200058747823405,0.24141651078164114,0.2408324339927938,0.2402483577002785,0.23966428211608484,0.2390802069550123,0.2384961161480515,0.2379120561161285,0.2373279804976336,0.23674390512143947,0.23615982971240895,0.23557575388905885,0.23499167652195782,0.23440759046114562,0.23382352819426655,0.23323943388524576,0.23265535982475166,0.2320712853098586,0.2314872184953783,0.23090317881012767,0.23031909517192953,0.2297349971022813,0.22915091928380643,0.22856684644783754,0.22798276261441572,0.2273986663512989,0.22681461504336323,0.22623055185989702,0.2256464812260628,0.2250624061979794,0.2244783335757182,0.2238942376912826,0.22331016966949718,0.22272608830145077,0.22214201195968758,0.22155793637992405,0.2209738610241371,0.22038978555533384,0.21980570971158364,0.21922163439258807,0.2186375593141206,0.21805348396766247,0.21746940800692097,0.2168853312871319,0.21630125453571486,0.2157171779377598,0.21513311564503976,0.21456695282887073,0.21403362328613287,0.21353179011800327,0.2130602431758366,0.21261788348345662,0.21220336478234167,0.21181576442381908,0.2114539819351649,0.21111702447815964,0.21080391635101164,0.21051371952724243,0.21024556350508614,0.20999855657743113,0.20977189725667805,0.20956483154658828,0.20937653010884755,0.2092062831993264,0.2090533597317054,0.2089170957568199,0.20879684031117915,0.20869186423043137,0.20860164979808637,0.20852554981566512,0.2084629709150002,0.20841335271736605,0.20837613395007837,0.20835080288825286,0.2083368145568783,0.20833370498403841,0.20834089085345867,0.20835802080074747,0.20838448719474634,0.20841982044732357,0.20846367452994277,0.20851552057804285,0.20857498292214718,0.20864134710774407,0.20871448103754983,0.2087937287797427,0.20887861065382404,0.20896865650649463,0.20906328433187485,0.20916173241294284
0.696969696969697,0.2509537946061683,0.25039487738065963,0.24983596012512452,0.24927704283848184,0.2487181255150191,0.24815920817007514,0.24760029084438556,0.2470413735269931,0.2464824561977688,0.24592353883708704,0.24536462143025006,0.2448057039566457,0.24424678639827277,0.24368786873717854,0.24312895098271714,0.24257003388783635,0.24201111757234736,0.24145218754069245,0.2408932860728963,0.24033436924882395,0.23977545290535887,0.23921653675000376,0.2386576203801065,0.23809870310208464,0.23753977829573517,0.2369808722950543,0.2364219387885001,0.23586302304749832,0.23530410647390765,0.23474519508064096,0.23418631617008975,0.23362739518003403,0.2330684553032787,0.2325095363892213,0.2319506223220955,0.23139169574891258,0.2308327607403505,0.23027387172435707,0.22971496842405395,0.2291560525411471,0.22859713578959007,0.22803822150600037,0.22747928669671846,0.22692037563938447,0.2263614555172689,0.22580253873889858,0.2252436225280574,0.22468470632400558,0.22412578976848618,0.2235668726032625,0.22300795775541168,0.22244904169236368,0.2218901249921534,0.2213312073808418,0.2207722896422176,0.22021337208838943,0.2196544546267797,0.21911030824390457,0.21859993974302913,0.21812209038819094,0.21767542920496383,0.21725874927718103,0.21687095664366388,0.2165107116453997,0.2161770948926727,0.215869014830352,0.21558548002620287,0.2153255217058508,0.21508820150316293,0.21487266678157008,0.21467801641243214,0.21450345684215288,0.2143482421145949,0.2142115515372249,0.21409266863887072,0.21399087327427044,0.21390550712444986,0.2138359199112074,0.21378138692206794,0.21374139809857076,0.2137153114762381,0.21370252810099183,0.21370250138549032,0.2137146733703163,0.21373853043951466,0.21377353673748709,0.21381922793192362,0.21387502997107613,0.2139405889801722,0.2140153061269962,0.21409871465008562,0.21419047089995347,0.21429004911700655,0.2143970811720404,0.21451085008346696,0.2146312353972359,0.21475757898427764,0.2148894053573176,0.21502625399898165,0.21516754115155945,0.21531251339634544
0.7070707070707072,0.2534567502333504,0.25292375446884585,0.2523907586774706,0.25185776285611045,0.2513247669972171,0.2507917711001295,0.25025877515920697,0.24972577922632816,0.24919278330547104,0.248659787371989,0.24812679140604096,0.2475937953820466,0.24706079927725383,0.24652780306943414,0.24599480673591712,0.24546181034808406,0.24492881485308093,0.2443958077859959,0.24386282752802252,0.2433298316841093,0.24279683649825742,0.24226384177402696,0.24173084709224973,0.2411978517494684,0.2406648510047075,0.24013186377191512,0.2395988537151284,0.2390658586152267,0.23853286260340956,0.23799986843506316,0.23746691180463414,0.23693391590837865,0.23640089735077677,0.23586789943016168,0.23533490641094382,0.2348018994228484,0.2342688886236718,0.23373592378533106,0.2332029420655174,0.23266994330282723,0.23213694715625052,0.23160395349743476,0.23107094243054055,0.23053795123800552,0.23000495431728954,0.22947195937272763,0.22893896473785053,0.22840596983582176,0.22787297429079134,0.22733997828026367,0.22680698639010705,0.22627399134415405,0.22574099524510927,0.22520799880024833,0.22467500258431602,0.22414200648048335,0.2236207030409503,0.22313365103028632,0.22268020397805838,0.22225895903437082,0.22186860120766377,0.22150792570143382,0.22117584575616045,0.22087102651901044,0.22059255004219086,0.22033933574400294,0.2201103937412479,0.21990476093388767,0.21972149790617915,0.21955976826816598,0.21941866739966392,0.2192974110959124,0.21919524832658854,0.21911137497231142,0.21904507333083803,0.21899562696355823,0.21896238171062177,0.2189446951338061,0.2189418390719135,0.21895331576659247,0.21897848698099331,0.21901674926956338,0.21906756850118766,0.21913039085465882,0.21920469997612124,0.21928996824753746,0.21938573327253422,0.21949142700605406,0.21960669637161895,0.2197309488030044,0.21986372209445823,0.22000467126987816,0.22015328097689324,0.2203091811242037,0.2204716590903323,0.22064060604264407,0.22081535643257522,0.22099544444965927,0.2211804116427914,0.22136968322829392,0.22156250379167244
0.7171717171717172,0.2559345507040036,0.25542823104535856,0.2549219113671339,0.2544155916637857,0.2539092719254879,0.25340295214914627,0.25289663232508497,0.2523903124512266,0.2518839925594606,0.2513776726823736,0.25087135279454953,0.25036503286434497,0.2498587128630449,0.24935239276275092,0.2488460725357804,0.24833975214732537,0.24783343185370604,0.24732710201894767,0.24682079763918108,0.24631447777316517,0.24580815817195992,0.24530183934637323,0.24479552088151513,0.2442892020718349,0.2437828797943364,0.24327656646906443,0.2427702347255298,0.2422639149847913,0.24175759422879634,0.24125127197951227,0.24074499126081356,0.240238675143259,0.2397323334480013,0.23922601095430315,0.23871969359293058,0.23821336092660578,0.23770702944864613,0.2372007430148398,0.23669443675091417,0.23618811013070382,0.23568178930693692,0.23517547095790126,0.23466913849430887,0.23416282274206288,0.23365650297709686,0.23315018443294475,0.23264386587295582,0.2321375467107051,0.23163122680740517,0.23112490680778736,0.23061859238931956,0.23011227261764786,0.2296059520891754,0.22909963183290008,0.22859331171328331,0.22809568124631083,0.22763237545084944,0.22720367807973335,0.22680827839282186,0.22644477572227853,0.2261118665629257,0.22580834676907263,0.22553313718726903,0.22528490923496966,0.2250627446206032,0.22486557121990527,0.22469240646669006,0.2245422867594447,0.2244142783804589,0.2243075506781981,0.22422121014810095,0.22415446675002798,0.2241065736786531,0.22407674320061857,0.22406424867403518,0.2240683842061458,0.22408849902849967,0.22412395598639173,0.22417402681690465,0.22423822265878246,0.22431590776964028,0.2244064817526845,0.22450941510701677,0.22462415865891397,0.2247501983769622,0.22488700845462403,0.22503413535211986,0.22519100832797223,0.22535728368225177,0.22553236926540848,0.22571580961806037,0.22590725908846196,0.22610621009749202,0.22631229983344267,0.2265248015933411,0.22674362636859746,0.22696811762771696,0.22719778851716227,0.22743221052354137,0.22767080285272545,0.22791280977387213
0.7272727272727273,0.2583874488576628,0.2579085523566724,0.25742965584866057,0.2569507593252575,0.2564718627738934,0.25599296618854883,0.25551406955686823,0.2550351728739514,0.2545562761325148,0.2540773793503072,0.2535984825836778,0.2531195857992575,0.252640688961122,0.2521617920342531,0.2516828949842622,0.2512039977706733,0.25072510034389894,0.2502461941175963,0.24976731265981722,0.2492884159878849,0.24880951920568006,0.24833062310730283,0.24785172775341036,0.2473728324453343,0.2468939351028271,0.24641504358832717,0.24593613728527164,0.24545724010490746,0.24497834176713448,0.24449943884098127,0.24402057984701236,0.24354169059369368,0.2430627736890492,0.2425838734806483,0.24210497880689255,0.24162606768160222,0.24114716300994157,0.24066830145493823,0.24018941676064368,0.23971051009638145,0.2392316117872618,0.23875271592034447,0.2382738091575437,0.23779491656349716,0.2373160205757212,0.23683712536515786,0.23635822974187795,0.2358793331726723,0.23540043628749457,0.2349215393592681,0.23444264906704768,0.23396375159694713,0.23348485431079655,0.23300595722017345,0.2325330238813852,0.23209363698549482,0.23169013053459664,0.2313209270860962,0.2309847175209034,0.2306801099904031,0.23040580783940035,0.23016061013800942,0.22994344323387347,0.22975298329785246,0.2295883184505895,0.2294483760735481,0.2293321854184811,0.22923878038277842,0.229167240258885,0.22911672759051685,0.2290863680125274,0.22907536254767236,0.2290829745699506,0.22910842330556722,0.229150978545951,0.22920994367438224,0.22928467419514842,0.229374530214621,0.22947879456055076,0.2295969780074975,0.2297284481342928,0.22987261401050887,0.23002894419415135,0.23019689458954568,0.23037595578059955,0.23056560529083478,0.23076539338831076,0.2309747524665253,0.23119334139700515,0.2314205746771664,0.23165599806999387,0.23189927182808948,0.2321498860665945,0.2324074940694932,0.23267135501472339,0.2329413965287115,0.2332169620316962,0.23349756497261645,0.23378278697755644,0.23407204410925309,0.23436459647680816
0.7373737373737375,0.260815695009528,0.26036496119884417,0.25991422740021686,0.25946349360206233,0.25901275978857774,0.2585620259503274,0.25811129207170097,0.25766055814436184,0.25720982415775173,0.25675909010245007,0.25630835599213464,0.2558576218872372,0.2554068877558619,0.25495615355438345,0.25450541923994635,0.25405468476433885,0.2536039500716707,0.2531532067167524,0.2527024877165587,0.25225175380008164,0.2518010197499438,0.25135028578819113,0.25089955287460863,0.25044882047482836,0.24999808677499724,0.24954735769544456,0.24909661626921573,0.24864588141996344,0.24819514521453415,0.2477444018586685,0.24729370263734876,0.24684297991850024,0.24639222806045186,0.24594148949952663,0.2454907570513512,0.24504000723832722,0.2445892692939329,0.24413857139609457,0.2436878466839638,0.24323710071998808,0.24278636467551512,0.24233563103865463,0.2418848893512378,0.24143415973295337,0.24098342698395592,0.24053269447676937,0.24008196108485227,0.23963122686071764,0.23918049260461074,0.2387297583195385,0.23827903104551218,0.23782829619116294,0.237377561656929,0.2369303692980991,0.23651521658356148,0.2361370785512375,0.23579451557979136,0.23548596014527867,0.2352100996461696,0.23496555468814512,0.23475103526699587,0.23456534058015024,0.23440740161906914,0.23427590535245138,0.2341699372472302,0.23408843618057087,0.234030427718028,0.23399495756463576,0.23398110993790663,0.23398804478542534,0.2340149001930738,0.23406087667211647,0.23412524228865775,0.23420721971892436,0.23430608408435763,0.23442114509265735,0.23455175971117545,0.23469728786593766,0.2348570270905331,0.2350304822762961,0.23521702494279303,0.23541607777846202,0.235627103089662,0.23584956373687369,0.23608295264287293,0.23632675484369448,0.2365805182131646,0.23684368624247548,0.23711591339692153,0.2373966230570734,0.23768536331914225,0.2379817971065913,0.2382854165988521,0.2385958779766181,0.23891245194414462,0.2392350624701794,0.23956305233111722,0.23989595199881064,0.2402333328807305,0.2405746273813364,0.24091909204072898
0.7474747474747475,0.263219536978689,0.2627976979455022,0.26237585895056176,0.2619540199794824,0.2615321810127171,0.2611103420369316,0.2606885030326552,0.26026666398749454,0.25984482488690475,0.25942298571753614,0.2590011464716425,0.25857930715240146,0.25815746782842647,0.2577356284637491,0.25731378900524066,0.2568919493947941,0.2564701095676716,0.2560482612189312,0.2556264367830154,0.255204597745407,0.25478275858243526,0.25436091922427834,0.25393908058463327,0.25351724300706036,0.2530954048423502,0.2526735707311774,0.25225172596564455,0.25182988587383254,0.25140804414943346,0.25098619359005714,0.25056438447607715,0.25014256044582106,0.24972070644273844,0.24929886147259434,0.24887702338390896,0.2484551672743788,0.24803332847522955,0.24761152537210282,0.24718969227702647,0.2467678399666942,0.24634599857870546,0.2459241595835483,0.24550231466137817,0.2450804803966153,0.24465864285335684,0.24423680492493277,0.24381496572821182,0.24339312624869971,0.24297128675051272,0.24254944728482897,0.2421276150070193,0.24170577507674287,0.24128555073974137,0.24089474585759943,0.24054229634870766,0.24022656129099723,0.2399461014463806,0.23969936327031532,0.23948502893945345,0.23930172887905612,0.23914818206760066,0.2390231869345843,0.23892567938529785,0.23885435658138127,0.23880830247182183,0.23878646427520622,0.23878786569332502,0.2388115658161372,0.23885665296271505,0.2389222822886077,0.2390076059763498,0.23911182243302925,0.23923420420964414,0.23937398170994165,0.23953042789422913,0.23970286735587587,0.23989064874002514,0.24009314095713097,0.24030965135992846,0.240539679254643,0.24078260062066953,0.24103785003365194,0.2413048852280964,0.24158317665904322,0.24187221853242394,0.24217150092330572,0.24248057412623847,0.24279888656717274,0.24312609411573174,0.2434616248931208,0.24380503314107851,0.24415597736752745,0.24451396310949172,0.24487863993177633,0.24524928750738728,0.24562583578375863,0.24600762673512647,0.2463941945337758,0.24678511924706803,0.24717983088243842,0.24757759063005896
0.7575757575757577,0.2655992199665938,0.26520700055085344,0.2648147811060197,0.2644225616925055,0.2640303423114696,0.2636381229452152,0.2632459035697753,0.26285368416808147,0.2624614647208682,0.26206924521004715,0.26167702562305434,0.2612848059429046,0.26089258617464856,0.26050036638996693,0.2601081465421871,0.2597159265610798,0.2593237063704042,0.25893147780232584,0.25853927269259225,0.25814705329212007,0.2577548337844184,0.2573626140848522,0.2569703944075423,0.25657817614132006,0.25618595810000216,0.2557937440141804,0.25540152008038775,0.2550092999136855,0.25461707773588355,0.2542248456246389,0.2538326499819907,0.25344044933514914,0.25304821861199966,0.25265599183283466,0.25226377292064556,0.2518715355925007,0.25147932091320513,0.25108713615499606,0.2506949197986349,0.2503026862432324,0.24991046462860145,0.24951824543844955,0.24912602131668626,0.2487338074026422,0.2483415896052423,0.2479493707045098,0.24755715073610793,0.24716493077482413,0.2467727108355189,0.2463804910627683,0.24598827856807218,0.24559642929914055,0.245230049501582,0.2449034104395783,0.24461482590092173,0.2443626626571802,0.24414548565233538,0.24396174901178114,0.243810131808494,0.24368927733729442,0.24359790820550206,0.24353482593916048,0.24349897132178783,0.24348904647830572,0.24350414255342112,0.24354320389342632,0.24360526337814042,0.2436893865071553,0.2437946676829328,0.24392025541014165,0.24406531654156496,0.24422904806621556,0.24441072750424614,0.24460959318824294,0.2448249132834893,0.24505602953422603,0.24530228214360797,0.2455630461374889,0.24583763903677477,0.24612555812328257,0.2464261845443982,0.24673895575747717,0.2470633339520423,0.24739879326490966,0.24774483239382197,0.248100939116265,0.24846667618163595,0.24884148493774658,0.24922503300329216,0.24961674857285734,0.25001619194973257,0.25042301979388676,0.2508367459336254,0.25125701838966435,0.25168312725306097,0.2521150019750158,0.25255197729878365,0.2529936130518955,0.2534394743408499,0.25388899916088037,0.25434145752680715
0.7676767676767677,0.2679549866883948,0.26759310440957423,0.26723122209715544,0.26686933975007077,0.266507457396925,0.2661455750903796,0.2657836928030193,0.2654218105124935,0.26505992819406554,0.26469804582407813,0.26433616338421395,0.26397428085197316,0.26361239820874005,0.26325051546450945,0.26288863268827106,0.26252674980958174,0.2621648667379645,0.2618029754401813,0.26144110715130175,0.26107922485289736,0.2607173424780913,0.2603554599258298,0.259993577063613,0.25963169524010765,0.25926981454663994,0.2589079382449884,0.25854605178862006,0.25818416949380263,0.2578222847268327,0.2574603888609811,0.2570985235528236,0.25673666358476,0.25637477424145066,0.25601288298455754,0.25565100083551395,0.255289100118619,0.25492722714852634,0.25456537674995905,0.2542034952845089,0.2538415983944163,0.2534797144777727,0.25311783294763307,0.25275594618622893,0.252394070291129,0.25203218941969235,0.25167030682650915,0.25130842384921714,0.2509465409036762,0.25058465808850683,0.25022277231937595,0.2498608918509976,0.24951898265161498,0.24921823083876737,0.24895693214652653,0.24873339225433874,0.24854598792793223,0.2483932882506199,0.24827375325576148,0.24818606352678826,0.2481288733703923,0.24810090779290636,0.24810096946762264,0.24812800573074334,0.24818072451892206,0.2482582164235785,0.24835943583801623,0.24848341974970634,0.248629236755211,0.24879598437088976,0.24898281694105018,0.24918890139444125,0.24941344221952627,0.24965572299253755,0.24991497936126103,0.250190487319301,0.2504815943568153,0.2507876434151147,0.2511080064882686,0.2514420140731128,0.2517891614331066,0.2521488356123618,0.2525204759068666,0.2529035494243596,0.25329753218364043,0.2537019269650294,0.25411622707316517,0.2545399948109961,0.25497267839412346,0.2554139445639618,0.255863229099611,0.2563200920084369,0.25678419808135194,0.25725505519086417,0.25773232540468033,0.25821529794691117,0.2587038995602248,0.2591974752431315,0.2596955851846419,0.2601977999884595,0.26070356624851143,0.26121213998833126
0.7777777777777778,0.270287077506177,0.2699562426389993,0.2696254077407595,0.26929457280819213,0.26896373783416894,0.2686329028299183,0.2683020678652012,0.26797123293068487,0.2676403979953996,0.2673095630292753,0.2669787280072975,0.26664789290035096,0.26631705768320435,0.26598622233299796,0.26565538687223145,0.26532455134880767,0.26499371566178787,0.26466287191165533,0.264332050750577,0.26400121579664304,0.2636703808129964,0.2633395456793008,0.2630087102371332,0.2626778749397987,0.26234704152048527,0.2620162135139834,0.26168537440452416,0.2613545400793862,0.26102370346741144,0.2606928545208077,0.2603620293696536,0.2600312200347155,0.259700382902995,0.25936953730339996,0.259038702359737,0.258707848899879,0.25837702789968264,0.25804622051662335,0.25771538512518805,0.2573845356996604,0.2570537001489698,0.25672286625357826,0.25639202677589185,0.25606119928406734,0.25573036522454884,0.2553995294380576,0.25506869373125907,0.25473785812622135,0.2544070210954298,0.2540761799205477,0.2537594419549412,0.2534846177292224,0.25325068189485556,0.2530559047166456,0.25289860682744253,0.2527771664670075,0.2526901575485545,0.2526360430285233,0.2526135090298759,0.25262122029100936,0.25265789726901033,0.2527223525488202,0.25281353951850566,0.25293016423550246,0.25307132636621,0.2532359768568751,0.2534231701283278,0.253631970734325,0.25386148349177473,0.2541108584718498,0.25437927375639213,0.25466593834848,0.254970142060812,0.25529111236422924,0.25562814222500485,0.25598057648500355,0.2563477621544069,0.25672907354383756,0.25712384836678864,0.2575315817265429,0.25795166464942226,0.25838354297090577,0.25882668387486446,0.2592805678621551,0.25974469937290523,0.2602185796986299,0.26070176703180414,0.26119372225319926,0.261694105596617,0.2622023619744677,0.2627180538230941,0.26324084796945085,0.2637702534906442,0.26430593920606704,0.26484719476419727,0.2653939518181691,0.26594555893026145,0.2665015780369365,0.2670615871463685,0.2676250280755843,0.2681911626181246
0.787878787878788,0.27259573037565377,0.27229664605020554,0.27199756170040973,0.2716984773203399,0.2713993929004109,0.27110030843760186,0.2708012239249331,0.2705021394381367,0.2702030549892025,0.2699039705407962,0.2696048860602663,0.26930580151074657,0.26900671685913197,0.26870763207472204,0.26840854712939227,0.2681094620641644,0.26781037688039505,0.2675112838099687,0.26721221298008413,0.2669131284602989,0.2666140439768314,0.26631495938722566,0.26601587450952036,0.2657167891613082,0.2654177057090702,0.2651186293074774,0.264819540456964,0.26452045696473303,0.26422137189821665,0.2639222735011547,0.26362319140130447,0.2633241353698675,0.2630250540687878,0.26272595676130517,0.2624268727197733,0.26212777007353416,0.26182870405951547,0.26152964200898937,0.2612305560633242,0.2609314578694992,0.26063237363576164,0.26033329052687737,0.2600342012197497,0.2597351252753061,0.2594360407369215,0.25913695526181496,0.2588378699807577,0.25853878495980487,0.2582396946989611,0.2579494773463882,0.2577004416202816,0.25749391621649464,0.25732799369930837,0.25720094657576065,0.2571111063099582,0.25705685410851836,0.2570367691181264,0.2570493127586829,0.25709318398541237,0.25716705209477475,0.25726963506549483,0.2573997535365257,0.25755636231935963,0.25773817706579133,0.2579443009663099,0.2581736808805509,0.25842538794985914,0.25869848191672323,0.2589920754920127,0.2593053156850157,0.25963739046649864,0.25998751407783127,0.2603549802664527,0.26073901193746923,0.26113891782537657,0.26155403742787603,0.26198371946748295,0.2624273501763193,0.2628842650167739,0.2633539638118993,0.26383583834550084,0.26432934448140055,0.2648339460470695,0.26534913167950214,0.2658744052430707,0.26640927161998296,0.26695329381818855,0.2675059344218636,0.2680668565747578,0.26863550850945467,0.2692114623648402,0.2697943734520354,0.27038377009673437,0.27097930679885396,0.2715802899400169,0.2721866616708618,0.2727977440138428,0.27341313479024537,0.27403239065599644,0.2746549708114142,0.2752801343113962
0.797979797979798,0.2748811808731748,0.2746145431446588,0.27434790540385745,0.2740812676417112,0.2738146298456438,0.2735479920095078,0.2732813541216503,0.2730147161777207,0.27274807823618524,0.2724814403392698,0.2722148024458415,0.27194816451012016,0.2716815264898468,0.27141488834500094,0.27114825003820425,0.27088161153273405,0.27061497289313796,0.270348326555258,0.2700817021813584,0.26981506416065465,0.26954842620626124,0.2692817882100001,0.26901514996265424,0.2687485110964953,0.26848187315901295,0.2682152445137247,0.26794860177365853,0.2676819652270104,0.2674153275585964,0.26714867637584266,0.2668820334087481,0.2666154261228606,0.26634879711279896,0.26608214478731157,0.26581550704307977,0.26554885165932385,0.26528223669174716,0.26501561550968716,0.26474897519097373,0.26448232497269236,0.26421568778075255,0.2639490515795483,0.2636824082738061,0.26341577982051195,0.26314914090609404,0.26288250185530365,0.2626158631310416,0.2623492219558836,0.2620871545833586,0.2618637463057417,0.2616844987619778,0.26154748119489607,0.2614507935373291,0.2613927018810271,0.2613715552197251,0.26138573679105714,0.2614338243193924,0.26151428665584087,0.2616258347026747,0.2617671324376271,0.2619369055707526,0.2621339777096483,0.2623573035952122,0.262605616467771,0.26287801023751384,0.26317344149792676,0.2634909867142424,0.2638297046319796,0.2641887154397866,0.26456717018416115,0.26496425447018,0.2653791946629304,0.265811285213001,0.26625974785772466,0.26672390405287194,0.2672030887824095,0.26769665584400365,0.268203993295539,0.2687244448288281,0.2692575106494353,0.2698025877328192,0.27035913053340166,0.2709266108375695,0.2715045177682809,0.2720923622987734,0.2726896436031582,0.2732959401158362,0.2739107026121026,0.2745336088151814,0.27516410739246977,0.27580177343948065,0.27644626158635427,0.2770971080291824,0.2777539691171905,0.2784161450692695,0.27908359689637635,0.27975564208958076,0.2804318736580191,0.2811118666738416,0.2817950780326368,0.2824807538601484
0.8080808080808082,0.2771436622227329,0.276910160140263,0.2766766580642146,0.2764431559819196,0.27620965387724583,0.2759761517403416,0.27574264955609723,0.2755091473165904,0.27527564501229035,0.2750421426907569,0.2748086404204798,0.2745751381476779,0.27434163581964816,0.27410813338554885,0.27387463079698454,0.27364112800320306,0.2734076249739461,0.2731741144102616,0.2729406255389486,0.2727071231973065,0.2724736207977291,0.2722401184362699,0.2720066158817141,0.27177311273231597,0.27153960928579407,0.27130611742967564,0.27107260967749397,0.2708391091726791,0.2706056076512707,0.27037209339800466,0.27013857894950744,0.26990510867713646,0.26967162131237704,0.26943810311005295,0.26920460065296703,0.2689710819139343,0.2687376070275107,0.2685041153920229,0.2682706099468908,0.2680370970525102,0.26780359593877856,0.26757009574970786,0.2673365873098073,0.26710309512713,0.2668695912664649,0.26663608761977464,0.26640258465024413,0.26617053384869627,0.26597258199484664,0.26582046362601774,0.26571222570897846,0.26564594376072687,0.2656197300914182,0.26563184281352037,0.2656806459877938,0.2657645256035846,0.26588206163930317,0.26603172311574746,0.266212237927561,0.2664222590577445,0.2666605280761466,0.26692586633896936,0.26721723120598423,0.26753336990880466,0.2678733696096174,0.2682361932102774,0.26862092232172063,0.26902662077784756,0.2694524115802106,0.26989744792677345,0.27036091709459925,0.270842054502873,0.2713401565718199,0.27185444252804825,0.2723842444205261,0.2729288980916234,0.2734877641340043,0.27406022340574854,0.27464563386022806,0.27524349291291256,0.27585320320939544,0.2764742206117695,0.2771060213962477,0.27774809589342253,0.27839995796153477,0.2790611157896934,0.2797311411844848,0.28040949783925284,0.2810958572977711,0.2817896771056512,0.2824905279990043,0.28319808297661847,0.28391185775719846,0.28463153492185955,0.2853564014241332,0.2860864291772852,0.28682093681136905,0.2875595250101483,0.28830176300590976,0.2890471068197372,0.2897948185400138
0.8181818181818182,0.27938340532297157,0.27918372099740923,0.2789840367050478,0.2787843524291384,0.278584668149399,0.2783849838516911,0.2781852995167608,0.27798561513240133,0.27778593068497814,0.2775862461624924,0.2773865616133476,0.2771868771128662,0.2769871926008287,0.2767875080140632,0.27658782329136894,0.27638813836915066,0.2761884531807753,0.2759887604903154,0.2757890892361913,0.2755894047572822,0.27538972011826784,0.2751900354927455,0.27499035075781303,0.2747906654728019,0.2745909788835318,0.27439130576697246,0.27419161499383626,0.27399193267246624,0.27379224940369923,0.2735925545026138,0.2733928513820582,0.27319319926993674,0.27299353584981223,0.27279383404980234,0.27259414893591394,0.272394449246423,0.2721947964618787,0.2719951162964873,0.2717954281138192,0.27159573480067994,0.2713960519197299,0.27119636989378765,0.27099667830874874,0.2707970040603593,0.2705973178651561,0.2703976318002072,0.2701980265002954,0.27002500260469847,0.2698998367952493,0.2698202427675501,0.2697842570975776,0.2697899626917586,0.269835481833209,0.2699190700251423,0.27003910233973333,0.2701939673253581,0.27038224797978294,0.2706024147432271,0.2708532045091123,0.27113327046762903,0.27144136446448,0.27177630504795336,0.27213705294071083,0.27252236592605245,0.27293133193612734,0.27336291432611354,0.27381620025195547,0.27429025909491445,0.27478421450102036,0.27529722338279594,0.2758284800963125,0.2763772202108022,0.27694274497615967,0.2775242732364787,0.2781211449757797,0.278732698334074,0.2793582950951245,0.27999732079472606,0.2806491369044981,0.28131324180497275,0.28198903946126763,0.2826759975768912,0.2833735863769492,0.2840813031714778,0.2847986614214597,0.285525178087976,0.28626041934890006,0.287003863147767,0.28775517190228306,0.2885138127244866,0.28927935434878943,0.29005148664547087,0.2908297026616437,0.2916137131305281,0.29240278990124907,0.29319692103269723,0.29399542312849347,0.29479789771958104,0.29560390924603763,0.29641293156537074,0.29722422690081984
0.8282828282828284,0.2816006386965266,0.2814354474450253,0.2812702561854727,0.2811050649742445,0.2809398737862856,0.2807746826025921,0.2806094913990393,0.2804443001584083,0.28027910886213225,0.2801139174933789,0.27994872604110865,0.27978353455336613,0.2796183431106931,0.2794531516402721,0.27928796006630024,0.27912276831018673,0.27895757629028317,0.27879237677007623,0.2786271983945304,0.2784620070740401,0.27829681558492636,0.2781316239540171,0.277966432296814,0.27780124016058033,0.2776360461347585,0.27747086665658655,0.2773056680578443,0.2771404791693487,0.2769752894428927,0.27681008930901113,0.27664487387023207,0.2764797139953068,0.2763145498139002,0.2761493398988968,0.275984147329584,0.27581894217300384,0.2756537865503931,0.2754885931286087,0.2753233978157855,0.2751581993643666,0.274993009982084,0.2748278213787503,0.27466262185341694,0.2744974406291631,0.2743322476804784,0.27416705448530915,0.2740193988602457,0.2739206752388394,0.27386954831353316,0.2738637233430289,0.2739012536879713,0.27398022286124124,0.274098757455171,0.27425511582277073,0.27444767930262615,0.2746748417328437,0.2749351830040305,0.2752271876930188,0.27554958921009115,0.27590104232331963,0.2762803156569737,0.27668621940032906,0.27711771915527156,0.27757358015517475,0.2780528952519678,0.27855462869495434,0.27907787225370034,0.27962169565151657,0.28018522565044274,0.28076762933583965,0.2813680989459083,0.28198587315901125,0.28262025710068656,0.28327047570041597,0.2839358693967202,0.2846157800530056,0.2853095668553761,0.2860166287468309,0.286736323639594,0.2874681549291964,0.28821152732008526,0.28896591441887487,0.2897307869445637,0.2905056494888711,0.291290013779735,0.2920833966809134,0.2928853749417345,0.29369542135836574,0.29451320429060557,0.2953381944354915,0.29616996513245225,0.2970082084372443,0.2978524137328724,0.2987023085118332,0.299557145023638,0.30041693201646663,0.30128098921993585,0.3021489029620005,0.30302026220565853,0.30389453225753055,0.3047709848700378
0.8383838383838385,0.2837955885770905,0.2836655588880788,0.28353552915280833,0.28340549953496136,0.2832754699052847,0.28314544031178196,0.28301541072469294,0.28288538112105327,0.2827553514765026,0.28262532176843885,0.282495291980016,0.282365262091253,0.282235232168576,0.28210520228198105,0.28197517234110886,0.2818451422501961,0.2817151119100029,0.2815850741004437,0.28145505708399443,0.28132502742348886,0.2811949976047968,0.2810649675523686,0.28093493742814474,0.28080490692815036,0.2806748745047044,0.2805448566552281,0.28041481872178214,0.2802847916846178,0.28015476396826605,0.28002472712343274,0.27989466938761837,0.27976466880709905,0.27963467220150506,0.2795046229220144,0.27937459132282483,0.27924454931704756,0.27911455900559357,0.2789845210568053,0.2788544875153914,0.27872445227076686,0.2785944248264388,0.2784643980743052,0.27833435912447974,0.27820433946751855,0.27807430812408584,0.2779539503301404,0.27788133271749743,0.2778581744527138,0.2778823516869636,0.277951575792544,0.2780639092095365,0.2782174421586736,0.2784102968362509,0.27864074438799047,0.27890716748849786,0.27920795812350485,0.2795417109130206,0.2799069022768746,0.28030227651638295,0.28072649111932624,0.28117832118849745,0.28165657517772047,0.28216022443047334,0.2826880348525511,0.28323910900352334,0.283812413332728,0.284407039192618,0.2850220588827527,0.2856566042450699,0.28630985304004847,0.2869809857730018,0.2876692551699377,0.28837396815016836,0.2890943475453699,0.2898297434368656,0.2905794973991766,0.29134297170635476,0.292119562912396,0.29290864182977794,0.2937097085272791,0.2945221748381206,0.29534550948790833,0.2961791932506089,0.29702272821346215,0.29787563571758585,0.2987374259025165,0.29960769063971426,0.30048588622526634,0.30137170334921476,0.3022646072984241,0.30316416922352857,0.3040700900345094,0.3049818619264482,0.3058992139708703,0.3068214013057878,0.30774843162652366,0.30867962549527017,0.3096145802168863,0.3105528811069199,0.31149400248170056,0.3124372127825536
0.8484848484848485,0.2859684787822115,0.28587427253346614,0.28578006624409114,0.2856858599079387,0.2855916536401679,0.28549744737995264,0.28540324116315824,0.2853090349603446,0.2852148287404702,0.28512062247419445,0.2850264161377963,0.2849322097047181,0.28483800315286023,0.2847437965811201,0.2846495900245937,0.2845553833681601,0.2844611764923877,0.2843669622200219,0.2842727683351524,0.2841785621080128,0.2840843557477265,0.28399014915129617,0.28389594231361326,0.28380173520568297,0.2837075262527128,0.2836133317510785,0.28351911636233273,0.2834249128239434,0.28333070882504424,0.283236496941538,0.2831422607219473,0.28304807952197664,0.28295391191912317,0.2828596853564522,0.2827654764556687,0.2826712594090815,0.282577095693548,0.2824828755102386,0.2823886660111063,0.28229445542181636,0.2822002515890459,0.28210604834512487,0.2820118318944836,0.2819176336953583,0.2818272901726745,0.2817799961110047,0.28178446785144534,0.28183814968937715,0.28193892621398464,0.2820844966672739,0.28227294655270085,0.28250236613863056,0.2827708733164859,0.2830767559991141,0.28341838945629644,0.283794173497089,0.284202704240627,0.2846424652997916,0.2851122041449069,0.28561057612849083,0.2861363661759991,0.2866883856128516,0.28726561057072336,0.2878668021537023,0.288491073649269,0.28913739806657407,0.28980485808627776,0.2904925393938799,0.29119956767976235,0.29192513842717377,0.2926684197527218,0.29342867597401895,0.29420521595725363,0.2949972593327248,0.2958041659591703,0.2966252790809272,0.2974599681798941,0.29830761906275355,0.2991676181020486,0.30003946169748813,0.3009225658050446,0.3018164039509774,0.30272045700996225,0.30363422911633886,0.3045572427835459,0.3054890210510079,0.30642914080385214,0.30737707710056994,0.30833252081021323,0.3092949317893939,0.3102638832152892,0.3112390821354152,0.31222003068372434,0.31320645519398527,0.3141975993093964,0.3151934918446643,0.3161934588439295,0.3171970728323584,0.3182039524009092,0.319213559970366,0.32022516356754754
0.8585858585858587,0.28811953102517335,0.28806180334697823,0.28800407563485364,0.28794634788206563,0.28788862007679605,0.28783089231200404,0.2877731645528624,0.2877154368502369,0.28765770916549616,0.2875999814615667,0.2875422537067627,0.287484525866696,0.28742679791152614,0.2873690698197909,0.2873113417301029,0.28725361361227597,0.2871958853240819,0.28713814976389274,0.2870804341510685,0.2870227064674901,0.2869649786939625,0.28690725070143375,0.28684952235622324,0.2867917937288211,0.2867340633766327,0.2866763473694553,0.28661860988791,0.2865608847834383,0.28650315950918076,0.28644542745093715,0.28638766992209475,0.2863299618224168,0.2862722777844464,0.2862145294124032,0.28615679831933205,0.2860990612867897,0.2860413786303809,0.2859836321766654,0.2859259023446154,0.28586817108889534,0.2858104458353437,0.285752721043061,0.28569498252082165,0.28563773345746957,0.285615259118012,0.2856465922859868,0.28572944978778625,0.28586127426851776,0.28603996249038166,0.28626321519937653,0.28652912085163623,0.28683577437860813,0.28718129438107476,0.28756398345747514,0.2879822042980983,0.28843437421918694,0.28891908168989777,0.2894348237991282,0.2899803448954157,0.2905543017817054,0.29115548589994683,0.2917827155795618,0.2924349689463706,0.2931110064054759,0.29380994451378817,0.2945307658810132,0.2952725480788528,0.296034383914644,0.29681539566953485,0.2976147932355706,0.2984317432321101,0.29926550845135463,0.3001154040492055,0.3009806502276825,0.3018606122540533,0.3027546357130128,0.30366208890632046,0.304582366917154,0.305514855038428,0.30645905105379495,0.30741436908390785,0.30838030167595226,0.3093563155509487,0.3103419265061117,0.31133665234895386,0.3123400257158661,0.31335161220444097,0.3143709088480492,0.31539760464365096,0.3164311492049642,0.3174711267180116,0.31851724122222314,0.3195690113428258,0.3206261528973875,0.3216879076731466,0.32275432472066495,0.32382471381893374,0.32489866273206414,0.32597578376183767,0.3270555467325279,0.32813722623469344
0.8686868686868687,0.2902489647961706,0.29022836423047055,0.2902077636405,0.29018716301768255,0.2901665623493501,0.2901459616275094,0.29012536092253705,0.2901047602190102,0.29008415958157074,0.29006355896439895,0.2900429583267443,0.29002235762508377,0.29000175682042356,0.2899811558771524,0.28996055479061467,0.28993995371407644,0.2899193525390839,0.28989874427257917,0.28987815551925716,0.2898575548903106,0.2898369542366486,0.2898163533996934,0.2897957521965943,0.2897751505464793,0.2897545473299933,0.2897339583788388,0.28971334774597185,0.2896927493557223,0.28967215117227596,0.289651547083226,0.28963091781762784,0.2896103312597143,0.2895897785279255,0.2895691572732343,0.28954855255621587,0.2895279438950127,0.28950738997880293,0.28948676700029086,0.28946616545214876,0.2894455619075352,0.2894249635534907,0.2894043655100829,0.2893837537778022,0.2893854338825472,0.2894431243675976,0.28955439432765395,0.28971695787788243,0.28992825479604556,0.29018620045951105,0.2904884918456382,0.29083322051980454,0.29121848615726253,0.2916424068405106,0.29210329679737346,0.29259951595257394,0.29312948989165877,0.2936918075190402,0.2942849652868379,0.2949077170280264,0.29555871996831873,0.29623676556762196,0.296940681797375,0.29766944940830836,0.2984218270606953,0.2991969342056388,0.2999937591758477,0.3008113854847268,0.3016489000258855,0.30250543313377726,0.3033802006965278,0.30427236522474893,0.3051811952831991,0.30610601003657506,0.3070460323611447,0.30800063078048506,0.30896915133973024,0.3099509577527355,0.3109454587898499,0.3119520399469578,0.31297019982249524,0.31399935684773966,0.315038999515249,0.31608860424474494,0.31714768939768834,0.3182157746712962,0.3192923827718228,0.320377093297022,0.32146940525306894,0.322569010611429,0.32367535592871655,0.3247880338116128,0.3259067463369352,0.3270310146448351,0.32816055802443683,0.3292946250718091,0.3304332530996585,0.3315757662734999,0.3327217518573688,0.33387082678402313,0.3350224623320114,0.336175929842495
0.8787878787878789,0.29235699738850707,0.29237416595228527,0.2923913345063154,0.2924085030390298,0.29242567153551474,0.292442839986274,0.2924600083750886,0.2924771767696495,0.29249434515666267,0.2925115136179805,0.2925286821026889,0.29254585055678134,0.29256301893065234,0.29258018717803524,0.2925973552564428,0.29261452320254927,0.2926316911319096,0.29264885220812775,0.2926660324228693,0.2926832008243945,0.29270036929191257,0.2927175376346481,0.2927347056337317,0.2927518730286446,0.2927690389499282,0.2927862190971316,0.29280337762835196,0.2928205479359871,0.2928377186264958,0.2928548843565665,0.29287202469070794,0.2928892032569849,0.2929064227986362,0.29292357109576317,0.29294073485990535,0.2929578962857478,0.2929751120446403,0.2929922561796213,0.2930094246639079,0.29302659087212474,0.29304376115230535,0.2930609320212148,0.29308945372387507,0.2931723623358534,0.29331154614097993,0.29350408219285196,0.2937476986676611,0.2940398301580299,0.2943784046217843,0.2947611181468059,0.2951860658314236,0.29565134992871134,0.29615509556866154,0.29669561174160913,0.2972712703389381,0.2978805009876619,0.2985218872534821,0.29919393667525845,0.2998953966271681,0.3006249345656059,0.3013813444548576,0.3021634569764299,0.3029702578473672,0.30380050188790547,0.3046533161750696,0.3055276907418163,0.30642271015573347,0.30733746697913905,0.30827109434305844,0.3092228108170698,0.3101917726082766,0.311177263837717,0.3121786013398581,0.3131950045012848,0.31422585207507325,0.31527049233440935,0.3163282912622148,0.317398648770687,0.3184809671035275,0.31957474029150235,0.32067939389465716,0.32179441014788424,0.32291927572000717,0.3240535008413104,0.32519662429576807,0.32634815487748714,0.3275076849767738,0.3286747149567606,0.3298489278112532,0.3310297847178952,0.332216878295678,0.33340990849549607,0.3346083971539182,0.33581206917393025,0.33702017889773905,0.33823276126017854,0.33944913468993865,0.3406689088830406,0.34189168526059405,0.34311693969160884,0.3443439561899032
0.888888888888889,0.2944438439245186,0.2944994171724324,0.2945549904319039,0.29461056368733785,0.2946661369202842,0.294721710118248,0.29477728326324415,0.29483285634239376,0.2948884293377997,0.29494400247756963,0.2949995756222648,0.2950551487843774,0.29511072190220156,0.29516629491712365,0.2952218677742776,0.29527744041825693,0.29533301297075526,0.2953885789631585,0.2954441637483689,0.29549973678820984,0.2955553099089527,0.2956108829908234,0.295666455774651,0.29572202787417556,0.2957775984638857,0.2958331832957074,0.29588874655965713,0.2959443214952973,0.2959998963494902,0.2960554672985521,0.29611101225195074,0.296166593112169,0.2962222193249512,0.29627777301053604,0.2963333409751701,0.2963889077001128,0.29644452762874934,0.2965000761653167,0.29655564997367684,0.29661122133061657,0.2966667957882217,0.2967260298973371,0.2968332079246754,0.2969991729985938,0.29722119979983713,0.29749636536981056,0.29782241391306036,0.29819677100233327,0.2986173752656466,0.2990819290210133,0.29958852231180305,0.30013526523935424,0.30072028316055777,0.30134188671188367,0.3019984584844736,0.30268842890749226,0.3034103760412195,0.3041628228480953,0.30494450891226266,0.3057541085026351,0.30659041809583015,0.30745227213911885,0.30833865854433057,0.30924833216082903,0.3101804279794217,0.3111339368787767,0.31210793982926605,0.3131015410402196,0.3141138666512033,0.3151441473771181,0.31619153691374263,0.31725532175972565,0.3183348231090928,0.3194292556205401,0.320538007811551,0.3216604255232324,0.322795892742152,0.32394378590333595,0.32510352712079926,0.32627460531673624,0.3274564457195285,0.32864854763642665,0.3298503843843656,0.33106146465970154,0.3322813450912026,0.3335095322059626,0.33474561928616037,0.3359891068520234,0.33723967351165296,0.33849679337423105,0.33976006313033336,0.3410291699423246,0.3423036508968813,0.3435832211799535,0.34486714719147027,0.3461554686373101,0.3474474946867243,0.34874284193200233,0.35004111655309683,0.3513418006238422,0.3526441583874077
0.8989898989898991,0.29650971738122356,0.29660432446750673,0.2966989315953713,0.296793538744274,0.2968881458910406,0.2969827530188182,0.2970773601061558,0.2971719671377114,0.2972665740949783,0.29736118095684594,0.2974557879734642,0.2975503949928367,0.29764500201972005,0.2977396089814302,0.29783421580873515,0.2979288224319964,0.29802342881066063,0.29811802884251404,0.29821264738134934,0.29830725436517097,0.29840186128012514,0.2984964682578588,0.2985910750113425,0.2986856810961571,0.2987802854963403,0.29887490420543383,0.2989695013823314,0.2990641102287677,0.29915871848931147,0.29925332359065443,0.29934790254240135,0.29944251600103494,0.29953717672232216,0.29963176512210526,0.29972636669796426,0.2998209679977111,0.2999156208532168,0.30001020361129055,0.30010481147932505,0.30019941697923364,0.30029417463693653,0.3004243693803204,0.30061616717106027,0.3008665517185114,0.3011728023562049,0.3015319896254739,0.30194187616290197,0.3023998845433391,0.3029039497163436,0.3034517893953695,0.3040414907232056,0.30467116455831084,0.3053389372082084,0.3060431261632676,0.3067821193497535,0.3075543447677044,0.30835838454741143,0.3091927691320821,0.31005623293567586,0.31094745972806587,0.3118652421230686,0.31280842063089603,0.31377598313566113,0.3147666928268063,0.3157796794290015,0.31681394331555707,0.317868566101508,0.31894265009515355,0.32003532149056385,0.3211458234713386,0.3222733089897511,0.32341706007770565,0.3245764067383113,0.32575056228443394,0.3269389210595911,0.3281408208588649,0.32935566259773674,0.33058281817753593,0.3318217117607707,0.3330718313480101,0.3343326001496841,0.3356035364987091,0.33688409860186425,0.33817380141959114,0.3394722099959003,0.34077882779265045,0.3420932566567413,0.34341498244473256,0.3447437001245592,0.34607888315627455,0.34742013044717696,0.34876712503848517,0.3501194136308453,0.3514767114409708,0.35283828326455907,0.35420416964065715,0.3555736825233147,0.3569464493223731,0.3583220690602515,0.35970002034289705,0.36107957995472173
0.9090909090909092,0.2985548284798024,0.29868909235364766,0.29882335617725225,0.2989576200551435,0.29909188396002695,0.2992261478694752,0.29936041175700057,0.299494675602954,0.2996289393859298,0.29976320308402626,0.29989746676220497,0.3000317304461863,0.30016599420829215,0.30030025796002546,0.3004345216157633,0.30056878508934076,0.3007030482936191,0.3008373051121653,0.30097158028158094,0.3011058441047091,0.3012401077510308,0.3013743714396682,0.3015086350114972,0.30164289796672866,0.30177715907550273,0.3019114345221087,0.302045688470052,0.3021799540930092,0.302314218869333,0.30244848064412344,0.3025827171399991,0.3027169868868031,0.3028513034611115,0.302985549531971,0.30311980787509557,0.30325406675075667,0.3033883752723739,0.3035226151149642,0.3036568797020397,0.30379114431901927,0.30394482950361845,0.30416120802846075,0.3044390129712827,0.3047752104321244,0.3051670948163699,0.3056117324661658,0.3061068959352171,0.30665001027148003,0.3072390054689267,0.30787161555259146,0.3085459144657402,0.30926002513304024,0.31001207824911964,0.31080038348090494,0.3116233425014273,0.3124793768474962,0.31336707864843727,0.31428498194842874,0.315231811222983,0.3162062667649122,0.317207135318372,0.31823326148889897,0.3192836384695033,0.3203570269642837,0.32145255972754,0.3225692397905866,0.3237061561987152,0.32486240247995635,0.32603711873719604,0.32722954559798634,0.3284388292908715,0.3296642673148257,0.33090518485605724,0.33216080112461666,0.33343051287869613,0.3347136492931554,0.33600962317984334,0.3373178078175806,0.3386376275573643,0.3399685721289783,0.34131007470612373,0.34266163012409706,0.34402272487912616,0.3453928688706992,0.3467716227762276,0.34815849897961704,0.34955309564601733,0.3509549057827951,0.35236361899637947,0.35377871694933166,0.35519979477855135,0.3566265434894968,0.358058503725842,0.3594953976413917,0.36093649983881326,0.3623818368283487,0.36383072262821337,0.36528279916949946,0.3667376586399698,0.36819479404896394,0.3696534569753895
0.9191919191919192,0.3005793856554353,0.300753923079085,0.30092846036390003,0.3011029975518447,0.30127753478658353,0.3014520720593293,0.3016266093371105,0.30180114659430163,0.30197568380448786,0.302150220942374,0.3023247579855515,0.3024992950042024,0.3026738320492137,0.3028483691589083,0.30302290622922484,0.30319744315505714,0.30337197983027797,0.3035465100127684,0.3037210584390746,0.3038955957092985,0.30407013280101364,0.3042446697636011,0.30441920672674455,0.304593743160092,0.3047682776400312,0.30494282641179843,0.3051173537319939,0.3052918927349186,0.3054664309099243,0.3056409656037922,0.30581547644991197,0.30599001965047484,0.30616460793505246,0.30633912836314314,0.3065136603462634,0.30668819344521964,0.30686277399893186,0.3070372874825438,0.30721181880646153,0.3073937153386016,0.3076332688602477,0.30793723729400246,0.3083024559544508,0.3087258929155538,0.3092048561425877,0.30973640840921624,0.3103183212770109,0.31094803203494553,0.31162346274960584,0.3123423592610864,0.31310278963788735,0.313902880173801,0.3147407665751547,0.31561476374896036,0.31652327085616333,0.3174647102869893,0.31843768416674556,0.3194407239467651,0.32047255181060474,0.3215318815306835,0.3226174909777817,0.32372823178278853,0.32486310082187625,0.3260208526211199,0.32720063352100065,0.32840144200183197,0.32962236391056343,0.3308625076588388,0.33212100544322415,0.33339710779253856,0.33468994911230837,0.3359988430681222,0.33732310488138645,0.3386619697053622,0.3400148194539367,0.3413810004599267,0.34275991812794115,0.3441509513947418,0.3455535230720434,0.34696712743383695,0.34839120840446064,0.3498252327144551,0.35126871813399996,0.3527211713587964,0.3541821413604328,0.3556511566557161,0.3571278050386634,0.3586115932535532,0.3601022006279219,0.3615991161227041,0.36310194274945495,0.3646103577823489,0.36612391918762116,0.3676423374765694,0.3691648908629075,0.37069161822450186,0.3722218335908893,0.37375517388781543,0.3752912363282129,0.3768295036592818,0.378369239295394
0.9292929292929294,0.30258359545687696,0.30279901686322447,0.3030144381173039,0.3032298592235591,0.3034452801991478,0.30366070120639893,0.3038761222565493,0.3040915433165047,0.30430696435291105,0.3045223853346876,0.3047378062354456,0.3049532270227126,0.3051686477957678,0.3053840686158763,0.30559948947486765,0.3058149102462348,0.30603033080202596,0.3062457447595689,0.30646117688511865,0.30667659800394936,0.3068920189677327,0.3071074396896032,0.3073228604008896,0.30753828071047334,0.30775369904574207,0.30796913151629096,0.3081845426179761,0.3083999654044166,0.3086153874165732,0.30883080535188223,0.30904620093713003,0.3092616284729517,0.309477098461249,0.309692503689181,0.30990791997262246,0.31012333756706995,0.31033880051305457,0.3105541980980114,0.310770410719674,0.31103144590461984,0.3113601714775316,0.31175315971671536,0.3122072404724039,0.3127193816739577,0.3132869031804137,0.3139068677769919,0.3145770394831188,0.31529487540836654,0.3160582841836761,0.31686501739635803,0.31771314986980537,0.3186008077377418,0.319526129978206,0.3204874265230071,0.3214831063078868,0.32251159167113086,0.3235714897337815,0.3246613259195583,0.32577983210166955,0.32692572609697584,0.3280977771553803,0.3292948449463104,0.33051592454456113,0.3317597794983577,0.33302555085705976,0.33431224879536714,0.3356189479674733,0.33694476784265637,0.3382888294906044,0.3396504027120966,0.3410286204887112,0.34242278749481303,0.34383222016138804,0.3452561741746544,0.34669400767115366,0.3481450916474473,0.3496088133103271,0.3510845694789261,0.35257177570130543,0.3540699303235321,0.3555784786499946,0.357096887355821,0.3586246772852272,0.3601613603870595,0.361706481891881,0.36325956702495454,0.36482021801590564,0.3663879258122038,0.3679623863045555,0.3695430852832829,0.3711296340854406,0.3727216885521097,0.37431883979152936,0.37592077141147406,0.3775267755256361,0.3791368994084002,0.3807504514486898,0.38236706984881236,0.3839863425847872,0.38560777212191105,0.38723061737726266
0.9393939393939394,0.30456766237260574,0.3048245720528944,0.3050814815723455,0.3053383909312625,0.3055953001294474,0.3058522091786725,0.30610911823446935,0.306366027342536,0.3066229364608281,0.30687984555029657,0.30713675457783784,0.30739366350684616,0.30765057230032494,0.3079074811153964,0.30816438998429563,0.3084212988453006,0.3086782075457487,0.3089351095533394,0.30919202970331583,0.30944893892583625,0.3097058480351653,0.30996275690025393,0.3102196655781505,0.31047657401158074,0.3107334805579332,0.31099040095917446,0.3112473001236069,0.3115042109588712,0.3117611210797018,0.3120180265118078,0.31227491111453537,0.31253182759120474,0.3127887832801758,0.3130456775663043,0.31330258265036165,0.31355948860227767,0.3138164384551103,0.31407332423507095,0.3143550993604078,0.3147069019415599,0.31512624745447837,0.31560972467490883,0.3161541472443867,0.31675649367207515,0.31741408943938554,0.3181239989943226,0.3188839829098433,0.3196915053887769,0.3205444747163848,0.32144064422436436,0.32237809008053225,0.3233549393754862,0.32436934107979015,0.32541959215324606,0.3265041174408452,0.32762133229260837,0.32876985100281486,0.32994819230645306,0.3311551032783414,0.33238929517525545,0.33364953742787207,0.33493469320951963,0.3362437606171361,0.337575505486993,0.33892906474049517,0.34030345371872356,0.34169775856372336,0.3431110820660832,0.34454255474489864,0.3459914470058067,0.34745690346440944,0.34893821459646845,0.35043470792816134,0.3519456407212332,0.3534703667454106,0.35500826660930673,0.3565587188585519,0.3581211267108444,0.35969490893684725,0.36127956382610044,0.36287453706322437,0.36447930010134527,0.36609337169135514,0.36771626378799255,0.36934752606385235,0.3709866837571422,0.3726333408612579,0.37428698663939486,0.3759473274701311,0.3776138417625189,0.379286134048354,0.3809638820279003,0.3826466627433458,0.38433418048455964,0.3860256918579439,0.3877212817214732,0.3894202460707414,0.3911222139219609,0.3928267934045388,0.3945334759916714,0.3962415337833092
0.9494949494949496,0.30653178884794696,0.3068307850117397,0.30712978101215843,0.30742877684478714,0.30772777250526967,0.3080267679960028,0.3083257633192521,0.3086247586330347,0.3089237540039833,0.30922274938310657,0.30952174472810273,0.3098207399949985,0.31011973514255187,0.31041873012584403,0.3107177252089392,0.31101672031309574,0.3113157153356515,0.311614703591195,0.3119137100406205,0.31221270553446334,0.3125117009793213,0.3128106962121608,0.3131096911113963,0.31340868582391396,0.3137076787994813,0.3140066853498126,0.31430567079543,0.3146046678675213,0.31490366429001,0.31520265545198156,0.31550162726662667,0.31580063108508727,0.31609967055567817,0.31639865203582884,0.3166976442756699,0.31699663577335446,0.31729567158179967,0.31760380696300705,0.31797675484667687,0.3184207893388521,0.3189322390922713,0.31950770440105775,0.3201439905376626,0.3208380856787137,0.32158730900654187,0.32238874094006215,0.3232401285202073,0.3241389459472008,0.3250830976248065,0.3260703428648376,0.32709875859965254,0.32816646892877577,0.3292716351315291,0.330412548781576,0.3315876355042492,0.33279531235580884,0.33403419460061856,0.33530280383277855,0.33659989490498277,0.3379241686936383,0.339274403238327,0.3406494621800177,0.3420483492699648,0.34346981936064386,0.34491302256044015,0.34637696895155345,0.3478607478938459,0.3493634608315899,0.3508842526822417,0.3524223756973862,0.35397698743369294,0.35554738009205106,0.35713288400554666,0.35873274357401075,0.3603463301815022,0.3619730180727758,0.36361219393484867,0.3652632494724083,0.3669256131145617,0.3685987827961289,0.370282200625593,0.37197535484522126,0.3736777490658394,0.3753889020355699,0.377108360091994,0.3788356617040845,0.38057039238324836,0.3823120637000789,0.38406037858114495,0.3858148035395704,0.38757494761003264,0.3893405013419074,0.39111103482622905,0.39288625908754066,0.3946654202147032,0.39644861827851297,0.3982351423712254,0.40002461494741703,0.40181666039751174,0.40361077014152447,0.4054062042565397
0.9595959595959597,0.30847617530741306,0.3088178501419522,0.30915952481777764,0.30950119932524156,0.3098428736552585,0.31018454780467164,0.3105262217696444,0.3108678955555404,0.3112095693227817,0.31155124314945404,0.31189291698182936,0.3122345907656003,0.31257626445148834,0.31291793799069195,0.31325961143402603,0.31360128490195216,0.31394295839544745,0.3142846250772846,0.31462631011837544,0.3149679840218293,0.31530965796715266,0.31565133175525867,0.315993005170335,0.3163346782820735,0.3166763498694696,0.3170180347887869,0.31735969873606984,0.31770137421590006,0.3180430491142149,0.31838471828961895,0.3187263694313415,0.31906805287733436,0.31940976837497226,0.3197514291251667,0.3200931007447361,0.32043476519183967,0.32077735679074965,0.32116929327911575,0.32163607788999554,0.3221738491888215,0.32277892323100776,0.3234479158919605,0.32417762686839063,0.3249650523884052,0.3258075015427127,0.32670206854434763,0.32764649693365666,0.3286382597149549,0.3296752657943934,0.33075527034935875,0.3318763595557623,0.33303665269873384,0.3342343214868607,0.3354676487411891,0.3367350617451529,0.33803498487153877,0.33936603185925446,0.3407267233891817,0.3421158195868579,0.3435320229900254,0.3449741064471522,0.3464409394357202,0.34793152507450326,0.34944461786688785,0.35097937507025706,0.3525348111965483,0.35410999281698846,0.3557040501953438,0.3573161177493382,0.3589454488879298,0.360591205165589,0.3622526767422788,0.3639291991985085,0.36562000783043136,0.3673244896619531,0.3690420092359906,0.37077195237498717,0.3725137226892716,0.37426674311394376,0.37603051187831865,0.3778044676968705,0.37958811441033746,0.38138094267673434,0.38318248196903204,0.3849922744604981,0.3868098531030111,0.3886348117508335,0.3904666638483066,0.3923051137386119,0.39414962446058005,0.3959998103477658,0.3978553631285372,0.39971584601478594,0.4015809936287182,0.40345001444798634,0.40532303737348274,0.407199350835552,0.4090785646191503,0.4109603172858617,0.4128440931226826,0.41472915626847073
0.9696969696969697,0.3104010201767155,0.310785959905683,0.311170899488952,0.31155583891119676,0.31194077815808285,0.3123257172202231,0.3127106560882962,0.3130955947607563,0.3134805332406352,0.31386547170577017,0.3142504102318011,0.3146353487513849,0.31502028720374686,0.3154052255316393,0.31579016367646845,0.31617510176876934,0.3165600399105457,0.3169449712333608,0.3173299211777107,0.3177148597225922,0.3180997983658534,0.3184847369339039,0.3188696751683284,0.3192546129020703,0.3196395493139254,0.32002449887307555,0.32040942760937796,0.32079436771025893,0.32117930729870475,0.3215642408945437,0.3219491574504038,0.3223341067335635,0.32271908474864497,0.3231040108488268,0.3234889479537492,0.3238738732760658,0.32428428223887906,0.32477166092719,0.32533380254188127,0.32596684937942266,0.3266671123939231,0.3274312144745592,0.32825595350225745,0.329138331378246,0.3300756533826912,0.33106501791285636,0.33210416359145395,0.3331905705734488,0.3343221478251497,0.33549664801123863,0.33671216415426536,0.3379668144048131,0.3392587720374539,0.3405863166862792,0.3419478824174802,0.3433418887014881,0.34476695700489923,0.3462216010542287,0.3477045862507587,0.34921462240920464,0.35075047120056385,0.3523110089699158,0.35389523627032243,0.35550191990513436,0.357130202023088,0.3587791113206594,0.3604477030913359,0.3621351194718283,0.36384049551015757,0.36556307556229906,0.3673020267867562,0.36905664364624596,0.3708262614622126,0.37261011344440065,0.3744075936583449,0.37621806222723286,0.37804089953587894,0.37987551870800523,0.38172134315834066,0.3835778707631432,0.3854445456090261,0.38732085897771695,0.38920631556060725,0.3911004343878081,0.39300277237595355,0.39491284983028885,0.39683027044932545,0.398754549942946,0.40068537790832237,0.4026222345752233,0.4045647312257572,0.40651255783501083,0.40846527433580293,0.41042261924740386,0.4123838073219005,0.41434896504179447,0.4163173752255577,0.41828865853248615,0.42026245005715274,0.42223823661261045,0.42421526638939244
0.9797979797979799,0.3123065199044477,0.31273530484613643,0.31316408966464865,0.31359287433860084,0.3140216588479361,0.314450443176445,0.3148792273086383,0.3153080112358659,0.3157367949530777,0.31616557846605364,0.31659436198479424,0.31702314555550887,0.31745192910279907,0.31788071255680395,0.3183094958506144,0.31873827890759576,0.3191670620402401,0.31959583830922544,0.32002463361384864,0.32045341712423503,0.3208822007521591,0.32131098441908956,0.32173976781901464,0.32216855058863453,0.32259733212316827,0.32302612670107633,0.32345490062901133,0.32388368568199094,0.32431247027319327,0.32474124889299233,0.32517001096368214,0.32559880626227394,0.3260276276106539,0.3264563991874685,0.32688518179889814,0.32732166187960327,0.32782727908870174,0.3284116372803733,0.32907069685855606,0.3298006010842473,0.33059765867927765,0.3314584959391355,0.33237991108194515,0.3333589135595622,0.33439279704384023,0.3354786676751205,0.3366142629094918,0.33779706286432043,0.3390249833140411,0.34029576307455406,0.3416075134247105,0.3429583492957914,0.34434643542809545,0.34577006458880377,0.34722766298075125,0.34871765036714386,0.3502386502610102,0.3517891795913472,0.3533680056796793,0.3549738316785771,0.3566054269592984,0.3582616664042054,0.3599415580574232,0.3616438559022509,0.3633677090281633,0.3651121382040786,0.36687621798244413,0.3686590804902514,0.37045987002396324,0.37227781358069795,0.37411208685595093,0.3759619936836357,0.3778268638522662,0.3797059255189375,0.38159857969781447,0.38350418542691833,0.38542213580560414,0.3873518230098181,0.38929268174776055,0.3912442101893088,0.39320585069157016,0.39517710192306715,0.39715746144278774,0.39914644396987825,0.4011436205118146,0.40314850888085346,0.4051607131490972,0.40717974119811856,0.4092052871465888,0.4112368358702621,0.4132740049479977,0.4153164635339992,0.41736379682364705,0.4194157232253521,0.4214714724950591,0.4235311707025035,0.42559408231233414,0.427659859688055,0.42972811047439213,0.4317983365644751,0.4338697783612481
0.98989898989899,0.31419286898343857,0.3146660736083443,0.3151392781432482,0.31561248256039454,0.3160856868335717,0.31655889093924056,0.31703209485512207,0.3175052985646731,0.31797850205518935,0.3184517053197435,0.31892490837819376,0.3193981114675009,0.3198713145942539,0.3203445176722077,0.3208177206210115,0.32129092335708637,0.3217641259298969,0.3222373215930533,0.3227105367250463,0.3231837398010994,0.3236569429216464,0.32413014615688546,0.3246033492243714,0.32507655164252536,0.3255497527381536,0.3260229668776745,0.3264961605058297,0.32696936509205443,0.32744256915437314,0.327915767505637,0.328388949413252,0.328862164914847,0.3293354055971479,0.32980859602494633,0.3302819428150645,0.33080285091335565,0.33140706629914,0.3320899839761207,0.3328475647412047,0.33367595295290653,0.33457145627067536,0.33553070018619585,0.3365504897255532,0.3376278297987286,0.3387600154491431,0.33994415231829755,0.34117797976180325,0.34245897820298027,0.3437850639245412,0.3451539728966981,0.34656382218293813,0.3480127287771087,0.34949884524049507,0.3510204850197081,0.35257605377544793,0.35416398462937987,0.3557828958934389,0.357431307518166,0.35910798958292217,0.3608116425923988,0.36254103470898014,0.3642950439152856,0.3660726809960079,0.36787268426236064,0.36969422999864276,0.37153631525157366,0.3733980319634749,0.3752785073143539,0.37717687788653304,0.3790923805031775,0.38102419411967364,0.3829716120365951,0.38493397100602744,0.38691049603140343,0.3889005930371159,0.3909036108419049,0.39291896003428667,0.3949460243612165,0.3969842376367265,0.3990330980366112,0.40109204445001373,0.4031605885243798,0.4052382166035856,0.4073244484913723,0.4094188579346751,0.41152095741069145,0.4136303594590752,0.4157465614019325,0.4178692637603905,0.4199979546887394,0.4221322421875718,0.42427181137165576,0.42641622757580866,0.428565229556009,0.43071803883817317,0.4328747731528856,0.43503471217073225,0.43719749553181364,0.43936274743883913,0.44152995368032166,0.4436983543956771
1.0,0.31606025997177833,0.31657845295962234,0.31709664590243214,0.31761483876582935,0.31813303151705163,0.31865122412480695,0.31916941655945874,0.3196876087958851,0.3202058008128606,0.32072399259470863,0.32124218413600136,0.3217603754790373,0.3222785668809724,0.32279675829622734,0.3233149496263584,0.3238331407743838,0.32435133163434027,0.3248695154215924,0.32538771905194586,0.32590591053797446,0.3264241018980326,0.3269422933768787,0.3274604848256854,0.3279786757004594,0.328496865056818,0.3290150675203645,0.32953324957030267,0.3300514425006162,0.3305696347495705,0.331087821577079,0.33160599204549945,0.33212419611223315,0.33264242539385014,0.3331606032743287,0.33369886826334316,0.33431998640299826,0.3350243978966562,0.33580749875104693,0.33666524962402916,0.3375937937497752,0.33858944236214966,0.33964881649522966,0.34076872924164753,0.3419461776196976,0.34317845782729084,0.34446267575935524,0.3457965772585413,0.3471776283262921,0.34860376505692797,0.3500727099027048,0.3515825844708273,0.353131505200001,0.35471762277202307,0.3563392583587833,0.3579948098014635,0.35968271125314794,0.36140158818946494,0.363149949498878,0.3649265698491447,0.36673016237121747,0.3685594752643535,0.3704133964070999,0.3722909283749247,0.3741908238800525,0.3761122523006906,0.3780542130635778,0.3800158020822764,0.3819961329713711,0.3839943465943065,0.38600969360499987,0.3880413360696654,0.39008857548039394,0.3921507478712677,0.39422708105360155,0.39631698089594647,0.3984197850766532,0.40053491700012817,0.40266175649581937,0.4047997379295081,0.4069483592485098,0.40910706900323457,0.41127535079870214,0.4134527191841349,0.41563868861187336,0.41783281995541005,0.4200346438185124,0.42224375597280694,0.424459670804776,0.42668207133044317,0.42891045484518403,0.43114443338922376,0.4333836837427341,0.4356277778307015,0.43787644539816906,0.44012891512640634,0.44238532472865866,0.44464490621844194,0.4469073461642523,0.44917223652268284,0.4514390865224064,0.45370711746365616


==> Data/plot_bidding_strategy_beta.csv <==
y,x_alpha=0.02,Qs_alpha=0.02,x_alpha=0.16,Qs_alpha=0.16,x_alpha=0.3,Qs_alpha=0.3,x_alpha=0.44,Qs_alpha=0.44,x_alpha=0.58,Qs_alpha=0.58,x_alpha=0.72,Qs_alpha=0.72,x_alpha=0.86,Qs_alpha=0.86,x_alpha=1.0,Qs_alpha=1.0,x_alpha=1.7000000000000002,Qs_alpha=1.7000000000000002,x_alpha=2.4000000000000004,Qs_alpha=2.4000000000000004,x_alpha=3.1,Qs_alpha=3.1,x_alpha=3.8000000000000003,Qs_alpha=3.8000000000000003,x_alpha=4.5,Qs_alpha=4.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.010101010101010102,1.8024251214738378e-85,1.0298567069003442e-86,2.069194571186014e-11,2.7768760857831876e-14,1.5889519152161803e-06,3.700670321966199e-09,9.007639219076218e-05,2.775145993900088e-07,0.0007069987054556493,2.6154169967271174e-06,0.0024493123937085045,1.0329755668562268e-05,0.005603622653282368,2.6095461325492415e-05,0.010101010101010102,5.0845157090094823e-05,0.043513158876247765,0.00027478533616767605,0.07916795650049786,0.0005576032093375898,0.1101147905555918,0.0008268545249756439,0.13605676039435835,0.001065844581622592,0.15784949026828637,0.001274388522729752
0.020202020202020204,2.0293502763581992e-70,1.4572246029131683e-37,1.5748485783104525e-09,1.168448409282432e-08,1.601550730986811e-05,1.1423737897783257e-07,0.00043522292174792893,2.60497577367585e-06,0.0023347894747001515,1.7320506233280037e-05,0.006410036681753514,5.4032946153342e-05,0.012539367698623209,0.00011653417841013705,0.020202020202020204,0.00020271117537209828,0.0658115112560263,0.0008263783871783189,0.10697595328242213,0.0014964463498715087,0.14003761866981598,0.002086751735196797,0.16657532361625926,0.0025879851711238405,0.18826381405844508,0.0030132409609586967
0.030303030303030304,1.2939573676713039e-61,1.3670303974720995e-37,1.9852223963904197e-08,3.321255907425054e-08,6.187295234024599e-05,5.326849817635702e-07,0.0010934726629118886,9.908507069887793e-06,0.0046944017341327485,5.201607218598678e-05,0.01124831682272946,0.00014168956107944486,0.020080921343810586,0.00027898783471636516,0.030303030303030304,0.00045462878240788446,0.08395255666451332,0.001573394460840813,0.12785373101329792,0.0026650704781966384,0.16158610284228844,0.0035854478472714716,0.18800376893436474,0.004348295284797139,0.20926056345774244,0.0049855346518517495
0.04040404040404041,2.2848452871027498e-55,-5.54206993269502e-37,1.198605423335628e-07,4.3559615301851944e-08,0.00016141355961379373,1.620290207970582e-06,0.0021017889434483106,2.562907688230139e-05,0.007702700737998002,0.00011340227678680715,0.016757924160208063,0.00028068712220937473,0.028041207170492067,0.0005179522600440747,0.04040404040404041,0.0008056717367629246,0.09987010864170057,0.002482952410167957,0.1452795907883817,0.004012698367173943,0.1791139612716683,0.005264648264522418,0.20516390366202017,0.006283756887259196,0.2259003539612797,0.007125459139485689
0.05050505050505051,1.6008750960184396e-50,-1.9985544965324826e-36,4.83463515145088e-07,3.5941779269376274e-08,0.00033957188141629026,4.03935717659198e-06,0.0034882249374352677,5.340780927865947e-05,0.011306037329991105,0.00020766245382313614,0.022823521829594066,0.0004769374948215093,0.03632502581476234,0.0008365751114600324,0.05050505050505051,0.0012549479506612782,0.1143391038788488,0.003535247461451267,0.1605576192482453,0.005511390974802073,0.19419836735107054,0.007089662813674609,0.21976661817390608,0.008357517528831997,0.23995417197975885,0.009396190759979653
0.06060606060606061,1.456866479719448e-46,-3.8086832540265384e-36,1.5109363516997899e-06,1.8024418942499193e-08,0.0006234516757585794,8.754019147685317e-06,0.005275444000459513,9.708442349986814e-05,0.015464826184819208,0.00034046573249250055,0.029368741444563883,0.000735162197746813,0.044873483341118015,0.001237166302697909,0.06060606060606061,0.0018015994381757345,0.12776604596361904,0.004716852904977477,0.17434225694284433,0.007140454087644915,0.2076131021566658,0.009038449963535526,0.23263996181920926,0.010547168232476459,0.2522714414520871,0.011775231959011345
0.07070707070707072,3.241598572960213e-43,-5.137733975947621e-36,3.959705028649512e-06,1.1922143758824483e-08,0.0010419834542625425,1.703023852237262e-05,0.0074823203064264855,0.00016069723395999703,0.02014758289870781,0.0005169737729860626,0.0363381449027226,0.0010595340406197515,0.053646103606431086,0.0017214725956418461,0.07070707070707072,0.00244480231522782,0.14039659957160844,0.006018120192733818,0.18701590420039535,0.008885258220501464,0.21980262862936,0.011095172527475104,0.24425471485350325,0.012837571538235205,0.26333181647610887,0.014248254048556435
0.08080808080808081,2.5725070958987724e-40,-4.6796442987028334e-36,9.122437153494785e-06,5.4198804627883407e-08,0.0016256635675428153,3.0435806842840297e-05,0.010124810695007983,0.0002484831502462787,0.025328011661510753,0.0007422070039110012,0.04368904535019984,0.0014534154891146542,0.06261314041486689,0.0022907872287684,0.08080808080808081,0.003183766799587785,0.15239308377541938,0.007430624392636902,0.198824418175877,0.01073499548205952,0.23104878542613294,0.013249146610000751,0.25490694533031416,0.01521770005447565,0.27343529500605945,0.016803699273432858
0.09090909090909091,9.289293904102668e-38,-6.691487849104119e-37,1.904631770636593e-05,1.9586749393113596e-07,0.002406335762528429,5.0840344792339293e-05,0.013216482100079592,0.0003648776771191093,0.030983377268762737,0.0010208024640472157,0.05138718916572009,0.0019199461205480523,0.07175168626609826,0.0029462908784043617,0.09090909090909091,0.00401773721087462,0.16386959581354396,0.008947100003195901,0.2099366837691258,0.01268071379704259,0.24154294056074493,0.015491545779857691,0.26479629318790404,0.01767785320606203,0.28278323840578706,0.019431610066962667
0.10101010101010102,1.8024251214738379e-35,9.118221076600264e-36,3.679508059041846e-05,5.023905455219693e-07,0.0034169946522331993,8.041530219518497e-05,0.016768853557672585,0.0005145062763923567,0.037093509560439074,0.0013570863755550193,0.059404234399171835,0.0024620675125204116,0.08104347820931877,0.003689051658726758,0.10101010101010102,0.004945991970556046,0.17491008239167777,0.010561440953512526,0.22047450665552462,0.014716101852532887,0.2514217404486884,0.017814482807541453,0.274064461622061,0.02020965723435538,0.2915180064178688,0.02212362905097199
0.11111111111111112,2.1158822226160092e-33,6.510024682690844e-22,6.675512572520284e-05,1.0536795347925203e-06,0.0046915989407638505,0.00012163395807741842,0.020791629278347674,0.0007015251471872326,0.04364015400631754,0.0017552616915621404,0.06771616758335289,0.0030825232429161336,0.09047356107359275,0.004520025121762848,0.11111111111111112,0.005967843601844786,0.18557851649631768,0.012268700603281028,0.23052909349763484,0.01683533596115263,0.26078660690104577,0.020211009665297867,0.2828160743296477,0.022806065197213544,0.2997443420955781,0.02487299903579106
0.12121212121212122,1.640285833798268e-31,4.629745872803005e-12,0.00011498679104189388,2.374409662056932e-06,0.00626488661934474,0.0001773645581789842,0.025292863611166182,0.0009306779607532172,0.05060652690394995,0.0022194080961637245,0.07630225364118882,0.003783858889903553,0.10002942397952612,0.005440054257390122,0.12121212121212122,0.007082558493700117,0.19592503193478109,0.014065020781052453,0.2401708038817639,0.019033074014922016,0.2697151664010043,0.022675117527123076,0.2911308336548692,0.025461356968991187,0.3075417911731529,0.0276745630202542
0.13131313131313133,8.974801402135174e-30,1.5716149006870383e-11,0.00018962152866669116,4.638918765163584e-06,0.008172186878469928,0.000250980057629825,0.030279081436248936,0.0012072155730390006,0.05797699885440777,0.0027534820044223343,0.08514430869486436,0.004568422031934943,0.10970041636105726,0.006449869493336311,0.13131313131313133,0.008289456406283717,0.2059898234930933,0.015945921243775443,0.24945524932908744,0.02130445548525919,0.278268339005824,0.02520173676876354,0.2990710241782788,0.028171139240539766,0.31497234165473953,0.030524629128776463
0.14141414141414144,3.6497155313170865e-28,2.9504337867787003e-11,0.0003013053087230842,7.700059526347577e-06,0.010449225084053293,0.0003462355728429081,0.03575536838885681,0.0015363646855472575,0.06573686249175845,0.0033613165623679474,0.0942261786306187,0.0054383622477465095,0.11947733810750368,0.0075500886951793715,0.14141414141414144,0.009587972073723661,0.21580573525966723,0.017908089977603542,0.2584272815813077,0.023645101422980267,0.28649493951906424,0.02778673696771601,0.3066863613925538,0.030932079965239716,0.3220853458087459,0.033418220223827205
0.15151515151515152,1.149265009977639e-26,4.283814104921081e-11,0.0004636879875741153,1.1794116323479502e-05,0.013131918271273798,0.00046728364790935554,0.04172544015965985,0.001923327845334648,0.0738721576842735,0.004046621646997956,0.10353335428417791,0.006395631116358389,0.12935214297470768,0.008741217166347497,0.15151515151515152,0.010977563087340495,0.22540004018339252,0.019948996548526388,0.26712369816391646,0.02605111445829932,0.29443477779258415,0.03042692690322755,0.3140172456040245,0.03373936370569693,0.32892081444199806,0.03635194301430885
0.16161616161616163,2.896385499624417e-25,5.316008727352388e-11,0.000693957563819604,1.754080523006551e-05,0.016256159437415027,0.0006186742545984452,0.048191697042174415,0.0023732834450118207,0.08236953718800506,0.0048129838662771774,0.1130526804934427,0.007441982217074665,0.13931771837408047,0.010023647648119126,0.16161616161616163,0.012457709895647259,0.23479570042700207,0.0220662257173085,0.27557513517949594,0.028519078800828386,0.3021208143027681,0.03311936234682839,0.3210970159624062,0.03659006102503193,0.33551169331788283,0.03932344418029985
0.17171717171717174,6.002101020423562e-24,5.85114053918323e-11,0.0010134171261251422,2.5943274015247232e-05,0.019857589582974275,0.0008053547923576091,0.05515526798379307,0.0028913857227434074,0.09121616153667607,0.005663866559137834,0.12277213152917767,0.008579101487290373,0.14936771824679132,0.01139782083506985,0.17171717171717174,0.014027915804349464,0.24401228284754958,0.024257477439489257,0.2838074266735457,0.031046060239577476,0.3095806994420043,0.03585980446742607,0.3279535545900783,0.03948197418056254,0.34188547957098575,0.04233047728847909
0.18181818181818182,1.0458815141262949e-22,5.753202438396622e-11,0.0014481007797962251,3.8388102143801784e-05,0.02397135702598539,0.0010326700883124332,0.06261604715884336,0.003482764762248022,0.1003996155449604,0.00660260979547957,0.1326806346357403,0.009809130822282016,0.15949643380152814,0.012864448662786639,0.18181818181818182,0.01568770697634509,0.2530666386295044,0.02652056686538292,0.29184260322927075,0.033629606142954536,0.3168378983250043,0.03864613119532495,0.3346104550757179,0.042413000979673064,0.34806539669229875,0.04537090279212599
0.19191919191919193,1.5614830684217301e-21,4.946057335847997e-11,0.0020294228188859403,5.66453007761419e-05,0.028631864037093585,0.0013063623972666607,0.07057272525543982,0.004152526492798273,0.10990784110532896,0.007632430376169449,0.1427679291928565,0.011133500072824399,0.16969869187055894,0.01442377907126127,0.19191919191919193,0.017436632431724615,0.261973417514369,0.028853424340078645,0.29969964014142514,0.03626774545876551,0.3239125293791936,0.041476498388335094,0.3410878910779108,0.04538113477981426,0.3540712662594537,0.04844268803112044
0.20202020202020204,2.0293502763581993e-20,3.413438155265171e-11,0.0027948517718939933,8.286831276831573e-05,0.033872501335288616,0.0016325714017021884,0.07902281710013893,0.0049057526892207475,0.11972908247956404,0.008756421833041945,0.153024452747431,0.012553483991916164,0.17996977380912238,0.01607602660899519,0.20202020202020204,0.01927426404777098,0.270745463448725,0.03125409540344042,0.30739502777641886,0.03895854824540616,0.3308220006863292,0.044349137566451306,0.34740327362906837,0.04838446448850331,0.35992016640509705,0.051543907231942826
0.21212121212121213,2.327137092432872e-19,1.1989478332484153e-11,0.0037885975702440567,0.00011959401267200688,0.03972537145904018,0.002017834211779067,0.08796268684459321,0.005747500971896018,0.12985184131689126,0.009977554428898949,0.16344124764968207,0.014070326444201715,0.19030534994134418,0.01782140822551722,0.21212121212121213,0.021200196558959605,0.27939412355329823,0.03372074079010715,0.3149432131238852,0.04169873894893463,0.3375815004777154,0.047262355911853154,0.3535717564779576,0.051421174563323874,0.3656269371874638,0.054672741507674025
0.22222222222222224,2.382271597333329e-18,-1.5939406807296656e-11,0.005062295850487247,0.0001697427067345347,0.04622100249087269,0.002469085365335503,0.09738757165042271,0.006682804806758649,0.1402648393454964,0.011298675157509775,0.17400988372078569,0.015685240405971204,0.2007014259527025,0.019660143271383546,0.22222222222222224,0.023214047556958394,0.28792949263204587,0.0362516364294926,0.3223569463676405,0.04448676501072307,0.3442043805430179,0.05021453626890498,0.35960663013943556,0.054489545011926044,0.37120457402464374,0.05782747885799541
0.23232323232323235,2.1991205285560104e-17,-4.801884424323962e-11,0.006675668199553547,0.00023661813289885383,0.05338805406646956,0.0029936568278878593,0.10729160459674367,0.007716673505297183,0.15095698719000966,0.012722447374313186,0.18472239355736406,0.017399407965160513,0.21115429858902854,0.021592453498177733,0.23232323232323235,0.02531545749062774,0.2963606090011666,0.0388451734457854,0.32964755629979947,0.047321371617567644,0.35070245973487746,0.053204137144155866,0.3655196331002747,0.057587951392026396,0.3766645379381845,0.06100651416918886
0.24242424242424243,1.8467976674687454e-16,-8.201670422317075e-11,0.008697130917544297,0.00032390746080355445,0.06125301804005314,0.003599277992630651,0.11766783737603205,0.008854092224554152,0.16191735813199068,0.014251135957542013,0.19557121791390927,0.019213980321351284,0.22166051869496123,0.0236185630585107,0.24242424242424243,0.027504089666020474,0.30469561304287346,0.04149985815794904,0.3368251716603603,0.0502013554392734,0.357086266982078,0.05622969270633965,0.37132120045012096,0.06071486481140789,0.3820170030542246,0.0642083492141367
0.25252525252525254,1.421862712918934e-15,-1.1510215686619112e-10,0.011204317595419885,0.0004374001987059516,0.06983991660123663,0.004294075680436552,0.1285082632227883,0.010100021967126074,0.17313516589733477,0.01588742556385408,0.20654915920739322,0.021130077785770904,0.2322168601049743,0.025738698506020757,0.25252525252525254,0.029779630246381958,0.31294187685797775,0.044214312079721964,0.343898900850844,0.05312556462865432,0.36336523790469494,0.05928981278637495,0.3770206646194826,0.06386885192792002,0.38727105615168833,0.06743159265232183
0.26262626262626265,1.010472806259494e-14,-1.4384567216267733e-10,0.014284472572275199,0.0005842162872518803,0.07917000103792472,0.005086574139856385,0.13980384042532387,0.011459399581163454,0.1845997457528386,0.01763401099971594,0.21764934163042293,0.023148789781292506,0.2428202932483152,0.027953088795373573,0.26262626262626265,0.03214178825215,0.32110611125471966,0.04698727191961738,0.3508769792280885,0.056092898821533246,0.3695478754162831,0.062383182877365134,0.38262641902023425,0.06704857494947869,0.39243485911672915,0.07067496002982754
0.27272727272727276,6.66876540083319e-14,-1.6421901997428358e-10,0.0180346633757535,0.0007709684178891592,0.08926145470668927,0.005985086392490187,0.1515445166966359,0.012937137760370776,0.19630053834351752,0.019493495739980073,0.22886517668795317,0.025271174842434966,0.2534679625854237,0.03026196528226218,0.27272727272727276,0.03459029556095489,0.3291944547809344,0.04981758958092347,0.3577668908782023,0.05910230913674192,0.3756418820700784,0.0655085641345983,0.388146052635698,0.07025279163406627,0.3975157823870096,0.07393727377933768
0.2828282828282829,4.1092143767103373e-13,-1.7159527003393804e-10,0.022561750979491518,0.0010061604886054396,0.10012910409673693,0.006989623188561121,0.16371925462068382,0.01453812504400652,0.20822707581609676,0.021468391927884935,0.24019033322005476,0.027498260615362907,0.26415716718444926,0.03266556172340699,0.2828282828282829,0.037124906907619395,0.33721254839454684,0.05270423216170321,0.3645754701061095,0.06215279817612096,0.38165427001560626,0.06866479337554734,0.3935864616341928,0.0734803552897315,0.4025205154793908,0.07721746322013656
0.29292929292929293,2.375511442670012e-12,-1.6074879194584688e-10,0.027982047804033367,0.0013001973069350068,0.11178414214575579,0.008110115263485923,0.17631605834176087,0.016267225816883127,0.22036896986182253,0.0235611203750549,0.25161871116177353,0.029831043857886683,0.2748853438907041,0.03516411427655577,0.29292929292929293,0.03974539988415876,0.34516559854848,0.0556462819547945,0.37130898665822176,0.06524342002451991,0.3875914530532891,0.07185078307986986,0.39895394264368694,0.07673021477458969,0.4074551592479311,0.08051456455810901
0.30303030303030304,1.2939573676552198e-11,-1.258552551854892e-10,0.0344205858203511,0.0016653845899587845,0.12423386817488394,0.00936026127153308,0.1893220016244743,0.018129280309367068,0.2327159013800504,0.025774010561500346,0.26314441843633546,0.03227049043946244,0.2856500526519466,0.03775786150048368,0.30303030303030304,0.04245157493978076,0.35305843085564936,0.05864293644781012,0.3779732177935363,0.06837328024979718,0.39345932425636504,0.07506552138940834,0.4042542712664208,0.08000141449682255,0.41232530345395135,0.08382772088574032
0.31313131313131315,6.667176056642411e-11,-6.04916290996238e-11,0.0420099122170546,0.002115928964304327,0.13748144894525405,0.010753157457788607,0.20272325737813893,0.02012910459737876,0.24525761151772285,0.02810930063561754,0.27476175049088775,0.034817535341192016,0.2964489636472681,0.04044704435499324,0.31313131313131315,0.045243255380885555,0.36089553603960023,0.0616935083231377,0.3845735096423767,0.0715415359028201,0.3992633218686428,0.07830807210818987,0.4094927686227337,0.08329309441467825,0.41713609243646016,0.08715618218211633
0.32323232323232326,3.2610401631857433e-10,4.236381709371849e-11,0.050888329558470335,0.002667937966145825,0.15152570539011143,0.012301297658156067,0.21650512871077698,0.022271490602392627,0.2579838938824007,0.030569137414188756,0.2864651720726259,0.03747308265582304,0.30727984593343227,0.04323190620091434,0.32323232323232326,0.04812028737106584,0.3686811095259336,0.06479742545793975,0.3911148297799916,0.07474739551746487,0.40500848561209324,0.08157757470242635,0.41467435811801967,0.08660449003647139,0.42189228107370513,0.09049930531292329
0.33333333333333337,1.518987587592162e-09,1.9033151430522715e-10,0.06119750321422925,0.0033394200412041027,0.16636092953555923,0.014016573299356572,0.2306520815533054,0.024560986073705614,0.2708845877604751,0.033155576382382174,0.29824930091331653,0.04023800558774886,0.31814055737439045,0.04611269280010423,0.33333333333333337,0.051082539931106785,0.3764190857602146,0.06795423092415366,0.39760181255067045,0.07799011911061657,0.4106995051001217,0.08487324430051449,0.41980361417346856,0.08993493242058302,0.4265982827721517,0.09385655403044801
0.3434343434343435,6.757764935878336e-09,3.916305935743182e-10,0.07307937331681011,0.004150284544746618,0.18197673598234168,0.015910273398928775,0.24514777887310824,0.026999400642317428,0.28394957219954503,0.03587058169375193,0.31010889304620637,0.04311314645300857,0.32902903566077385,0.049089652315447534,0.3434343434343435,0.05412990493898602,0.38411316812905477,0.0711635829884917,0.4040387983758859,0.0812690181821692,0.4163407617151116,0.08819437169303572,0.42488480431291153,0.09328384817546069,0.43125821087028593,0.09722749897357774
0.3535353535353536,2.8791178181914834e-08,1.0186180839731651e-08,0.08667233382395821,0.005122341741587467,0.19835795207561513,0.017993084565228884,0.2599751164774282,0.029590739346824664,0.29716876083606847,0.03871602617023815,0.3220388295242668,0.046099316679287024,0.33994329025891185,0.052163035310856254,0.3535353535353536,0.057262297129873685,0.39176685519758647,0.07443508885478514,0.41042986804484155,0.08458345571502564,0.42193636504706017,0.09154032333275618,0.42992192572811144,0.09665075945961835,0.4358759145744995,0.10061181766780025
0.36363636363636365,1.177557766096793e-07,1.0887426173237442e-07,0.1021066792841076,0.006279302806087369,0.2154845505367329,0.02027509099743062,0.2751162603904157,0.032339741466042245,0.31053209736745035,0.041693691302166845,0.33403410434508995,0.04919729680591481,0.3508813951552269,0.05533309475126974,0.36363636363636365,0.06047965409613236,0.3993834638477508,0.07777845232969574,0.4167788728014192,0.08793284617509767,0.42749018478534184,0.09491054133462684,0.4349187372339439,0.10003528398163639,0.4404550103334813,0.10400929452520381
0.37373737373737376,4.633863555178292e-07,1.5302092185733767e-07,0.11949937162664506,0.0076467798221537,0.23333162787097003,0.02276577448552531,0.29055268577287713,0.035250860389960725,0.32402955158251784,0.044805267248250055,0.3460898134173081,0.05240783648386826,0.3618414822830918,0.05860008600265477,0.37373737373737376,0.06378193628731713,0.4069661497996161,0.0811897026450705,0.423089460895896,0.09131665551130597,0.43300587879426283,0.09830454347578343,0.4398787873589532,0.10343713500016172,0.4449989093917909,0.10741982084447721
0.38383838383838387,1.7580706716631253e-06,7.73863060844057e-08,0.13894824427720928,0.009239481438474126,0.2518694313013129,0.025474014410321776,0.3062652173405428,0.03832826361974623,0.3376511158764874,0.04805235283558571,0.3582011444276034,0.05573165447576949,0.37282173553650244,0.06196426683200542,0.38383838383838387,0.06716912701017559,0.41451792591634573,0.0846650586984952,0.4293651011540426,0.09473440115558007,0.43848691797509376,0.10172192319554638,0.44480543918532317,0.10685612132390765,0.4495108421321221,0.11084823319650415
0.393939393939394,6.44295198255422e-06,-1.387886235111775e-08,0.16052583660378605,0.01107726310106274,0.2710634363177641,0.028408087743446397,0.3222340712247565,0.04157583276774049,0.3513868021865993,0.05143645555965774,0.3703633674872236,0.05916943865588633,0.38382038528900464,0.06542589740734318,0.393939393939394,0.07064123242864769,0.4220416786279152,0.08820097172007518,0.43560910402366,0.09818565202285845,0.44393660841514687,0.10516234959542095,0.44970189244755654,0.11029214731165393,0.45399387971132293,0.11429823211646854
0.4040404040404041,2.2847951302745467e-05,1.5276671815159128e-07,0.18427313298945078,0.01320734086839134,0.290874476184378,0.0315756690473431,0.33843889820879963,0.04499716355746085,0.3652266392929428,0.054958991584335946,0.3825718264532952,0.06272184601013234,0.39483570334785234,0.06898524029771688,0.4040404040404041,0.07419828156386601,0.42954018275580563,0.09179412527243548,0.44182464048422954,0.10167002851108847,0.4493581112425687,0.10862556743909704,0.45457120331524153,0.11374521160689575,0.4584509534116451,0.11776762717204999
0.4141414141414142,7.852669152305098e-05,1.0202549275588754e-06,0.21019355968399067,0.01567297442511028,0.31125892392611254,0.03498383047527335,0.3548588282633972,0.04859556582360024,0.3791606704359285,0.05862128574187615,0.39482193083378053,0.06638950263606685,0.40586599828289055,0.07264256047320275,0.4141414141414142,0.07784032629415549,0.437016114978063,0.0954414352507207,0.4480147591453073,0.10518720250122635,0.4547544605395338,0.11211139715244947,0.459416302217766,0.11721522958721341,0.4628848720614777,0.1212543722756914
0.42424242424242425,0.0002619464016940517,3.7212967171253724e-06,0.23824765834128284,0.018513054667013855,0.33216892644138263,0.03863904177131618,0.3714725162962771,0.052374063512027155,0.3931789512076563,0.062424571532920095,0.40710914819613786,0.0701730037428949,0.4169096110774741,0.07639812530490435,0.42424242424242425,0.08156744135503362,0.4444720661392885,0.09914004988259502,0.4541824018106666,0.10873689735723716,0.46012857961318193,0.11561973482353771,0.46424001001430526,0.1207018346730373,0.46729833782557056,0.12475656738601243
0.43434343434343436,0.0008490349968384563,1.158824094948386e-05,0.26834889538251944,0.02176210370104039,0.35355268947353113,0.04254717027036815,0.388258189022877,0.05633539467978581,0.4072715476792431,0.06636999112649553,0.41942899700907227,0.07407291365146738,0.42796491105520634,0.08025220456495265,0.43434343434343436,0.0853797243392104,0.4519105525817484,0.1028873497282423,0.4603304177457052,0.11231888792609501,0.4654832958804079,0.11915055220260598,0.46904505276825875,0.12420467287257175,0.4716939606208624,0.12827245850780952
0.4444444444444445,0.0026753048855897616,3.844377443656918e-05,0.3003610685263565,0.025450274845272097,0.37535481124718867,0.046713480898143346,0.4051936928583536,0.0604820114950959,0.4214285347301966,0.07045859536001606,0.4317770398544758,0.07808976579428083,0.4390302920416182,0.08420507042650603,0.4444444444444445,0.08927729569658817,0.45933402665067835,0.10668094768036597,0.46646157685356143,0.1159330005377828,0.4708213545875338,0.12270389670208334,0.4738340753495249,0.12772344380620435,0.47607427137847813,0.13180043769205588
0.4545454545454546,0.008185657396043444,0.00012540778076133854,0.3340977257241206,0.02960335262893518,0.3975166616570527,0.05114263617117345,0.42225654272490837,0.06481608023735275,0.4356399945492442,0.07469134373928132,0.44414887695304994,0.08222406271547754,0.45010416872429854,0.08825699746375011,0.4545454545454546,0.09326029873426188,0.46674488650801477,0.11051868896418907,0.4725785819393326,0.11957911300529231,0.47614543155747263,0.12627989139658352,0.4786096540590289,0.1312579007065061,0.48044173434368875,0.13533904303590144
0.4646464646464647,0.024184434784275264,0.0003747926643605242,0.36932391196446857,0.0342427527923998,0.41997680301144463,0.05583869619680767,0.4394239716631002,0.06933948129712732,0.44989601527879036,0.07906910443847684,0.4565401399523486,0.08647627607084557,0.4611849731785918,0.09240826265189803,0.4646464646464647,0.09732889961651889,0.4741454853735345,0.11439865113745423,0.47868408022073616,0.12325715462462433,0.4814581451340238,0.12987877229077702,0.48337430844652673,0.1348078504182313,0.4847987585824167,0.13888695868267287
0.4747474747474748,0.06783581446762982,0.0011210843641319768,0.40576040793339363,0.03938552228718007,0.4426714475052613,0.0608051186732127,0.45667298113117505,0.07405380917616614,0.4641866897774167,0.08359265430017412,0.4689464859302658,0.09084684662781874,0.47227115152889976,0.09665914536719011,0.4747474747474748,0.10148328736483912,0.48153814030008824,0.11831914409042377,0.48478067422664656,0.1269671061747883,0.486762067474537,0.1335011776150974,0.48813051247398065,0.1383731533983177,0.48914770884428765,0.14244301482187374
0.48484848484848486,0.1732532104836269,0.0031007638635361296,0.44309043210316795,0.04504433927593403,0.46553494585019495,0.06604475888937283,0.47398039187258806,0.07896037248739132,0.4785021144766431,0.08826267883533061,0.48136359157042474,0.09533618426547655,0.48336116071796625,0.10100992738689422,0.48484848484848486,0.1057236738578948,0.48892514057986924,0.12227871004587951,0.49087093221155487,0.1307089999178028,0.4920597353276211,0.1371469635006207,0.4928807051619814,0.1419537237158864,0.49349091591754896,0.14600618768918422
0.494949494949495,0.37305122478527203,0.007972367817767568,0.4809685639008366,0.0512275131324638,0.48850030084598073,0.07155986972508996,0.4913228952287121,0.08406019395490065,0.4928323883096117,0.09307977222328978,0.49378714746860697,0.09994466797454435,0.4944534653583495,0.10546089288930563,0.494949494949495,0.11005029383155085,0.49630875587110224,0.126276123559123,0.49695739820363183,0.13448291959869527,0.4973536604213052,0.14081580768779825,0.4976273008452516,0.14554952905224183,0.497830686599815,0.14957559956646133
0.5050505050505051,0.6269487752147294,0.017038695444713696,0.5190314360991639,0.057938984441715344,0.5114996991540193,0.07735210165098341,0.508677104771288,0.08935401041396744,0.5071676116903886,0.09804443731178092,0.5062128525313929,0.10467264585739318,0.5055465346416506,0.11001232845374667,0.5050505050505051,0.11446340487886453,0.5036912441288978,0.13031039151797524,0.5030426017963682,0.13828900044550183,0.5026463395786949,0.14450746783573612,0.5023726991547485,0.14916059070087184,0.5021693134001849,0.15315051878173885
0.5151515151515152,0.8267467895163756,0.03047864657848392,0.5569095678968321,0.06517832499977864,0.5344650541498052,0.08342250272849021,0.526019608127412,0.09484227281104067,0.521497885523357,0.10315708561691943,0.5186364084295755,0.10952043512803983,0.5166388392820338,0.1146645230605675,0.5151515151515152,0.11896328745008564,0.511074859420131,0.13438075314277706,0.509129067788445,0.1421274291692678,0.507940264672379,0.14822178152219512,0.5071192948380185,0.1527869835674476,0.5065090840824511,0.15673035970922727
0.5252525252525253,0.9321641855323706,0.0466033529892368,0.5942395920666064,0.07294073781388753,0.5573285524947391,0.08977151860986464,0.5433270188688248,0.10052514620374481,0.5358133102225835,0.10841803732320641,0.5310535140697342,0.11448832211214682,0.5277288484711004,0.1194177680911452,0.5252525252525253,0.12355024485265631,0.5184618596999118,0.1384866799863886,0.5152193257733535,0.1459984439640471,0.513237932525463,0.15195866624359072,0.5118694875260195,0.1564288361698236,0.5108522911557123,0.16031468276931393
0.5353535353535354,0.975815565215725,0.06388123179719639,0.6306760880355313,0.08121705710241992,0.5800231969885556,0.09639899253817884,0.5605760283368999,0.10640250976088002,0.5501039847212097,0.11382752128352916,0.5434598600476515,0.11957534035898922,0.538815026821408,0.12427235732788453,0.5353535353535354,0.1282246032512114,0.5258545146264655,0.14262787593418996,0.5213159197792638,0.14990233450690277,0.5185418548659761,0.15571811941499333,0.5166256915534733,0.1600863306380378,0.5152012414175835,0.16390319442856277
0.5454545454545455,0.9918143426039565,0.08143922980990065,0.6659022742758797,0.08999374829489777,0.6024833383429476,0.10330416534732238,0.5777434572750918,0.11247395676242208,0.564360005450756,0.11938567501916088,0.5558511230469503,0.12477832144303934,0.5498958312757014,0.12922857751860714,0.5454545454545455,0.1329867116675781,0.5332551134919854,0.14680427720408057,0.5274214180606676,0.15383944195790664,0.5238545684425273,0.159500218370128,0.5213903459409712,0.16375970271431148,0.5195582656563112,0.16749574719971477
0.5555555555555556,0.9973246951144102,0.09888129454651869,0.6996389314736438,0.09925290803198672,0.6246451887528113,0.11048567546200228,0.5948063071416465,0.11873879459952229,0.5785714652698035,0.12509254471976058,0.5682229601455242,0.13009861773245526,0.5609697079583817,0.13428616782457253,0.5555555555555556,0.13783694198077606,0.5406659733493218,0.15101605234647963,0.5335384231464386,0.15781015896013942,0.5291786454124662,0.16330512036137448,0.5261659246504751,0.16744924175304926,0.5239257286215221,0.17109233964168738
0.5656565656565657,0.9991509650031616,0.11613088753321396,0.731651104617481,0.10897226416549666,0.6464473105264692,0.11794155889774331,0.6117418109771231,0.12519604477450766,0.592728452320757,0.13094808524337345,0.5805710029909279,0.13553781445042073,0.5720350889447937,0.13944546155994197,0.5656565656565657,0.1427756889270175,0.5480894474182517,0.1552636022443259,0.5396695822542948,0.16181492963969082,0.5345167041195922,0.1671330625597674,0.5309549472317414,0.1711552907208392,0.5283060393791377,0.17469311635957496
0.5757575757575758,0.9997380535983059,0.13315463533641095,0.7617523416587173,0.11912517575838118,0.6678310735586176,0.12566924926088757,0.628527483703723,0.1318444429008806,0.6068210487923438,0.13695216011643038,0.5928908518038623,0.14109736192783817,0.583090388922526,0.1447072540835425,0.5757575757575758,0.1478039352587521,0.5555279338607116,0.1595475601130777,0.5458175981893334,0.1658542496056592,0.5398714203868181,0.17098436205499598,0.5357599899856949,0.1748782461964526,0.5327016621744294,0.17829836800464863
0.5858585858585859,0.9999214733084769,0.1499257476583794,0.7898064403160093,0.12968212524232586,0.6887410760738875,0.13366558578569007,0.6451411717366029,0.1386824387033194,0.6208393295640715,0.14310454153374833,0.6051780691662194,0.14677857560332908,0.5941340017171095,0.150072326494194,0.5858585858585859,0.1529249086419072,0.5629838850219371,0.16386879150071298,0.5519852408546927,0.16992866595015207,0.5452455394604663,0.17485941585540432,0.540583697782234,0.17861855837084428,0.5371151279385225,0.1819085312743562
0.595959595959596,0.9999771520486973,0.16642401733723378,0.8157268670105493,0.1406076925597483,0.7091255238156222,0.1419347209302298,0.6615611017912006,0.1457081960176777,0.6347733607070573,0.14940491035853035,0.6174281735467049,0.15258263602323394,0.6051642966521478,0.1555414456307089,0.595959595959596,0.15813881228994173,0.5704598172441945,0.16822839428772945,0.5581753595157706,0.1740387772482858,0.5506418887574314,0.17875870088799128,0.5454287966847585,0.1823767310471523,0.541549046588355,0.18552418891232242
0.6060606060606061,0.9999935570480174,0.1826358203469327,0.8394741633962141,0.15185837152890275,0.728936563682236,0.1504715625628974,0.6777659287752437,0.1529195927909849,0.6486131978134009,0.15585285612236513,0.6296366325127765,0.15851058884161195,0.6161796147109955,0.16111536407189225,0.6060606060606061,0.16344546118335723,0.5779583213720848,0.17262769868714417,0.5643908959763401,0.17818523355818547,0.5560633915848532,0.18268277399841037,0.5502981075524435,0.18615332164069814,0.546006120288677,0.1891460697083485
0.6161616161616162,0.9999982419293283,0.19855411579728038,0.8610517557227909,0.16339228450855722,0.7481305686986873,0.1592604447739004,0.6937347826594573,0.16031422108144594,0.6623488841235129,0.1624478770252277,0.6417988555723968,0.16456334482024143,0.6271782644634978,0.16679482013654182,0.6161616161616162,0.1688447859023913,0.5854820740836543,0.17706826724449404,0.5706348988459575,0.18236873642098525,0.5615130820249064,0.18663227195096993,0.5551945608146769,0.1899489411789867,0.5504891578678779,0.1927750484984127
0.6262626262626263,0.9999995366136445,0.21417844593392485,0.880500628373355,0.17516953015273076,0.76666837212903,0.16828597826359784,0.7094473142271228,0.1678893870584413,0.6759704484174823,0.16918937993547853,0.6539101865826918,0.17074167982861946,0.6381585177169082,0.17258053788344785,0.6262626262626263,0.1743368326270171,0.5930338502003839,0.1815518948378354,0.5769105391041041,0.18659003886082806,0.5669941212057372,0.19060791142863295,0.5601212126410468,0.19376425430170602,0.5550010906082092,0.1964121461646699
0.6363636363636365,0.9999998822442234,0.22951493613835972,0.8978933207158926,0.18715218341069428,0.7845154494632675,0.1775330503425011,0.7248837396095846,0.17564211100252727,0.6894679026325499,0.1760766803898646,0.6659658956549102,0.17704623484396223,0.6491186048447731,0.17847322711139343,0.6363636363636365,0.17992176313694386,0.6006165361522493,0.18608060867774434,0.5832211271985809,0.19084994538486588,0.5725098152146582,0.19461048903301736,0.5650812627660561,0.19759997926072786,0.5595449896665188,0.2000585296354518
0.6464646464646465,0.9999999712088218,0.24457629492792263,0.9133276661760418,0.19930429552696965,0.8016420479243851,0.18698682493127305,0.7400248835225719,0.18356912730543534,0.7028312391639318,0.1831090025935184,0.6779611704757333,0.18347751595120462,0.6600567097410883,0.18447358335915415,0.6464646464646465,0.18559985481161628,0.6082331448024136,0.19065666830731648,0.5895701319551585,0.19514997605317516,0.5780636349529398,0.19864088128439555,0.5700780742718886,0.20145688792010708,0.5641240854255005,0.2037155118852667
0.6565656565656566,0.9999999932422351,0.2593739299383954,0.92692062668319,0.21159189404133055,0.8180232640176586,0.19663274256072882,0.7548522211268915,0.19166688447007307,0.716050427800455,0.1902854794199586,0.6898911069537939,0.19003589434300058,0.6709709643392263,0.19058228790549825,0.6565656565656566,0.19137150063021513,0.6158868318709453,0.195282565602167,0.595961201624114,0.1994940409704326,0.5836592382848884,0.202700044621695,0.5751151956870886,0.2053358057560819,0.5687417891297142,0.2073845519348
0.6666666666666667,0.9999999984810124,0.27390281781964815,0.9388024967857708,0.22398298278880208,0.8336390704644409,0.20645652037183546,0.7693479184466948,0.19993154511052344,0.7291154122395251,0.19760515241108986,0.7017506990866835,0.1967216063197231,0.6818594426256097,0.1968000077691867,0.6666666666666667,0.19723720917165702,0.6235809142397855,0.19996102477043085,0.6023981874493296,0.2038819500056517,0.5893004948998783,0.20678901540249772,0.5801963858265313,0.20923761185707415,0.5734017172278483,0.21106725485091354
0.6767676767676768,0.999999999673896,0.28816625744658964,0.9491116704415297,0.23644754189966044,0.8484742946098887,0.21644415211571164,0.7834948712892231,0.20835898595204477,0.7420161061175994,0.20506697177720254,0.7135348279273741,0.2035347532894638,0.6927201540665678,0.20312739570897298,0.6767676767676768,0.20319760461459402,0.6313188904740665,0.20469500235276245,0.6088851702200084,0.20831316705826106,0.5949915143879068,0.2109089099030405,0.5853256418819803,0.2131632389236887,0.5781077189262948,0.21476537174664598
0.686868686868687,0.9999999999333282,0.3021680671839139,0.9579900877829455,0.2489575277994337,0.8625185510547461,0.2265819081536284,0.7972767426218612,0.2169447978310715,0.7547423884822773,0.2126697963969733,0.7252382495091123,0.21047530176803347,0.7035510363527321,0.2095650902236033,0.686868686868687,0.20925342673741446,0.6391044639603999,0.20948768722233593,0.6154264903576234,0.2127874800934387,0.6007366781313573,0.21506092431821494,0.5905072313772665,0.2171136732687141,0.5828639075635398,0.218480799781213
0.696969696969697,0.9999999999870605,0.31591205052065385,0.965579414179649,0.2614868732089009,0.8757661318251162,0.23685633545700818,0.8106779983755257,0.2256842856952131,0.7672840986199496,0.22041239381746433,0.7368555815636646,0.2175430833789617,0.7143499473480535,0.2161137155518164,0.696969696969697,0.215405530918242,0.6469415691443507,0.21434250058484483,0.6220267822064638,0.21730500114211174,0.6065406757436349,0.21924633476156727,0.5957457287335792,0.22108995481712201,0.5876746965460486,0.2222155821600066
0.7070707070707072,0.9999999999976245,0.3294019960701828,0.9720179521959667,0.274011487144093,0.8882158578542442,0.24725425760742592,0.8236839416582393,0.23457246860325515,0.7796310301381777,0.22829312989103245,0.7483812888382266,0.22473779485349704,0.7251146561092959,0.2227738816723439,0.7070707070707072,0.22165488813493656,0.65483440145152,0.21926309597850266,0.6286910133417782,0.22186616630095676,0.6124085469467109,0.22346649726529866,0.6010460573563132,0.22509317710606763,0.592544840752069,0.225971908134596
0.7171717171717172,0.9999999999995891,0.34264167757021285,0.9774382490205086,0.2865092549162919,0.8998708959032632,0.257762774796608,0.8362807453793163,0.24360407972515827,0.7917729241839034,0.23630678945809072,0.7598096667799454,0.23205899803060692,0.7358428328155509,0.22954618430390972,0.7171717171717172,0.22800258496509346,0.6627874516054533,0.22425335927404214,0.6354245298938905,0.22647173573239943,0.6183457299843939,0.22772284778026486,0.6064135383658071,0.22912448728488938,0.5974794845206093,0.2297521130027268
0.7272727272727273,0.9999999999999333,0.35563485388279653,0.9819653366242466,0.29896003813203126,0.9107385452933107,0.26836926382643295,0.8484554833033642,0.2527735663420594,0.8036994616564825,0.24445153673190567,0.7711348233120469,0.23950611985697773,0.7465320374145763,0.23643120490523067,0.7272727272727273,0.2344498235860441,0.6708055452190655,0.2293174086747158,0.6422331091217978,0.23112279366461475,0.6243581179299216,0.23201690217597642,0.6118539473643021,0.23318508611510913,0.6024842176129904,0.23355867810832162
0.7373737373737375,0.9999999999999899,0.3683852689943258,0.9857155274277248,0.3113456746930963,0.9208299989620754,0.2790613781089314,0.8601961595746762,0.2620750898462704,0.8154002542471616,0.2527265503261759,0.7823506583695772,0.24707845238701492,0.7571797067516849,0.24342951067501614,0.7373737373737375,0.24099792177485563,0.6788938887452803,0.23445959471629593,0.6491230207719116,0.23582074839152709,0.6304521245837169,0.23635025624059874,0.6173735809797657,0.23727622797043219,0.607565140883271,0.2373942308414798
0.7474747474747475,0.9999999999999986,0.3808966520155318,0.9887956824045802,0.3236499787965232,0.9301600833987634,0.2898270476662854,0.8714917367772117,0.27150262047554197,0.8268648341026653,0.26113062243812685,0.7934508407926067,0.2547751527828425,0.7677831398950258,0.250541654551968,0.7474747474747475,0.24764831290833086,0.6870581231420223,0.23968450026707402,0.656101099149156,0.2405673322728099,0.6366347620953051,0.24072458568095184,0.6229793353805174,0.24139922083674709,0.6127289438483117,0.24126154463847724
0.7575757575757577,0.9999999999999998,0.39317271718148605,0.9913028690824557,0.3358587409346,0.938746981959947,0.30065447913082954,0.8823321626239681,0.2810506500488296,0.8380826418680094,0.2696621588485111,0.8044287820860909,0.2625952433143039,0.7783394813050388,0.2577681752147811,0.7575757575757577,0.25440254596300865,0.6953043869571267,0.24499694052786175,0.6631748283396398,0.24536460173388608,0.6429137330179221,0.24514164612251055,0.628678799549879,0.24555542631212585,0.6179829969457755,0.24516353898176688
0.7676767676767677,1.0,0.405217163851599,0.9933243318004464,0.34795972789486584,0.9466119459335305,0.3115321557450498,0.8927083954032564,0.290711744440397,0.8490430128099905,0.27831917892160796,0.815277606442636,0.270537611358961,0.7888457014109715,0.26510959708214255,0.7676767676767677,0.2612622855151634,0.7036393909988334,0.2504019630319897,0.6703524437002006,0.2502149372659276,0.6492975402651227,0.24960327310940433,0.6344803668997253,0.24974625960682367,0.6233354620618156,0.24910327939997823
0.7777777777777778,1.0,0.4170336765096213,0.9949377041495128,0.3599426827601116,0.9537789975091273,0.32244883736158436,0.9026124283495773,0.3004778863261079,0.8597351606545036,0.2870993156052242,0.8259901162792144,0.27860100940209476,0.7992985740472975,0.2725664303127323,0.7777777777777778,0.2682293117408054,0.7120705073679541,0.25590484764530863,0.6776430536323594,0.25512104342585595,0.6557956194569821,0.25411138210441764,0.6403933698605645,0.25397318954327935,0.6287954259753563,0.25308397746791766
0.787878787878788,1.0,0.42862592476364314,0.9962114024297559,0.3717993249083794,0.9602746285409598,0.33339356044322344,0.9120373131554069,0.3103409998871507,0.8701481586831088,0.2959998154306934,0.8365587523503181,0.2867840550367053,0.8096946500586559,0.280139170805223,0.787878787878788,0.2753055204156809,0.7206058764467019,0.2615111065661888,0.6850567868761148,0.2600859488363416,0.6624184995222847,0.25866796848898954,0.6464282435220425,0.2582377385561149,0.6343730628125362,0.25710899080656846
0.797979797979798,1.0,0.4399975633460941,0.997205148228106,0.3835233500129629,0.9661274986647114,0.3443556380629088,0.9209771828998612,0.32029295081003795,0.8802709175204361,0.30501753851287605,0.846975547252569,0.29508523096351136,0.8200302261908776,0.28782830019827976,0.797979797979798,0.2824929229152717,0.729254536551275,0.2672264843255199,0.6926049722235812,0.2651130061858045,0.6691779993136708,0.2632751075632137,0.6525967263709316,0.2625414826921358,0.640079833594903,0.2611818230830901
0.8080808080808082,1.0,0.4511522321137435,0.997970577181114,0.3951104300424072,0.9713681359629065,0.35532465990373463,0.9294272747445602,0.33032554628660693,0.8900921588946711,0.31414895855015973,0.8572320708071436,0.30350288499095085,0.8303013081294413,0.2956342858705604,0.8080808080808082,0.2897936462147958,0.7380265824856311,0.27305695778671124,0.700300359858575,0.2702058922284139,0.6760874706208064,0.26793495454583893,0.6589121089220893,0.26688691902606915,0.6459287337405464,0.2653061240108195
0.8181818181818182,1.0,0.4620935560477004,0.9985518992202038,0.4065582132605085,0.9760286429740146,0.3662904922589466,0.9373839528411567,0.3404305350140192,0.8996003844550396,0.323390162824459,0.8673193653642597,0.31203523003518024,0.8405035661984719,0.30355758094071544,0.8181818181818182,0.2972099328892064,0.7469333613704956,0.279008736145692,0.7081573967707293,0.275368607784088,0.6831621016749957,0.27264974457426827,0.6653895449242822,0.27128206033023916,0.6519346033077014,0.26948568934926986
0.8282828282828284,1.0,0.4728251452534136,0.9989865828738749,0.4178663242263151,0.9801424104170258,0.3772432780319426,0.944844732016207,0.350599607194761,0.9087838384633241,0.3327368522012154,0.8772278684708225,0.32068034412007534,0.8506322817532088,0.311598624267388,0.8282828282828284,0.30474414111319303,0.7559877171524506,0.2850882609309106,0.7161925733264545,0.28060547773849465,0.6904193005579957,0.27742179270456,0.6720464454099219,0.275727197658673,0.6581145204290143,0.2737244609041316
0.8383838383838385,1.0,0.48335059496067123,0.9993060424361804,0.42903622177278466,0.983743840562585,0.388173436736272,0.9518083029578256,0.3608243945366428,0.917630462811995,0.3421843411293976,0.8869473195065574,0.32943617037723055,0.8606822816259196,0.31975784044921374,0.8383838383838385,0.3123987446611808,0.765204299572998,0.29130220600333545,0.724424864820504,0.28592115104305066,0.697879185697232,0.28225349391142684,0.6789029840375939,0.28022200119787033,0.6644883066821172,0.27802652652727144
0.8484848484848485,1.0,0.49367348552360135,0.9995363120124259,0.44006224309345143,0.9868680817287262,0.3990716644956367,0.9582745598403402,0.37109647025279974,0.9261278423157265,0.35172755764150115,0.8964666457158221,0.3383005170459595,0.8706478570252923,0.32803563982482103,0.8484848484848485,0.32017633290733055,0.7745999598166076,0.2976574775564542,0.7328763018360835,0.2913206007149224,0.7055652222074158,0.28714969651872435,0.6859827543959756,0.2847676308581478,0.671079185558002,0.28239612011673304
0.8585858585858587,1.0,0.5037973824206716,0.9996986946912769,0.450939704865862,0.9895507749159468,0.4099289340438904,0.9642446316111433,0.38140734906169155,0.9342631375082416,0.3613610433535488,0.9057738213693813,0.3472710574732945,0.8805226618924964,0.3364324184728311,0.8585858585858587,0.32807961082553927,0.7841942647403329,0.30416121411627456,0.7415727184186924,0.29680912383702523,0.7135050604809359,0.29213252503776127,0.6933136386074463,0.2893667362736392,0.6779146541912542,0.28683762161673687
0.8686868686868687,1.0,0.513725836254689,0.9998103784713334,0.46166813058653616,0.9918278131215301,0.4207364947250384,0.9697209185637511,0.391748487187102,0.9420230011455922,0.37107895346508996,0.9148556913051357,0.3563453301139868,0.8902995836389428,0.3449485582118573,0.8686868686868687,0.3361113989894392,0.7940101765069068,0.3108207865413233,0.7505447506709126,0.30239234155802386,0.7217316609941761,0.29718713980898076,0.7009289758217212,0.2940234568022946,0.6850276583452606,0.2913555570176801
0.8787878787878789,1.0,0.5234623827528009,0.9998850132089581,0.4722471844258838,0.9937351133806552,0.431485872493238,0.9747071363888339,0.4021112823581398,0.9493934730960502,0.3808750567592015,0.9236977463588113,0.36552073853050676,0.8999705760204739,0.35358442660050626,0.8787878787878789,0.34427463357239896,0.804074968065219,0.31764379802264736,0.7598291961182362,0.3080761990923325,0.7302848335989958,0.302297416659977,0.708869166345131,0.2987434215258814,0.6924582088268472,0.29595459835613686
0.888888888888889,1.0,0.5330105427664935,0.9999332448742748,0.48267667122820385,0.9953084010592361,0.4421688699127986,0.9792083707216523,0.4124870738092379,0.9563598459936825,0.39074273560248685,0.9322838324166471,0.37479455139304346,0.9095264389264073,0.36234037693737653,0.888888888888889,0.35257236634752254,0.8144214835036824,0.3246380840838128,0.7694709065023653,0.31386696572011424,0.7392133930989544,0.3074576161276148,0.7171839256703523,0.3035337492499838,0.700255657904422,0.30063956371485767
0.8989898989898991,1.0,0.542373822271593,0.9999632049194096,0.4929565365116852,0.9965830053477668,0.45277756615818154,0.9832311464423275,0.42286714228015376,0.962906490439561,0.4006749859450769,0.9405957656008282,0.3841639024795051,0.9189565217906813,0.37121674826106016,0.8989898989898991,0.36100776468765017,0.8250899176083224,0.3318117125809056,0.7795254933444755,0.31977123478728176,0.7485782595513117,0.31267238345802995,0.7259355383779391,0.3084030485040028,0.7084819935821313,0.30541541722277016
0.9090909090909092,1.0,0.5515557123682653,0.9999809536822937,0.5030868664684058,0.9975936642374715,0.463304317014,0.9867835178999205,0.43324271001596915,0.9690166227312373,0.41066441732062897,0.94861281083428,0.39362579067551845,0.9282483137339018,0.3802138653501409,0.9090909090909092,0.3695841115653571,0.8361304041864561,0.33917298370253113,0.7900633162308743,0.3257959237054968,0.7584570594392551,0.31795674860662904,0.735203706812096,0.31336141754115626,0.7172167615942131,0.3102872690549785
0.9191919191919192,1.0,0.5605596892810157,0.9999908775628465,0.5130678879643338,0.9983743364324572,0.4737417548750189,0.9898751893049921,0.4436049407670907,0.9746719883384892,0.42070325284632804,0.9563109546498002,0.40317707997442953,0.9373868595851331,0.3893320387231958,0.9191919191919192,0.3783048055529554,0.8476069162245806,0.3467304299698146,0.8011755818241231,0.3319482739521704,0.7689512145738671,0.3233361262380894,0.7450930546696859,0.31842044433847894,0.7265647049939407,0.31526037543276364
0.9292929292929294,1.0,0.5693892143586896,0.9999960402949714,0.5228999685393265,0.9989580165457375,0.4840827887461556,0.9925176796935735,0.45394493978924944,0.9798524171012922,0.43078332922288576,0.9636618550972774,0.41281449947730353,0.946353896393569,0.3985715646387944,0.9292929292929294,0.38717336082249226,0.8596034004283917,0.35449281623640094,0.8129840957996048,0.33823585107046306,0.7801973713706402,0.3288463157263595,0.7557452851464969,0.3235932065968226,0.7366681835238913,0.32034013862358346
0.9393939393939394,1.0,0.5780477340744717,0.9999984890636483,0.5325836164071307,0.9993765483242414,0.4943206042424787,0.9947245559995405,0.4642537538435004,0.9845351738151809,0.44089609673454055,0.9706312585554362,0.4225346433929238,0.955126516658882,0.4079327250954986,0.9393939393939394,0.3961934071457507,0.872233954036381,0.3624691396884542,0.8256577430571558,0.34466829068922344,0.7923868978433343,0.3345335011546582,0.7673600381807908,0.32889427174085556,0.747728558547913,0.3255321069410725
0.9494949494949496,1.0,0.5865386800258865,0.9999995165364849,0.542119480455383,0.9996604281185837,0.5044486635892095,0.9965117750625647,0.47452237119622376,0.988693962670009,0.4510326192490585,0.977176478170406,0.4323339710377932,0.9636749741852377,0.4174157878318635,0.9494949494949496,0.40536868989425,0.8856608961211514,0.3706686298446583,0.8394423807517548,0.35127570407675685,0.8058016326489297,0.34045425131547563,0.780233381826094,0.3343396969190634,0.7600458280202413,0.33084197474504196
0.9595959595959597,1.0,0.5948654689347976,0.9999998801394576,0.5515083502456093,0.9998385864403863,0.5144607056217204,0.9978982110565517,0.48474172161912354,0.992297299262002,0.46118357421773193,0.983242075839792,0.44220880683613334,0.971958792829508,0.42702100632643614,0.9595959595959597,0.4147030700392447,0.9001298913582996,0.3791007485562169,0.8547204092116184,0.3580427599395247,0.8208860387283319,0.3466755197105725,0.7948360963379799,0.3399470290037482,0.7740996460387204,0.33627558244148
0.9696969696969697,1.0,0.6030309554662338,0.999999980147776,0.5607511560132252,0.9999381270476597,0.5243507457855364,0.9989065273370881,0.4949026763892287,0.9953055982658673,0.4713392526753808,0.9887516831772706,0.4521553403198847,0.9799190786561894,0.4367486197977568,0.9696969696969697,0.4242005241517254,0.9160474433354867,0.387775190006853,0.8721462689867021,0.36500438545492464,0.8384138971577115,0.35327464455098045,0.8119962310656353,0.3457353045910291,0.7907394365422575,0.3418389164825513
0.9797979797979799,1.0,0.6110371471818852,0.9999999984251514,0.5698489686675359,0.9999839844926901,0.5341141148377514,0.9995647770782521,0.5049960482888927,0.9976652105252999,0.48148955924035186,0.9935899633182466,0.4621696261287069,0.9874606323013768,0.4465988532043582,0.9797979797979799,0.43386514440241875,0.9341884887439739,0.39670188071280976,0.8930240467175781,0.37227670741634855,0.8599623813301842,0.360339348757002,0.833424676383741,0.35173449184906697,0.811736185941555,0.3475381093665977
0.98989898989899,1.0,0.6188869503824789,0.9999999999793081,0.5788029997917361,0.9999984110480847,0.5437584725231052,0.9999099236078093,0.5150125916057929,0.9992930012945443,0.49162401211451856,0.9975506876062915,0.47224758400997824,0.9943963773467177,0.4565719172447654,0.98989898989899,0.44370113856178656,0.9564868411237524,0.40589097952284914,0.9208320434995023,0.3800570522331823,0.8898852094444084,0.36796773995821047,0.8639432396056419,0.3580073833892793,0.8421505097317138,0.3534161423551986
1.0,1.0,0.6265832598695418,1.0,0.5876146016429098,1.0,0.5532859523391496,1.0,0.5249430021329318,1.0,0.501731743083282,1.0,0.48238499881879593,1.0,0.46666800835749644,1.0,0.453712830000027,1.0,0.41535287761825324,1.0,0.38862394593080624,1.0,0.3762683104934499,1.0,0.36532515858799625,1.0,0.36013505967772214


==> Data/plot_bidding_strategy_mean_preserving.csv <==
y,x_epsilon=0.0,Qs_epsilon=0.0,x_epsilon=0.05,Qs_epsilon=0.05,x_epsilon=0.1,Qs_epsilon=0.1,x_epsilon=0.15,Qs_epsilon=0.15,x_epsilon=0.2,Qs_epsilon=0.2,x_epsilon=0.25,Qs_epsilon=0.25,x_epsilon=0.3,Qs_epsilon=0.3,x_epsilon=0.35000000000000003,Qs_epsilon=0.35000000000000003,x_epsilon=0.4,Qs_epsilon=0.4,x_epsilon=0.45,Qs_epsilon=0.45,x_epsilon=0.5,Qs_epsilon=0.5
0.0,0.5,0.0,0.45,0.0,0.4,0.0,0.35,0.0,0.3,0.0,0.25,0.0,0.2,0.0,0.14999999999999997,0.0,0.09999999999999998,0.0,0.04999999999999999,0.0,0.0,0.0
0.010101010101010102,0.5,0.005025083217207573,0.451010101010101,0.004527669081116369,0.40202020202020206,0.004030242975933664,0.353030303030303,0.003532816459333508,0.30404040404040406,0.0030353817703846347,0.255050505050505,0.0025379548857352116,0.20606060606060608,0.0020405292945012265,0.15707070707070703,0.0015431135769638886,0.10808080808080806,0.001045685024721174,0.05909090909090908,0.0005482578448468259,0.010101010101010102,5.0833085617468863e-05
0.020202020202020204,0.5,0.009999672461677702,0.45202020202020204,0.009019979734801786,0.4040404040404041,0.008040284935390656,0.356060606060606,0.007060582413779861,0.30808080808080807,0.006080866419928012,0.2601010101010101,0.005101163096482947,0.21212121212121213,0.004121469406121004,0.16414141414141412,0.0031417768393631118,0.11616161616161615,0.0021620842211593242,0.06818181818181818,0.0011823911959615181,0.020202020202020204,0.0002027190784672047
0.030303030303030304,0.5,0.014924236550779284,0.45303030303030306,0.013477269698259672,0.40606060606060607,0.012030309098994923,0.35909090909090907,0.010583348568970407,0.31212121212121213,0.009136349169001533,0.26515151515151514,0.007689391610871342,0.2181818181818182,0.0062424288288815,0.17121212121212118,0.004795460057948263,0.12424242424242422,0.003348489081729372,0.07727272727272726,0.0019015181061247223,0.030303030303030304,0.0004546493679955865
0.04040404040404041,0.5,0.019799327728411784,0.4540404040404041,0.017899930720103846,0.4080808080808081,0.01600053389757659,0.3621212121212121,0.014101157254240463,0.31616161616161614,0.012201747797140911,0.2702020202020202,0.01030236078965287,0.22424242424242427,0.008402963821908981,0.17828282828282827,0.006503566721593427,0.13232323232323231,0.004604169353191722,0.08636363636363635,0.0027047717013029032,0.04040404040404041,0.000805695608332576
0.05050505050505051,0.5,0.024625423663923656,0.45505050505050504,0.022288298357179444,0.41010101010101013,0.01995117393619865,0.3651515151515151,0.01761405771474538,0.3202020202020202,0.015276942289136307,0.27525252525252525,0.012939818337650594,0.23030303030303031,0.010602693463680753,0.18535353535353533,0.00826556817093847,0.1404040404040404,0.005928442972412349,0.09545454545454544,0.0035913176463708207,0.05050505050505051,0.0012549717731199788
0.06060606060606061,0.5,0.029403016139074718,0.45606060606060606,0.026642714297853483,0.41212121212121217,0.023882412502517956,0.36818181818181817,0.021122107356201965,0.3242424242424242,0.01836182805019976,0.2803030303030303,0.015601527164243432,0.2363636363636364,0.012841225476967439,0.1924242424242424,0.01008092335874244,0.14848484848484847,0.007320621186270669,0.10454545454545452,0.004560318602240018,0.06060606060606061,0.001801620258563868
0.07070707070707072,0.5,0.034132593356270564,0.45707070707070707,0.030963517942274803,0.41414141414141414,0.027794445281830903,0.3712121212121212,0.024625363233883975,0.3282828282828283,0.021456317377782013,0.28535353535353536,0.018287244087723302,0.24242424242424246,0.015118170292545334,0.19949494949494948,0.011949095538020548,0.15656565656565655,0.00878002090211403,0.11363636363636363,0.005610945915287074,0.07070707070707072,0.0024448186698313376
0.08080808080808081,0.5,0.038814637594340666,0.4580808080808081,0.035251050703727194,0.4161616161616162,0.03168746436654609,0.3742424242424242,0.02812387124561069,0.3323232323232323,0.024560312731508417,0.2904040404040404,0.020996727850871033,0.2484848484848485,0.017433140939636688,0.20656565656565656,0.013869553749351598,0.16464646464646465,0.010305966463225508,0.12272727272727271,0.006742378984635055,0.08080808080808081,0.0031837787504317523
0.09090909090909091,0.5,0.04344962688562131,0.4590909090909091,0.03950564391609464,0.4181818181818182,0.035561661618715025,0.37727272727272726,0.03161767376194128,0.33636363636363636,0.02767371952232358,0.29545454545454547,0.02372973833259779,0.2545454545454546,0.019785755634274014,0.21363636363636362,0.015841772518828845,0.17272727272727273,0.011897789031027693,0.1318181818181818,0.007953805467437805,0.09090909090909091,0.004017747375361496
0.10101010101010102,0.5,0.04803803427797478,0.4601010101010101,0.043727629715863275,0.42020202020202024,0.03941722582500487,0.3803030303030303,0.03510681775333692,0.3404040404040404,0.03079644283642026,0.3005050505050505,0.02648604017167347,0.2606060606060606,0.02217563607830656,0.22070707070707068,0.01786523134356009,0.1808080808080808,0.013554826784617967,0.1409090909090909,0.009244422012893778,0.10101010101010102,0.004946000841521467
0.11111111111111112,0.5,0.05258032756215205,0.46111111111111114,0.047917336003203775,0.4222222222222222,0.04325434485436244,0.3833333333333333,0.03859134982046013,0.34444444444444444,0.033928388891284404,0.3055555555555556,0.029265398950228696,0.2666666666666667,0.024602407375251305,0.22777777777777777,0.01993941591936021,0.18888888888888888,0.015276423889981143,0.14999999999999997,0.0106134316102704,0.11111111111111112,0.005967853411487478
0.12121212121212122,0.5,0.05707697044458251,0.46212121212121215,0.05207508699425126,0.42424242424242425,0.04707320361648111,0.38636363636363635,0.04207131652890451,0.34848484848484845,0.037069465010850434,0.3106060606060606,0.032067582724401224,0.27272727272727276,0.027065699428579164,0.23484848484848483,0.022063815487372053,0.19696969696969696,0.017061931326735412,0.15909090909090906,0.012060048068813249,0.12121212121212122,0.007082643248881007
0.13131313131313133,0.5,0.06152842223404251,0.46313131313131317,0.05620120355622936,0.4262626262626263,0.05087398601296825,0.3893939393939394,0.045546764461791955,0.3525252525252525,0.04021957930410956,0.31565656565656564,0.034892362160088224,0.2787878787878788,0.029565144369468842,0.24191919191919192,0.024237925750651354,0.20505050505050504,0.018910708708689217,0.16818181818181815,0.013583492084036808,0.13131313131313133,0.00828974023515637
0.14141414141414144,0.5,0.06593513568398778,0.4641414141414142,0.06029600463354097,0.4282828282828283,0.05465687352585373,0.3924242424242424,0.04901773843066071,0.35656565656565653,0.043378640996979086,0.3207070707070707,0.03773951073174918,0.2848484848484849,0.03210037888657257,0.24898989898989898,0.02646124881796679,0.21313131313131312,0.020822119608183587,0.17727272727272728,0.015182990293985378,0.14141414141414144,0.009588543059299402
0.15151515151515152,0.5,0.07029755977984652,0.46515151515151515,0.06435980416266844,0.4303030303030303,0.058422045523606206,0.39545454545454545,0.05248428336662802,0.3606060606060606,0.04654656016818841,0.32575757575757575,0.040608802608557,0.29090909090909095,0.03467104462562458,0.25606060606060604,0.02873328935935473,0.2212121212121212,0.02279553391200626,0.18636363636363634,0.016857778513171953,0.15151515151515152,0.010978479852424783
0.16161616161616163,0.5,0.07461614087952295,0.46616161616161617,0.06839291235803317,0.43232323232323233,0.06216968105058587,0.3984848484848485,0.05594644368917119,0.36464646464646466,0.049723247596805485,0.33080808080808083,0.04350001546871181,0.296969696969697,0.037276785858774614,0.2631313131313131,0.031053557228985583,0.2292929292929293,0.02483032864080101,0.19545454545454544,0.01860709993849406,0.16161616161616163,0.012459005523515011
0.17171717171717174,0.5,0.07889131951466945,0.4671717171717172,0.07239563842449986,0.43434343434343436,0.06589995614795313,0.4015151515151515,0.05940426491963618,0.3686868686868687,0.05290861531364948,0.33585858585858586,0.046412929940764604,0.3030303030303031,0.039917248960923954,0.2702020202020202,0.03342156789706462,0.23737373737373738,0.026925886744637896,0.20454545454545453,0.020430205492415487,0.17171717171717174,0.014029603207431934
0.18181818181818182,0.5,0.08312353179664819,0.4681818181818182,0.07636828819308474,0.4363636363636364,0.06961304452383009,0.40454545454545454,0.06285778881741043,0.3727272727272727,0.05610257655524267,0.34090909090909094,0.04934732870421972,0.30909090909090914,0.042592085060071935,0.2772727272727273,0.03583684141781671,0.24545454545454545,0.029081597563910034,0.21363636363636362,0.022326353808405558,0.18181818181818182,0.015689781520923263
0.19191919191919193,0.5,0.0873132097437622,0.4691919191919192,0.08031116381864326,0.43838383838383843,0.07330911799055671,0.4075757575757576,0.06630705965200409,0.37676767676767675,0.05930504436941802,0.34595959595959597,0.052302994703346595,0.3151515151515152,0.045300948824586934,0.28434343434343434,0.03829890274331273,0.2535353535353535,0.031296856735824635,0.22272727272727272,0.024294810535399343,0.19191919191919193,0.017439076361137916
0.20202020202020204,0.5,0.09146078074850247,0.47020202020202023,0.08422456448149278,0.4404040404040404,0.07698834847832955,0.4106060606060606,0.06975211981183829,0.3808080808080808,0.06251593294087371,0.351010101010101,0.0552797141179858,0.3212121212121213,0.04804349807169997,0.29141414141414146,0.040807281889778384,0.26161616161616164,0.03357106551046735,0.2318181818181818,0.026334849130560174,0.20202020202020204,0.019277049755589623
0.21212121212121213,0.5,0.09556666782083537,0.47121212121212125,0.0881087866034654,0.44242424242424244,0.08065090553565064,0.41363636363636364,0.07319301170897496,0.38484848484848483,0.0657351579448879,0.3560606060606061,0.05827727547089564,0.32727272727272727,0.05081939428635656,0.29848484848484846,0.043361513044343464,0.26969696969696966,0.03590363158703547,0.24090909090909088,0.028445749747035995,0.21212121212121213,0.02120328893787714
0.22222222222222224,0.5,0.09963129020025405,0.47222222222222227,0.09196412336751639,0.4444444444444445,0.08429695665851462,0.41666666666666663,0.07662977735396669,0.3888888888888889,0.06896263610814425,0.3611111111111111,0.06129546934329917,0.33333333333333337,0.053628302570722285,0.3055555555555556,0.045961135511392325,0.2777777777777778,0.03829396826964006,0.24999999999999997,0.03062679949603209,0.22222222222222224,0.02321740574486933
0.23232323232323235,0.5,0.10365506245491975,0.4732323232323232,0.09579086484121022,0.44646464646464645,0.087926667604677,0.4196969696969697,0.08006245816323596,0.3929292929292929,0.07219828518792115,0.3661616161616162,0.06433408818135102,0.33939393939393947,0.056469890791379776,0.31262626262626264,0.04860569319669633,0.28585858585858587,0.040741494090616656,0.2590909090909091,0.03287729346124642,0.23232323232323235,0.02531903538854545
0.24242424242424243,0.5,0.10763839511974638,0.47424242424242424,0.09958929878697032,0.4484848484848485,0.09154020274798388,0.42272727272727273,0.0834910949590752,0.396969696969697,0.07544202263345924,0.3712121212121212,0.06739292675396993,0.34545454545454546,0.059343830653472436,0.3196969696969697,0.05129473381030755,0.29393939393939394,0.04324563430304587,0.2681818181818182,0.03519653395906962,0.24242424242424243,0.0275078358187444
0.25252525252525254,0.5,0.11158169550376587,0.47525252525252526,0.10335970954704866,0.4505050505050505,0.09513772471954107,0.4257575757575758,0.0869157282527301,0.401010101010101,0.07869376662528926,0.3762626262626263,0.07047178198036083,0.35151515151515156,0.062249797093879816,0.3267676767676768,0.05402780985433202,0.302020202020202,0.04580582010243126,0.2772727272727272,0.03758383045021702,0.25252525252525254,0.029783491537390423
0.26262626262626265,0.5,0.11548536610938973,0.4762626262626263,0.10710237868569823,0.45252525252525255,0.09871939438361751,0.4287878787878788,0.09033639887477739,0.40505050505050505,0.08195343672101539,0.3813131313131313,0.07357045272128254,0.35757575757575766,0.06518746790801808,0.3338383838383839,0.05680447884439624,0.3101010101010101,0.048421488519641176,0.2863636363636364,0.04003849945210431,0.26262626262626265,0.03214571177041801
0.27272727272727276,0.5,0.1193498051220949,0.4772727272727273,0.11081758528616674,0.4545454545454546,0.10228537078950271,0.4318181818181818,0.09375314661446135,0.40909090909090906,0.0852209533252722,0.38636363636363635,0.07668873955632041,0.3636363636363637,0.06815652373035455,0.34090909090909094,0.05962430284965102,0.31818181818181823,0.051092082349426006,0.2954545454545454,0.0425598644512232,0.27272727272727276,0.03459422731566059
0.2828282828282829,0.5,0.12317540662789178,0.4782828282828283,0.11450560613327011,0.45656565656565656,0.10583581213108148,0.4348484848484849,0.09716601070958458,0.4131313131313131,0.08849623768866854,0.39141414141414144,0.07982644549311108,0.36969696969696975,0.07115664915667852,0.34797979797979806,0.062486848437333445,0.32626262626262625,0.053817050078935356,0.30454545454545456,0.04514725581551709,0.2828282828282829,0.03712879183827337
0.29292929292929293,0.5,0.12696256066336964,0.4792929292929293,0.11816671445025922,0.4585858585858586,0.10937087432910907,0.43787878787878787,0.10057502990298225,0.41717171717171714,0.09177921166500606,0.39646464646464646,0.0829833754741657,0.3757575757575758,0.07418753204630689,0.35505050505050506,0.06539168661732876,0.33434343434343433,0.05659584581623519,0.3136363636363636,0.0478000103877323,0.29292929292929293,0.03974918343535428
0.30303030303030304,0.5,0.13071165326574194,0.48030303030303034,0.12180118061873908,0.46060606060606063,0.1128907119381464,0.4409090909090909,0.10398024244252221,0.4212121212121212,0.09506979784692499,0.4015151515151515,0.08615933569227141,0.38181818181818183,0.07724886347607897,0.3621212121212122,0.06833839278673237,0.3424242424242424,0.059427929218825074,0.3227272727272727,0.05051761128071024,0.30303030303030304,0.04245520260708942
0.31313131313131315,0.5,0.13442306652289185,0.48131313131313136,0.12540927222862158,0.4626262626262626,0.11639547786051269,0.44393939393939397,0.10738168656073424,0.4252525252525252,0.09836791975636569,0.4065656565656566,0.08935413437050821,0.38787878787878793,0.08034033770083016,0.36919191919191924,0.07132654667441174,0.3505050505050505,0.062312764798526946,0.3318181818181818,0.053305020583217226,0.31313131313131315,0.04524667210532561
0.32323232323232326,0.5,0.1380971786234175,0.4823232323232324,0.12899125411234977,0.46464646464646464,0.11988532396770396,0.44696969696969696,0.11077940069866458,0.4292929292929293,0.10167350172158555,0.41161616161616166,0.09256758219429752,0.39393939393939403,0.08346165211386575,0.3762626262626263,0.0743557322855683,0.3585858585858586,0.06524982188938595,0.3409090909090909,0.056164861921486745,0.32323232323232326,0.04812343745369638
0.33333333333333337,0.5,0.14173436390667743,0.48333333333333334,0.13254738837912194,0.4666666666666667,0.12336040060258976,0.45,0.11417342234865638,0.43333333333333335,0.10498646910117142,0.4166666666666667,0.09579949181409683,0.4,0.08661250720743466,0.3833333333333334,0.07742553758366587,0.3666666666666667,0.06823857568092603,0.35,0.059097093983469184,0.33333333333333337,0.05108536785528493
0.3434343434343435,0.5,0.14533499310524667,0.48434343434343435,0.13607793444911578,0.4686868686868687,0.1268208561746462,0.453030303030303,0.11756378859721898,0.43737373737373736,0.10830674702704214,0.4217171717171717,0.09904967782159114,0.4060606060606061,0.08979260653320321,0.3904040404040405,0.08053555376305957,0.3747474747474748,0.07127850651667811,0.35909090909090907,0.06210169390209287,0.3434343434343435,0.054132354409344614
0.3535353535353536,0.5,0.14889943417936308,0.48535353535353537,0.13958314908771255,0.47070707070707074,0.13026683755364718,0.45606060606060606,0.12095053613604419,0.4414141414141414,0.11163426234480968,0.4267676767676768,0.10231795672588448,0.4121212121212122,0.09300165666272889,0.39747474747474754,0.08368537668216189,0.38282828282828285,0.0743690998115538,0.36818181818181817,0.06517865646278957,0.3535353535353536,0.0572643105998391
0.36363636363636365,0.5,0.1524280508715478,0.4863636363636364,0.14306328643972116,0.4727272727272727,0.1336984900889771,0.4590909090909091,0.12433370126224613,0.44545454545454544,0.11496894228862216,0.4318181818181818,0.10560414692969121,0.4181818181818182,0.09623936711125744,0.4045454545454546,0.0868746062440735,0.39090909090909093,0.07750984597291286,0.37727272727272726,0.06832799021325121,0.36363636363636365,0.060481172864613034
0.37373737373737376,0.5,0.1559212032368197,0.4873737373737374,0.14651859806360243,0.47474747474747475,0.13711595762894357,0.46212121212121215,0.12771332003473077,0.4494949494949495,0.1183107148829079,0.43686868686868685,0.10890806870552767,0.4242424242424243,0.0995054494515728,0.41161616161616166,0.09010284625602154,0.398989898989899,0.08070024032163065,0.38636363636363635,0.07154972317381933,0.37373737373737376,0.06378290130603136
0.38383838383838387,0.5,0.1593792478178564,0.4883838383838384,0.1499493331708573,0.4767676767676768,0.14051938254008994,0.46515151515151515,0.13108942819166342,0.4535353535353535,0.12165950893436715,0.44191919191919193,0.11222954417190346,0.43030303030303035,0.10279961833940134,0.4186868686868687,0.09336970436831844,0.4070707070707071,0.08393978301316557,0.39545454545454545,0.07484390225596203,0.38383838383838387,0.06716947795291091
0.393939393939394,0.5,0.1628025377000044,0.48939393939393944,0.1533557393188613,0.4787878787878788,0.1439089057265081,0.4681818181818182,0.13446206100436453,0.4575757575757576,0.12501525365081972,0.446969696969697,0.11556839726951293,0.4363636363636364,0.10612159152309972,0.42575757575757583,0.09667479201332105,0.41515151515151516,0.08722797896641572,0.40454545454545454,0.07821059378690147,0.393939393939394,0.07064090773038259
0.4040404040404041,0.5,0.16619142256628971,0.49040404040404045,0.15673806103936533,0.4808080808080808,0.14728466664915116,0.4712121212121212,0.13783125337093072,0.4616161616161616,0.12837787874650478,0.45202020202020204,0.11892445373742667,0.4424242424242425,0.10947108950404233,0.4328282828282829,0.10001772434438948,0.4232323232323233,0.09056434003876111,0.41363636363636364,0.08164988383959709,0.4040404040404041,0.07419722067104001
0.4141414141414142,0.5,0.16954624875242783,0.4914141414141414,0.16009654037832638,0.48282828282828283,0.150646803345146,0.47424242424242424,0.1411970398162348,0.46565656565656566,0.13174731507745727,0.45707070707070707,0.12229754108928294,0.4484848484848486,0.11284783549329562,0.43989898989898996,0.10339812017484609,0.43131313131313137,0.09394838381698148,0.42272727272727273,0.08516187703027614,0.4141414141414142,0.07783846936011848
0.42424242424242425,0.5,0.17286735930183422,0.49242424242424243,0.16343141702863673,0.48484848484848486,0.15399545244710602,0.4772727272727273,0.14455945433137005,0.46969696969696967,0.13512349422496572,0.46212121212121215,0.1256874885595524,0.4545454545454546,0.11625155536829242,0.446969696969697,0.10681560192593509,0.4393939393939394,0.09737963089059147,0.43181818181818177,0.0887466931762263,0.42424242424242425,0.08156472926707543
0.43434343434343436,0.5,0.17615509402063448,0.49343434343434345,0.16674292836754026,0.4868686868686869,0.15733074927005442,0.48030303030303034,0.14791853133795874,0.4737373737373737,0.13850634848431506,0.4671717171717172,0.1290941263019101,0.4606060606060607,0.1196819776295064,0.4540404040404041,0.11026979752245346,0.44747474747474747,0.10085807060770001,0.44090909090909086,0.09240447214528441,0.43434343434343436,0.08537609931320242
0.4444444444444445,0.5,0.17940978894907247,0.49444444444444446,0.17003130949404863,0.48888888888888893,0.1606528283236175,0.48333333333333334,0.15127430411155018,0.47777777777777775,0.14189581085559244,0.4722222222222222,0.13251728637186205,0.46666666666666673,0.12313883335712635,0.4611111111111112,0.11376033907351836,0.4555555555555556,0.10439387081745886,0.44999999999999996,0.09613537261407838,0.4444444444444445,0.08927270205837322
0.4545454545454546,0.5,0.1826317745174737,0.4954545454545455,0.17329679326635772,0.4909090909090909,0.16396182250203184,0.4863636363636364,0.15462680587746355,0.4818181818181818,0.14529181503449318,0.4772727272727273,0.13595680276096042,0.47272727272727283,0.1266218561677306,0.46818181818181825,0.1172868614031367,0.4636363636363637,0.10799151212311847,0.45909090909090905,0.09993957505662446,0.4545454545454546,0.09325468392623068
0.4646464646464647,0.5,0.18582137916628091,0.4964646464646465,0.17653961033926371,0.49292929292929294,0.16725786329797812,0.4893939393939394,0.15797606949603293,0.4858585858585859,0.1486942954031266,0.4823232323232324,0.1394125110722261,0.4787878787878789,0.1301307821709614,0.4752525252525253,0.12084900306895538,0.47171717171717176,0.11165118876916334,0.4681818181818182,0.10381728092745038,0.4646464646464647,0.097322218629749
0.4747474747474748,0.5,0.18897892819257345,0.4974747474747475,0.17975998920157957,0.494949494949495,0.17054108093163398,0.49242424242424243,0.16132212746630192,0.4898989898989899,0.152103187020822,0.4873737373737374,0.1428842484942943,0.4848484848484849,0.1336653504803437,0.48232323232323243,0.12444640633004186,0.47979797979797983,0.11537314541929544,0.4772727272727273,0.1077687098330105,0.4747474747474748,0.10147550704640518
0.48484848484848486,0.5,0.19210474355952023,0.49848484848484853,0.18295815621355116,0.49696969696969695,0.17381160437176846,0.4954545454545455,0.16466501198819505,0.4939393939393939,0.15551842561493456,0.49242424242424243,0.14637185377555997,0.49090909090909096,0.13722530496631122,0.48939393939393944,0.12807871711466468,0.4878787878787879,0.11915763514246065,0.48636363636363633,0.11179410093070224,0.48484848484848486,0.10571477411268829
0.494949494949495,0.5,0.1951991439249275,0.49949494949494955,0.186134335490616,0.498989898989899,0.1770695613568364,0.49848484848484853,0.16800475539837068,0.49797979797979797,0.1589399475716512,0.4974747474747475,0.1498751671983239,0.49696969696969706,0.14081039078140975,0.49646464646464655,0.13174558498807404,0.495959595959596,0.12300490959111547,0.4954545454545454,0.11589372280771436,0.494949494949495,0.11004027142031035
0.5050505050505051,0.5,0.19826244466978651,0.5005050505050506,0.18928874669761306,0.501010101010101,0.18031507841607303,0.5015151515151515,0.17134138938604523,0.502020202020202,0.16236768992679645,0.5025252525252526,0.15339403055293777,0.5030303030303032,0.1444203554882398,0.5035353535353536,0.13544666294630478,0.5040404040404041,0.12691525531166106,0.5045454545454545,0.12006785858083058,0.5050505050505051,0.11445227786541773
0.5151515151515152,0.5,0.20129495792682142,0.5015151515151516,0.19242160795455449,0.503030303030303,0.18354828089058817,0.5045454545454546,0.17467494519837784,0.5060606060606061,0.1658015903566385,0.5075757575757576,0.15692828711195023,0.5090909090909093,0.14805494925160628,0.5106060606060607,0.13918160637284058,0.5121212121212122,0.1308889564121354,0.5136363636363637,0.1243168145483833,0.5151515151515152,0.11895110035137034
0.5252525252525253,0.5,0.2042969931887619,0.5025252525252526,0.1955331357225485,0.5050505050505051,0.18676929295446082,0.5075757575757576,0.17800545375268764,0.51010101010101,0.16924158716868068,0.5126262626262627,0.1604777816042522,0.5151515151515152,0.15171392481761264,0.5176767676767677,0.14295007477580296,0.5202020202020202,0.13492634024538025,0.5227272727272727,0.1286409213008306,0.5252525252525253,0.12353707400795859
0.5353535353535354,0.5,0.20726885720758967,0.5035353535353536,0.1986235442239531,0.5070707070707071,0.1899782376358336,0.5106060606060606,0.1813329456405851,0.5141414141414141,0.1726876190117904,0.5176767676767677,0.16404236018922275,0.5212121212121212,0.15539703749275557,0.5247474747474747,0.14675173127147448,0.5282828282828282,0.13902773959452314,0.5318181818181817,0.13304053636646457,0.5353535353535354,0.1282105611960122
0.5454545454545455,0.5,0.21021085322147864,0.5045454545454546,0.2016930454596235,0.5090909090909091,0.19317523683800725,0.5136363636363637,0.18465745113210313,0.5181818181818182,0.1761396250580986,0.5227272727272727,0.1676218704308746,0.5272727272727273,0.15910404512301907,0.531818181818182,0.15058649633661955,0.5363636363636364,0.14319350858129212,0.5409090909090909,0.13751603893457268,0.5454545454545455,0.13297195518243088
0.5555555555555556,0.5,0.21312328146158946,0.5055555555555555,0.2047418492261588,0.5111111111111111,0.19636041066011112,0.5166666666666666,0.18797900017982835,0.5222222222222221,0.17959754529554592,0.5277777777777778,0.1712161614707701,0.5333333333333334,0.16283470780257153,0.538888888888889,0.1544674871773414,0.5444444444444445,0.14742402344874653,0.55,0.14206783319435212,0.5555555555555556,0.13782168006320047
0.5656565656565657,0.5,0.2160064391905396,0.5065656565656567,0.20777016313314953,0.5131313131313131,0.19953387680587784,0.5196969696969698,0.1912976224230325,0.5262626262626262,0.1830613202893381,0.5328282828282829,0.174825086202541,0.5393939393939395,0.16658878717069311,0.5459595959595961,0.1584025892301309,0.5525252525252526,0.1517196799512736,0.5590909090909091,0.1466963499768265,0.5656565656565657,0.14276019146411364
0.5757575757575758,0.5,0.21886062074045343,0.5075757575757576,0.2107781926215213,0.5151515151515151,0.20269575285110392,0.5227272727272727,0.1946133471918034,0.5303030303030303,0.18653089117200017,0.5378787878787878,0.17844849815133174,0.5454545454545455,0.17036604781685383,0.5530303030303032,0.16239217330056288,0.5606060606060607,0.15608089818800186,0.5681818181818181,0.1514020479231767,0.5757575757575758,0.14778797744844643
0.5858585858585859,0.5,0.2216861175510125,0.5085858585858586,0.21376614178487502,0.5171717171717172,0.20584615520704075,0.5257575757575758,0.19792620351117646,0.5343434343434343,0.19000619963343052,0.5429292929292929,0.1820862518476446,0.5515151515151515,0.174166256729496,0.5601010101010102,0.16643662727357922,0.5686868686868687,0.16050812221253694,0.5772727272727272,0.15618541319054957,0.5858585858585859,0.152905559540277
0.595959595959596,0.5,0.22448321815657651,0.5095959595959596,0.21673421291924558,0.5191919191919192,0.20898519908452634,0.5287878787878788,0.20123622010526582,0.5383838383838384,0.19348718791095498,0.547979797979798,0.1857382033502788,0.5575757575757576,0.1779891831953588,0.5671717171717172,0.17053636010882783,0.5767676767676768,0.16500181643390774,0.5863636363636364,0.1610469608551433,0.595959595959596,0.15811349570871108
0.6060606060606061,0.5,0.22725220756595918,0.5106060606060606,0.21968260581340768,0.5212121212121212,0.21211299850400692,0.5318181818181819,0.20454342540139547,0.5424242424242424,0.19697379877938073,0.553030303030303,0.18940421023650048,0.5636363636363637,0.18183459876919653,0.5742424242424243,0.17469179559480166,0.5848484848484848,0.16956246825759977,0.5954545454545455,0.16598723599003506,0.6060606060606061,0.16341237975548914
0.6161616161616162,0.5,0.2299933681391765,0.5116161616161616,0.22261151828640569,0.5232323232323233,0.21522966630555848,0.5348484848484849,0.20784784753423077,0.5464646464646464,0.20046597554105078,0.5580808080808082,0.19308413159221266,0.5696969696969698,0.18570227724349753,0.5813131313131314,0.17890337725150196,0.592929292929293,0.17419058881999924,0.6045454545454545,0.17100681461065645,0.6161616161616162,0.16880284205820373
0.6262626262626263,0.5,0.23270697956113198,0.5126262626262627,0.22552114621386316,0.5252525252525253,0.21833531415890814,0.5378787878787878,0.21114951434990945,0.5505050505050505,0.20396366201589747,0.5631313131313131,0.19677782800212498,0.5757575757575759,0.1895919946182025,0.5883838383838385,0.18317157181916147,0.601010101010101,0.17888672093957853,0.6136363636363635,0.17610630435238583,0.6262626262626263,0.1742855513885639
0.6363636363636365,0.5,0.23539331871230765,0.5136363636363637,0.22841168355429292,0.5272727272727273,0.2214300525734558,0.540909090909091,0.21444845341017293,0.5545454545454546,0.20746680253149716,0.5681818181818182,0.2004851615399239,0.581818181818182,0.19350352930157588,0.5954545454545457,0.1874968680337086,0.6090909090909091,0.18365143200449316,0.6227272727272728,0.18128634548563277,0.6363636363636365,0.1798612162070502
0.6464646464646465,0.5,0.23805265969939857,0.5146464646464647,0.23128332237540658,0.5292929292929293,0.22451399112267842,0.543939393939394,0.21774469199649762,0.5585858585858585,0.21097534191312378,0.5732323232323233,0.20420599561069275,0.587878787878788,0.1974366625178764,0.6025252525252527,0.19187977664623063,0.6171717171717173,0.18848531297570228,0.6318181818181818,0.18654761477035814,0.6464646464646465,0.1855305860108707
0.6565656565656566,0.5,0.2406852738859482,0.5156565656565657,0.23413625288042453,0.5313131313131313,0.22758723872551997,0.546969696969697,0.22103825711422614,0.5626262626262626,0.21448922547380328,0.5782828282828283,0.20794019372527645,0.593939393939394,0.20139280729767378,0.6095959595959597,0.19632083115977672,0.6252525252525253,0.1933889956351409,0.6409090909090909,0.1918908267905603,0.6565656565656566,0.1912944554207955
0.6666666666666667,0.5,0.24329142992298308,0.5166666666666667,0.23697066314280607,0.5333333333333333,0.23064990284714854,0.55,0.22432917550598153,0.5666666666666667,0.21800839901093644,0.5833333333333334,0.2116876213319073,0.6000000000000001,0.20539098317727614,0.6166666666666668,0.20082058727456764,0.6333333333333334,0.19836313296673266,0.6499999999999999,0.19731673189090218,0.6666666666666667,0.1971536684813287
0.6767676767676768,0.5,0.24587139372834863,0.5176767676767677,0.23978673879940213,0.5353535353535354,0.2337020898682241,0.553030303030303,0.22761747393462395,0.5707070707070707,0.2215328099130373,0.5883838383838385,0.21544814544920504,0.6060606060606062,0.20943714596445867,0.6237373737373739,0.20537962508090404,0.6414141414141414,0.20340840964471565,0.659090909090909,0.20282611885820429,0.6767676767676768,0.20310911446103008
0.686868686868687,0.5,0.24842542842957852,0.5186868686868688,0.24258466409010757,0.5373737373737374,0.23674390512143947,0.5560606060606061,0.23090317881012767,0.5747474747474748,0.2250624061979794,0.5934343434343434,0.21922163439258807,0.6121212121212123,0.21353179011800327,0.6308080808080809,0.20999855657743113,0.6494949494949496,0.20852554981566512,0.6681818181818182,0.20841982044732357,0.686868686868687,0.20916173241294284
0.696969696969697,0.5,0.2509537946061683,0.5196969696969698,0.24536462143025006,0.5393939393939394,0.23977545290535887,0.5590909090909091,0.23418631617008975,0.5787878787878789,0.22859713578959007,0.5984848484848485,0.22300795775541168,0.6181818181818183,0.21767542920496383,0.6378787878787879,0.21467801641243214,0.6575757575757576,0.2137153114762381,0.6772727272727272,0.21409871465008562,0.696969696969697,0.21531251339634544
0.7070707070707072,0.5,0.2534567502333504,0.5207070707070708,0.24812679140604096,0.5414141414141415,0.24279683649825742,0.5621212121212121,0.23746691180463414,0.5828282828282829,0.23213694715625052,0.6035353535353536,0.22680698639010705,0.6242424242424244,0.22186860120766377,0.6449494949494952,0.21941866739966392,0.6656565656565657,0.21897848698099331,0.6863636363636363,0.21986372209445823,0.7070707070707072,0.22156250379167244
0.7171717171717172,0.5,0.2559345507040036,0.5217171717171718,0.25087135279454953,0.5434343434343434,0.24580815817195992,0.5651515151515152,0.24074499126081356,0.5868686868686869,0.23568178930693692,0.6085858585858586,0.23061859238931956,0.6303030303030304,0.2261118665629257,0.6520202020202022,0.22422121014810095,0.6737373737373737,0.22431590776964028,0.6954545454545455,0.22571580961806037,0.7171717171717172,0.22791280977387213
0.7272727272727273,0.5,0.2583874488576628,0.5227272727272727,0.2535984825836778,0.5454545454545454,0.24880951920568006,0.5681818181818182,0.24402057984701236,0.5909090909090908,0.2392316117872618,0.6136363636363636,0.23444264906704768,0.6363636363636365,0.23040580783940035,0.6590909090909092,0.2290863680125274,0.6818181818181819,0.2297284481342928,0.7045454545454546,0.23165599806999387,0.7272727272727273,0.23436459647680816
0.7373737373737375,0.5,0.260815695009528,0.5237373737373738,0.25630835599213464,0.5474747474747474,0.2518010197499438,0.5712121212121213,0.24729370263734876,0.5949494949494949,0.24278636467551512,0.6186868686868687,0.23827903104551218,0.6424242424242426,0.23475103526699587,0.6661616161616164,0.2340149001930738,0.68989898989899,0.23521702494279303,0.7136363636363636,0.23768536331914225,0.7373737373737375,0.24091909204072898
0.7474747474747475,0.5,0.263219536978689,0.5247474747474747,0.2590011464716425,0.5494949494949495,0.25478275858243526,0.5742424242424242,0.25056438447607715,0.598989898989899,0.24634599857870546,0.6237373737373737,0.2421276150070193,0.6484848484848487,0.23914818206760066,0.6732323232323234,0.2390076059763498,0.697979797979798,0.24078260062066953,0.7227272727272727,0.24380503314107851,0.7474747474747475,0.24757759063005896
0.7575757575757577,0.5,0.2655992199665938,0.5257575757575758,0.26167702562305434,0.5515151515151515,0.2577548337844184,0.5772727272727274,0.2538326499819907,0.603030303030303,0.24991046462860145,0.6287878787878789,0.24598827856807218,0.6545454545454548,0.24359790820550206,0.6803030303030304,0.24406531654156496,0.7060606060606062,0.2464261845443982,0.7318181818181819,0.25001619194973257,0.7575757575757577,0.25434145752680715
0.7676767676767677,0.5,0.2679549866883948,0.5267676767676768,0.26433616338421395,0.5535353535353535,0.2607173424780913,0.5803030303030303,0.2570985235528236,0.6070707070707071,0.2534797144777727,0.6338383838383839,0.2498608918509976,0.6606060606060606,0.24810090779290636,0.6873737373737374,0.24918890139444125,0.7141414141414142,0.2521488356123618,0.740909090909091,0.2563200920084369,0.7676767676767677,0.26121213998833126
0.7777777777777778,0.5,0.270287077506177,0.5277777777777778,0.2669787280072975,0.5555555555555556,0.2636703808129964,0.5833333333333334,0.2603620293696536,0.6111111111111112,0.2570537001489698,0.6388888888888888,0.2537594419549412,0.6666666666666667,0.25265789726901033,0.6944444444444446,0.25437927375639213,0.7222222222222222,0.25795166464942226,0.75,0.2627180538230941,0.7777777777777778,0.2681911626181246
0.787878787878788,0.5,0.27259573037565377,0.5287878787878788,0.2696048860602663,0.5575757575757576,0.2666140439768314,0.5863636363636364,0.26362319140130447,0.6151515151515152,0.26063237363576164,0.643939393939394,0.2577004416202816,0.6727272727272728,0.25726963506549483,0.7015151515151516,0.25963739046649864,0.7303030303030303,0.26383583834550084,0.759090909090909,0.2692114623648402,0.787878787878788,0.2752801343113962
0.797979797979798,0.5,0.2748811808731748,0.5297979797979798,0.2722148024458415,0.5595959595959596,0.26954842620626124,0.5893939393939394,0.2668820334087481,0.6191919191919192,0.26421568778075255,0.648989898989899,0.2616844987619778,0.6787878787878789,0.2619369055707526,0.7085858585858587,0.26496425447018,0.7383838383838385,0.2698025877328192,0.7681818181818181,0.27580177343948065,0.797979797979798,0.2824807538601484
0.8080808080808082,0.5,0.2771436622227329,0.5308080808080808,0.2748086404204798,0.5616161616161617,0.2724736207977291,0.5924242424242425,0.27013857894950744,0.6232323232323232,0.26780359593877856,0.6540404040404041,0.26571222570897846,0.684848484848485,0.2666605280761466,0.7156565656565659,0.27036091709459925,0.7464646464646466,0.27585320320939544,0.7772727272727273,0.2824905279990043,0.8080808080808082,0.2897948185400138
0.8181818181818182,0.5,0.27938340532297157,0.5318181818181819,0.2773865616133476,0.5636363636363636,0.27538972011826784,0.5954545454545455,0.2733928513820582,0.6272727272727272,0.2713960519197299,0.6590909090909092,0.2697842570975776,0.690909090909091,0.27144136446448,0.7227272727272729,0.2758284800963125,0.7545454545454546,0.28198903946126763,0.7863636363636364,0.28927935434878943,0.8181818181818182,0.29722422690081984
0.8282828282828284,0.5,0.2816006386965266,0.5328282828282829,0.27994872604110865,0.5656565656565656,0.27829681558492636,0.5984848484848485,0.27664487387023207,0.6313131313131313,0.274993009982084,0.6641414141414141,0.2739012536879713,0.6969696969696971,0.2762803156569737,0.7297979797979799,0.2813680989459083,0.7626262626262628,0.28821152732008526,0.7954545454545454,0.29616996513245225,0.8282828282828284,0.3047709848700378
0.8383838383838385,0.5,0.2837955885770905,0.5338383838383839,0.282495291980016,0.5676767676767677,0.2811949976047968,0.6015151515151516,0.27989466938761837,0.6353535353535353,0.2785944248264388,0.6691919191919192,0.2780639092095365,0.7030303030303031,0.28117832118849745,0.7368686868686871,0.2869809857730018,0.7707070707070708,0.2945221748381206,0.8045454545454545,0.30316416922352857,0.8383838383838385,0.3124372127825536
0.8484848484848485,0.5,0.2859684787822115,0.5348484848484849,0.2850264161377963,0.5696969696969697,0.2840843557477265,0.6045454545454545,0.2831422607219473,0.6393939393939394,0.2822002515890459,0.6742424242424243,0.28227294655270085,0.7090909090909092,0.2861363661759991,0.7439393939393941,0.2926684197527218,0.7787878787878788,0.3009225658050446,0.8136363636363635,0.3102638832152892,0.8484848484848485,0.32022516356754754
0.8585858585858587,0.5,0.28811953102517335,0.5358585858585859,0.2875422537067627,0.5717171717171717,0.2869649786939625,0.6075757575757577,0.28638766992209475,0.6434343434343435,0.2858104458353437,0.6792929292929293,0.28652912085163623,0.7151515151515153,0.29115548589994683,0.7510101010101011,0.2984317432321101,0.7868686868686869,0.30741436908390785,0.8227272727272728,0.3174711267180116,0.8585858585858587,0.32813722623469344
0.8686868686868687,0.5,0.2902489647961706,0.5368686868686869,0.2900429583267443,0.5737373737373738,0.2898369542366486,0.6106060606060606,0.28963091781762784,0.6474747474747474,0.2894249635534907,0.6843434343434344,0.29083322051980454,0.7212121212121214,0.29623676556762196,0.7580808080808081,0.30427236522474893,0.794949494949495,0.31399935684773966,0.8318181818181818,0.3247880338116128,0.8686868686868687,0.336175929842495
0.8787878787878789,0.5,0.29235699738850707,0.537878787878788,0.2925286821026889,0.5757575757575758,0.29270036929191257,0.6136363636363638,0.29287202469070794,0.6515151515151515,0.29304376115230535,0.6893939393939394,0.2951860658314236,0.7272727272727275,0.3013813444548576,0.7651515151515154,0.3101917726082766,0.8030303030303031,0.32067939389465716,0.8409090909090908,0.332216878295678,0.8787878787878789,0.3443439561899032
0.888888888888889,0.5,0.2944438439245186,0.538888888888889,0.2949995756222648,0.5777777777777777,0.2955553099089527,0.6166666666666667,0.29611101225195074,0.6555555555555556,0.2966667957882217,0.6944444444444444,0.29958852231180305,0.7333333333333334,0.30659041809583015,0.7722222222222224,0.31619153691374263,0.8111111111111112,0.3274564457195285,0.8499999999999999,0.33976006313033336,0.888888888888889,0.3526441583874077
0.8989898989898991,0.5,0.29650971738122356,0.53989898989899,0.2974557879734642,0.5797979797979798,0.29840186128012514,0.6196969696969697,0.29934790254240135,0.6595959595959596,0.30029417463693653,0.6994949494949496,0.3040414907232056,0.7393939393939395,0.3118652421230686,0.7792929292929296,0.3222733089897511,0.8191919191919194,0.3343326001496841,0.8590909090909091,0.34742013044717696,0.8989898989898991,0.36107957995472173
0.9090909090909092,0.5,0.2985548284798024,0.540909090909091,0.29989746676220497,0.5818181818181818,0.3012401077510308,0.6227272727272728,0.3025827171399991,0.6636363636363636,0.30394482950361845,0.7045454545454546,0.3085459144657402,0.7454545454545456,0.317207135318372,0.7863636363636366,0.3284388292908715,0.8272727272727274,0.34131007470612373,0.8681818181818182,0.35519979477855135,0.9090909090909092,0.3696534569753895
0.9191919191919192,0.5,0.3005793856554353,0.5419191919191919,0.3023247579855515,0.5838383838383838,0.30407013280101364,0.6257575757575757,0.30581547644991197,0.6676767676767676,0.3076332688602477,0.7095959595959596,0.31310278963788735,0.7515151515151517,0.3226174909777817,0.7934343434343436,0.33468994911230837,0.8353535353535354,0.34839120840446064,0.8772727272727272,0.36310194274945495,0.9191919191919192,0.378369239295394
0.9292929292929294,0.5,0.30258359545687696,0.542929292929293,0.3047378062354456,0.5858585858585859,0.3068920189677327,0.6287878787878789,0.30904620093713003,0.6717171717171717,0.3113601714775316,0.7146464646464648,0.31771314986980537,0.7575757575757578,0.3280977771553803,0.8005050505050506,0.3410286204887112,0.8434343434343435,0.3555784786499946,0.8863636363636365,0.3711296340854406,0.9292929292929294,0.38723061737726266
0.9393939393939394,0.5,0.30456766237260574,0.543939393939394,0.30713675457783784,0.5878787878787879,0.3097058480351653,0.6318181818181818,0.31227491111453537,0.6757575757575758,0.31512624745447837,0.7196969696969697,0.32237809008053225,0.7636363636363637,0.33364953742787207,0.8075757575757578,0.34745690346440944,0.8515151515151516,0.36287453706322437,0.8954545454545455,0.379286134048354,0.9393939393939394,0.3962415337833092
0.9494949494949496,0.5,0.30653178884794696,0.544949494949495,0.30952174472810273,0.5898989898989899,0.3125117009793213,0.6348484848484849,0.31550162726662667,0.6797979797979798,0.3189322390922713,0.7247474747474748,0.32709875859965254,0.7696969696969698,0.339274403238327,0.8146464646464648,0.35397698743369294,0.8595959595959597,0.370282200625593,0.9045454545454545,0.38757494761003264,0.9494949494949496,0.4054062042565397
0.9595959595959597,0.5,0.30847617530741306,0.545959595959596,0.31189291698182936,0.591919191919192,0.31530965796715266,0.6378787878787879,0.3187263694313415,0.6838383838383838,0.32277892323100776,0.7297979797979799,0.3318763595557623,0.7757575757575759,0.3449741064471522,0.8217171717171718,0.360591205165589,0.8676767676767677,0.3778044676968705,0.9136363636363636,0.3959998103477658,0.9595959595959597,0.41472915626847073
0.9696969696969697,0.5,0.3104010201767155,0.546969696969697,0.3142504102318011,0.593939393939394,0.3180997983658534,0.6409090909090909,0.3219491574504038,0.6878787878787879,0.3266671123939231,0.7348484848484849,0.33671216415426536,0.781818181818182,0.35075047120056385,0.8287878787878789,0.3673020267867562,0.8757575757575758,0.3854445456090261,0.9227272727272726,0.4045647312257572,0.9696969696969697,0.42421526638939244
0.9797979797979799,0.5,0.3123065199044477,0.547979797979798,0.31659436198479424,0.595959595959596,0.3208822007521591,0.643939393939394,0.32517001096368214,0.6919191919191919,0.33059765867927765,0.73989898989899,0.3416075134247105,0.7878787878787881,0.3566054269592984,0.8358585858585861,0.37411208685595093,0.883838383838384,0.39320585069157016,0.9318181818181819,0.4132740049479977,0.9797979797979799,0.4338697783612481
0.98989898989899,0.5,0.31419286898343857,0.548989898989899,0.31892490837819376,0.597979797979798,0.3236569429216464,0.646969696969697,0.328388949413252,0.6959595959595959,0.33457145627067536,0.744949494949495,0.34656382218293813,0.7939393939393942,0.36254103470898014,0.8429292929292931,0.38102419411967364,0.891919191919192,0.40109204445001373,0.9409090909090909,0.4221322421875718,0.98989898989899,0.4436983543956771
1.0,0.5,0.31606025997177833,0.55,0.32124218413600136,0.6,0.3264241018980326,0.65,0.33160599204549945,0.7,0.33858944236214966,0.75,0.3515825844708273,0.8,0.3685594752643535,0.8500000000000001,0.3880413360696654,0.9,0.40910706900323457,0.95,0.43114443338922376,1.0,0.45370711746365616


==> Data/regrets_beta.csv <==
alpha,regret
0.01,0.18339172310455293
0.02,0.1816665743988613
0.03,0.18004319650509906
0.04,0.17851863403116094
0.05,0.17708006366381196
0.06,0.17573920361373194
0.07,0.17447328010120633
0.08,0.17328692655206637
0.09,0.17209318583173588
0.1,0.17107898197754765
0.11,0.17008940686468918
0.12,0.16912372155452857
0.13,0.16819672622857731
0.14,0.16731699162997343
0.15,0.16651973940892317
0.16,0.16581830332111389
0.17,0.16498793104149967
0.18,0.1643083335382397
0.19,0.1636753904252904
0.2,0.16306153094731057
0.21,0.16246963668065767
0.22,0.16188259584548859
0.23,0.16133557953207783
0.24,0.16081505521819442
0.25,0.160318903568317
0.26,0.15984573974440217
0.27,0.159398122569932
0.28,0.15897526883160107
0.29,0.15857243462260376
0.3,0.15818790505006633
0.31,0.1577883071147493
0.32,0.15736489371742204
0.33,0.1570456851826537
0.34,0.15674232785735337
0.35000000000000003,0.15643284164167473
0.36,0.15613305362928118
0.37,0.155845008035379
0.38,0.15556871151973678
0.39,0.1553067155191209
0.4,0.15505249559589301
0.41000000000000003,0.15481320937661835
0.42,0.15458378887045296
0.43,0.15436353766434796
0.44,0.15415228570062836
0.45,0.1539497387795978
0.46,0.15375552325427733
0.47000000000000003,0.15356920849336084
0.48,0.15339031804561493
0.49,0.153219004875713
0.5,0.1530559575287616
0.51,0.1529062528078585
0.52,0.1527520132414417
0.53,0.15260990297857244
0.54,0.15247400425208799
0.55,0.15234351109717736
0.56,0.15221845028661232
0.5700000000000001,0.15209869003880383
0.58,0.151984063294736
0.59,0.1518744782104825
0.6,0.15177020450492903
0.61,0.15167443445252102
0.62,0.15159594274206373
0.63,0.15148499000612392
0.64,0.1513950017712477
0.65,0.15131113332733995
0.66,0.15123168026509032
0.67,0.15115605665794468
0.68,0.15108393846324983
0.6900000000000001,0.15101509941065464
0.7000000000000001,0.15094936472098536
0.71,0.15088658622049425
0.72,0.15082663782686553
0.73,0.15076940718672865
0.74,0.15071479016640096
0.75,0.15066269748478062
0.76,0.15061304290599245
0.77,0.15056574870736217
0.78,0.15052074375792135
0.79,0.15047796185395598
0.8,0.15043734168976589
0.81,0.15039882638358737
0.8200000000000001,0.15036236459183064
0.8300000000000001,0.15032790909673963
0.84,0.15029541591138548
0.85,0.15026484764051407
0.86,0.15023617087904728
0.87,0.15020935800572957
0.88,0.15018438868132347
0.89,0.15016125116285273
0.9,0.15013994505883962
0.91,0.15012048533720102
0.92,0.15010290948510685
0.93,0.15008728588357909
0.9400000000000001,0.1500737234147621
0.9500000000000001,0.15006237304501202
0.96,0.15005338459922568
0.97,0.1500467190584595
0.98,0.15004170228799807
0.99,0.15003106577235711
1.0,0.15000943750842863
1.494949494949495,0.15054034296004923
1.98989898989899,0.15177093142547787
2.484848484848485,0.15323088310421082
2.97979797979798,0.1545710028774506
3.474747474747475,0.15579146062712418
3.9696969696969697,0.1569127165595463
4.464646464646465,0.15789680682513524
4.95959595959596,0.15883460445877065
5.454545454545455,0.1596849604822081
5.94949494949495,0.16046068314376305
6.444444444444445,0.16117163277709362
6.9393939393939394,0.16182572976983345
7.434343434343434,0.1624298338599079
7.92929292929293,0.16301623887040947
8.424242424242426,0.16352973629546302
8.91919191919192,0.1640219676956691
9.414141414141415,0.1644880699433776
9.90909090909091,0.1649166408426288
10.404040404040405,0.16531947179946102
10.8989898989899,0.165698927359353
11.393939393939394,0.16604201857461726
11.88888888888889,0.16638040590706735
12.383838383838384,0.16670099428767693
12.878787878787879,0.16700523085412577
13.373737373737374,0.16729440752395444
13.868686868686869,0.1675696812679976
14.363636363636365,0.1678320918173946
14.85858585858586,0.16808257631883933
15.353535353535355,0.16832198069250826
15.84848484848485,0.16855107105787392
16.343434343434346,0.16877054345496298
16.83838383838384,0.1689810312115668
17.333333333333336,0.1691831123632429
17.82828282828283,0.16937731556617616
18.323232323232325,0.16956412480714342
18.81818181818182,0.16974398453918238
19.313131313131315,0.1699173037925366
19.80808080808081,0.17008445885451892
20.303030303030305,0.17024579708748622
20.7979797979798,0.170401639934948
21.292929292929294,0.1705522847665981
21.78787878787879,0.17069800737571136
22.282828282828284,0.17083906420032874
22.77777777777778,0.17097569348370892
23.272727272727273,0.17110811694258374
23.767676767676768,0.17123654163984908
24.262626262626263,0.17136116086751893
24.757575757575758,0.17148215522574822
25.252525252525253,0.1715996939407345
25.747474747474747,0.1717139356694277
26.242424242424242,0.1718250291187138
26.737373737373737,0.17193311380543952
27.232323232323232,0.1720383209224378
27.72727272727273,0.17214077391077445
28.222222222222225,0.17224058903448364
28.71717171717172,0.1723378761118241
29.212121212121215,0.17243273868398898
29.70707070707071,0.1725252744486915
30.202020202020204,0.17261557578167275
30.6969696969697,0.17270372988012858
31.191919191919194,0.17278981937359295
31.68686868686869,0.1728739226465806
32.18181818181819,0.1729561142008556
32.67676767676768,0.17303646466554387
33.17171717171718,0.1731150410360429
33.66666666666667,0.173191907020992
34.161616161616166,0.1732671232424477
34.65656565656566,0.17334074735341187
35.151515151515156,0.1734128342380482
35.64646464646465,0.17348343629115207
36.141414141414145,0.17355260351365412
36.63636363636364,0.17362038348915765
37.131313131313135,0.1736868216615618
37.62626262626263,0.17375196147598623
38.121212121212125,0.17381584437081532
38.61616161616162,0.17387851001380222
39.111111111111114,0.17393999638649876
39.60606060606061,0.1740003398896947
40.101010101010104,0.1740595750762567
40.5959595959596,0.17411773525498397
41.09090909090909,0.17417485240130415
41.58585858585859,0.1742309571511336
42.08080808080808,0.1742860788886082
42.57575757575758,0.17434024585572008
43.07070707070707,0.17439348523437892
43.56565656565657,0.17444582324507774
44.06060606060606,0.17449728496579042
44.55555555555556,0.17454789451272001
45.05050505050505,0.1746128699483909
45.54545454545455,0.17466176390060556
46.04040404040404,0.1747098721409358
46.535353535353536,0.17475721550698414
47.03030303030303,0.1748038141449382
47.525252525252526,0.17484968759564992
48.02020202020202,0.17489485468717292
48.515151515151516,0.17493933363898628
49.01010101010101,0.17498314205411236
49.505050505050505,0.17502629612566775
50.0,0.17506881162257545


==> Data/regrets_uniform_a.csv <==
a,regret
0.0,0.15000284218736973
0.01,0.15149378605425873
0.02,0.15301112220223886
0.03,0.15455380914277617
0.04,0.15612125582957648
0.05,0.1577129980172303
0.06,0.1593287402347534
0.07,0.16096807336311061
0.08,0.16263074640113448
0.09,0.16431655349690588
0.1,0.16602530903262608
0.11,0.16775664136952423
0.12,0.16951053379401554
0.13,0.17128667628895303
0.14,0.17308493415946916
0.15,0.17490507852787862
0.16,0.17674697415572693
0.17,0.17861035018619745
0.18,0.1804950394102308
0.19,0.18240083407848048
0.2,0.18432751955981255
0.21,0.18627482905452897
0.22,0.188242583724294
0.23,0.19023046183465195
0.24,0.1922382285092649
0.25,0.1942656451545196
0.26,0.1963123598378157
0.27,0.19837809308356064
0.28,0.20046246701676407
0.29,0.2025651745725327
0.3,0.20468581567739974
0.31,0.2068239972530902
0.32,0.20897928895710227
0.33,0.2111512405660725
0.34,0.21333936086219926
0.35000000000000003,0.21554315579159358
0.36,0.21776204481343364
0.37,0.21999547085183166
0.38,0.22224280475909122
0.39,0.2245033599219448
0.4,0.22677645254490625
0.41000000000000003,0.22906130907450567
0.42,0.231357113112603
0.43,0.2336630257867953
0.44,0.23597807569494
0.45,0.2383013013398147
0.46,0.24063163588183148
0.47000000000000003,0.2429679347497618
0.48,0.24530899077522253
0.49,0.2476534710595487
0.5,0.2500000011150264
0.51,0.2523471160018709
0.52,0.2546942288895467
0.53,0.25704134568543774
0.54,0.2593884698797612
0.55,0.2617355881707818
0.56,0.2640827064874373
0.5700000000000001,0.2664298247925687
0.58,0.2687769430924721
0.59,0.27112406141652434
0.6,0.2734711797555314
0.61,0.2758182981093397
0.62,0.2781654166857662
0.63,0.28051253519735136
0.64,0.2828596536843765
0.65,0.2852067721572472
0.66,0.28755389062432274
0.67,0.2899010090681411
0.68,0.2922481275355798
0.6900000000000001,0.2945952459976418
0.7000000000000001,0.29694236445890454
0.71,0.2992894829081802
0.72,0.3016366013441268
0.73,0.3039837197636916
0.74,0.3063308381628876
0.75,0.30867795643851526
0.76,0.31102507480781183
0.77,0.3133721931539943
0.78,0.31571931147721904
0.79,0.31806642976994515
0.8,0.32041354804791894
0.81,0.32276066630241024
0.8200000000000001,0.32510778456232386
0.8300000000000001,0.32745490289959184
0.84,0.32980202124941926
0.85,0.3321491396134095
0.86,0.3344962579891068
0.87,0.33684337637841877
0.88,0.33919049477896285
0.89,0.341537613194757
0.9,0.34388473162304806
0.91,0.3462318500632447
0.92,0.3485789685153142
0.93,0.3509260869810676
0.9400000000000001,0.35327320545804797
0.9500000000000001,0.3556203239447973
0.96,0.3579674424407884
0.97,0.36031456094647996
0.98,0.3626616794638472
0.99,0.3650087979884006
1.0,0.36735592745181117


==> Data/regrets_uniform_epsilon_mean_preserving.csv <==
epsilon,regret
0.0,0.1836779566009829
0.005,0.1831676179227348
0.01,0.182657279127865
0.015,0.18214694032580067
0.02,0.18163660151322197
0.025,0.18112626269348656
0.03,0.1806159238624155
0.035,0.1801055850256307
0.04,0.1795952461816494
0.045,0.17908490733176494
0.05,0.1785745684820728
0.055,0.17806422964277677
0.06,0.17755389079425035
0.065,0.17704355194244792
0.07,0.1765332130879914
0.075,0.17602287422926094
0.08,0.17551253535884925
0.085,0.17500219263693473
0.09,0.17449185744424217
0.095,0.17398151866404946
0.1,0.1734711798828696
0.105,0.17296084112003624
0.11,0.1724505023705046
0.115,0.17194016363121245
0.12,0.17142982491039596
0.125,0.17091948648862537
0.13,0.1704091474352049
0.135,0.16989880867485593
0.14,0.16938846995532716
0.145,0.16887812498014912
0.15,0.16836778606508687
0.155,0.16785744981105633
0.16,0.16734711580395079
0.165,0.1668367731341416
0.17,0.16632664939605313
0.17500000000000002,0.16581789019800883
0.18,0.16531175984758073
0.185,0.1648093433008548
0.19,0.16431156635571287
0.195,0.1638192593882238
0.2,0.16333311592313027
0.20500000000000002,0.16285374847490833
0.21,0.16238167692665637
0.215,0.16191733263718344
0.22,0.1614611332811256
0.225,0.16101335251425133
0.23,0.16057429636394238
0.23500000000000001,0.16014416796235728
0.24,0.15972318425816062
0.245,0.15931146008081004
0.25,0.15890912972608678
0.255,0.15851629303173564
0.26,0.15813300657935025
0.265,0.15775931657569311
0.27,0.15739525214701167
0.275,0.15704081143519852
0.28,0.15669601081458664
0.28500000000000003,0.15636080412380246
0.29,0.15603518829369853
0.295,0.15571911063643526
0.3,0.15541251539324727
0.305,0.1551153484718189
0.31,0.15482758126358037
0.315,0.15454907346773678
0.32,0.1542798062065391
0.325,0.15401968552967826
0.33,0.15376863341335562
0.335,0.15352656085358699
0.34,0.15329337346332725
0.34500000000000003,0.15306899577082342
0.35000000000000003,0.15285331825577697
0.355,0.15264625976672208
0.36,0.15244774803670078
0.365,0.15225765809211703
0.37,0.15207590973814736
0.375,0.1519024084099921
0.38,0.15173706325303712
0.385,0.15157978365004815
0.39,0.15143045119969126
0.395,0.15128901901869357
0.4,0.1511553779166314
0.405,0.1510294383175891
0.41000000000000003,0.15091111382387248
0.41500000000000004,0.1508003188981513
0.42,0.15069697339138702
0.425,0.1506009939425362
0.43,0.15051233117786722
0.435,0.15043085137435003
0.44,0.15035656799098376
0.445,0.15028933670343228
0.45,0.1502290847033511
0.455,0.15017583458003494
0.46,0.15012947622767822
0.465,0.15009001183326937
0.47000000000000003,0.15005723831277729
0.47500000000000003,0.15003132286568874
0.48,0.150012125003265
0.485,0.14999963261462754
0.49,0.14999389215960562
0.495,0.14999493461807523
0.5,0.15000284218736973


==> Data/worst_case_regret_all_betas.csv <==
beta,alpha = 0.38,alpha = 0.3812,alpha = 0.3824,alpha = 0.3836,alpha = 0.38480000000000003,alpha = 0.386,alpha = 0.3872,alpha = 0.3884,alpha = 0.3896,alpha = 0.3908,alpha = 0.392,alpha = 0.3932,alpha = 0.39440000000000003,alpha = 0.3956,alpha = 0.3968,alpha = 0.398,alpha = 0.3992,alpha = 0.4004,alpha = 0.4016,alpha = 0.4028,alpha = 0.404,alpha = 0.4052,alpha = 0.4064,alpha = 0.4076,alpha = 0.4088,alpha = 0.41000000000000003,alpha = 0.4112,alpha = 0.4124,alpha = 0.4136,alpha = 0.4148,alpha = 0.416,alpha = 0.4172,alpha = 0.4184,alpha = 0.4196,alpha = 0.4208,alpha = 0.422,alpha = 0.4232,alpha = 0.4244,alpha = 0.4256,alpha = 0.4268,alpha = 0.428,alpha = 0.4292,alpha = 0.4304,alpha = 0.4316,alpha = 0.4328,alpha = 0.434,alpha = 0.4352,alpha = 0.4364,alpha = 0.4376,alpha = 0.4388,alpha = 0.44,alpha = 0.4412,alpha = 0.4424,alpha = 0.4436,alpha = 0.4448,alpha = 0.446,alpha = 0.4472,alpha = 0.4484,alpha = 0.4496,alpha = 0.4508,alpha = 0.452,alpha = 0.4532,alpha = 0.4544,alpha = 0.4556,alpha = 0.4568,alpha = 0.458,alpha = 0.4592,alpha = 0.46040000000000003,alpha = 0.4616,alpha = 0.4628,alpha = 0.46399999999999997,alpha = 0.4652,alpha = 0.4664,alpha = 0.4676,alpha = 0.4688,alpha = 0.47,alpha = 0.4712,alpha = 0.4724,alpha = 0.4736,alpha = 0.4748,alpha = 0.476,alpha = 0.4772,alpha = 0.4784,alpha = 0.4796,alpha = 0.4808,alpha = 0.482,alpha = 0.48319999999999996,alpha = 0.4844,alpha = 0.4856,alpha = 0.4868,alpha = 0.488,alpha = 0.48919999999999997,alpha = 0.4904,alpha = 0.4916,alpha = 0.4928,alpha = 0.494,alpha = 0.4952,alpha = 0.4964,alpha = 0.4976,alpha = 0.4988,alpha = 0.5
0.01,0.3019322523632431,0.3019322523632431,0.3019322523632431,0.3019322523632431,0.2969089143208943,0.2969089143208943,0.2969089143208943,0.2969089143208943,0.2969089143208943,0.2969089143208943,0.2969089143208943,0.2969089143208943,0.29188767153663703,0.29188767153663703,0.29188767153663703,0.29188767153663703,0.29188767153663703,0.29188767153663703,0.29188767153663703,0.29188767153663703,0.29188767153663703,0.28686850547174464,0.28686850547174464,0.28686850547174464,0.28686850547174464,0.28686850547174464,0.28686850547174464,0.28686850547174464,0.28686850547174464,0.28185139963495387,0.28185139963495387,0.28185139963495387,0.28185139963495387,0.28185139963495387,0.28185139963495387,0.28185139963495387,0.28185139963495387,0.2768363394924972,0.2768363394924972,0.2768363394924972,0.2768363394924972,0.2768363394924972,0.2768363394924972,0.2768363394924972,0.2768363394924972,0.2768363394924972,0.2718233123905647,0.2718233123905647,0.2718233123905647,0.2718233123905647,0.2718233123905647,0.2718233123905647,0.2718233123905647,0.2718233123905647,0.26681230748911783,0.26681230748911783,0.26681230748911783,0.26681230748911783,0.26681230748911783,0.26681230748911783,0.26681230748911783,0.26681230748911783,0.26681230748911783,0.2618033157061616,0.2618033157061616,0.2618033157061616,0.2618033157061616,0.2618033157061616,0.2618033157061616,0.2618033157061616,0.2618033157061616,0.25679632967173915,0.25679632967173915,0.25679632967173915,0.25679632967173915,0.25679632967173915,0.25679632967173915,0.25679632967173915,0.25679632967173915,0.251791343691055,0.251791343691055,0.251791343691055,0.251791343691055,0.251791343691055,0.251791343691055,0.251791343691055,0.251791343691055,0.251791343691055,0.24678835371625862,0.24678835371625862,0.24678835371625862,0.24678835371625862,0.24678835371625862,0.24678835371625862,0.24678835371625862,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
0.02,0.2989718680364404,0.2989718680364404,0.2989718680364404,0.2989718680364404,0.2939258211294691,0.2939258211294691,0.2939258211294691,0.2939258211294691,0.2939258211294691,0.2939258211294691,0.2939258211294691,0.2939258211294691,0.2888839069238445,0.2888839069238445,0.2888839069238445,0.2888839069238445,0.2888839069238445,0.2888839069238445,0.2888839069238445,0.2888839069238445,0.2888839069238445,0.28384608922141413,0.28384608922141413,0.28384608922141413,0.28384608922141413,0.28384608922141413,0.28384608922141413,0.28384608922141413,0.28384608922141413,0.27881233581909676,0.27881233581909676,0.27881233581909676,0.27881233581909676,0.27881233581909676,0.27881233581909676,0.27881233581909676,0.27881233581909676,0.27378261833412487,0.27378261833412487,0.27378261833412487,0.27378261833412487,0.27378261833412487,0.27378261833412487,0.27378261833412487,0.27378261833412487,0.27378261833412487,0.2687569120534119,0.2687569120534119,0.2687569120534119,0.2687569120534119,0.2687569120534119,0.2687569120534119,0.2687569120534119,0.2687569120534119,0.2637351958049594,0.2637351958049594,0.2637351958049594,0.2637351958049594,0.2637351958049594,0.2637351958049594,0.2637351958049594,0.2637351958049594,0.2637351958049594,0.2587174518495729,0.2587174518495729,0.2587174518495729,0.2587174518495729,0.2587174518495729,0.2587174518495729,0.2587174518495729,0.2587174518495729,0.25370366579146214,0.25370366579146214,0.25370366579146214,0.25370366579146214,0.25370366579146214,0.25370366579146214,0.25370366579146214,0.25370366579146214,0.24869382650657584,0.24869382650657584,0.24869382650657584,0.24869382650657584,0.24869382650657584,0.24869382650657584,0.24869382650657584,0.24869382650657584,0.24869382650657584,0.24368792608776368,0.24368792608776368,0.24400000000000005,0.24460000000000004,0.24520000000000003,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24820000000000003,0.24880000000000008,0.24940000000000007,0.25000000000000006
0.03,0.29611305950394146,0.29611305950394146,0.29611305950394146,0.29611305950394146,0.2910448996104477,0.2910448996104477,0.2910448996104477,0.2910448996104477,0.2910448996104477,0.2910448996104477,0.2910448996104477,0.2910448996104477,0.28598285508930377,0.28598285508930377,0.28598285508930377,0.28598285508930377,0.28598285508930377,0.28598285508930377,0.28598285508930377,0.28598285508930377,0.28598285508930377,0.2809268729204664,0.2809268729204664,0.2809268729204664,0.2809268729204664,0.2809268729204664,0.2809268729204664,0.2809268729204664,0.2809268729204664,0.27587690593152253,0.27587690593152253,0.27587690593152253,0.27587690593152253,0.27587690593152253,0.27587690593152253,0.27587690593152253,0.27587690593152253,0.2708329125430511,0.2708329125430511,0.2708329125430511,0.2708329125430511,0.2708329125430511,0.2708329125430511,0.2708329125430511,0.2708329125430511,0.2708329125430511,0.26579485654911117,0.26579485654911117,0.26579485654911117,0.26579485654911117,0.26579485654911117,0.26579485654911117,0.26579485654911117,0.26579485654911117,0.2607627069298275,0.2607627069298275,0.2607627069298275,0.2607627069298275,0.2607627069298275,0.2607627069298275,0.2607627069298275,0.2607627069298275,0.2607627069298275,0.2557364376935591,0.2557364376935591,0.2557364376935591,0.2557364376935591,0.2557364376935591,0.2557364376935591,0.2557364376935591,0.2557364376935591,0.2507160277465829,0.2507160277465829,0.2507160277465829,0.2507160277465829,0.2507160277465829,0.2507160277465829,0.2507160277465829,0.2507160277465829,0.24570146078862157,0.24570146078862157,0.24570146078862157,0.24570146078862157,0.24570146078862157,0.24570146078862157,0.24570146078862157,0.24570146078862157,0.24570146078862157,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.04,0.29335045748418154,0.29335045748418154,0.29335045748418154,0.29335045748418154,0.2882607496063545,0.2882607496063545,0.2882607496063545,0.2882607496063545,0.2882607496063545,0.2882607496063545,0.2882607496063545,0.2882607496063545,0.2831790878209582,0.2831790878209582,0.2831790878209582,0.2831790878209582,0.2831790878209582,0.2831790878209582,0.2831790878209582,0.2831790878209582,0.2831790878209582,0.27810540308480786,0.27810540308480786,0.27810540308480786,0.27810540308480786,0.27810540308480786,0.27810540308480786,0.27810540308480786,0.27810540308480786,0.2730396339643226,0.2730396339643226,0.2730396339643226,0.2730396339643226,0.2730396339643226,0.2730396339643226,0.2730396339643226,0.2730396339643226,0.2679817263056693,0.2679817263056693,0.2679817263056693,0.2679817263056693,0.2679817263056693,0.2679817263056693,0.2679817263056693,0.2679817263056693,0.2679817263056693,0.26293163295037253,0.26293163295037253,0.26293163295037253,0.26293163295037253,0.26293163295037253,0.26293163295037253,0.26293163295037253,0.26293163295037253,0.2578893134924834,0.2578893134924834,0.2578893134924834,0.2578893134924834,0.2578893134924834,0.2578893134924834,0.2578893134924834,0.2578893134924834,0.2578893134924834,0.2528547340740588,0.2528547340740588,0.2528547340740588,0.2528547340740588,0.2528547340740588,0.2528547340740588,0.2528547340740588,0.2528547340740588,0.2478278672162815,0.2478278672162815,0.2478278672162815,0.2478278672162815,0.2478278672162815,0.2478278672162815,0.2478278672162815,0.2478278672162815,0.24280869168406277,0.24280869168406277,0.24280869168406277,0.24280869168406277,0.24280869168406277,0.24280869168406277,0.24280869168406277,0.24280869168406277,0.24280869168406277,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.05,0.29067907333702764,0.29067907333702764,0.29067907333702764,0.29067907333702764,0.2855683538057064,0.2855683538057064,0.2855683538057064,0.2855683538057064,0.2855683538057064,0.2855683538057064,0.2855683538057064,0.2855683538057064,0.2804675617560523,0.2804675617560523,0.2804675617560523,0.2804675617560523,0.2804675617560523,0.2804675617560523,0.2804675617560523,0.2804675617560523,0.2804675617560523,0.2753766128844126,0.2753766128844126,0.2753766128844126,0.2753766128844126,0.2753766128844126,0.2753766128844126,0.2753766128844126,0.2753766128844126,0.2702954321722824,0.2702954321722824,0.2702954321722824,0.2702954321722824,0.2702954321722824,0.2702954321722824,0.2702954321722824,0.2702954321722824,0.2652239534856591,0.2652239534856591,0.2652239534856591,0.2652239534856591,0.2652239534856591,0.2652239534856591,0.2652239534856591,0.2652239534856591,0.2652239534856591,0.2601621192295789,0.2601621192295789,0.2601621192295789,0.2601621192295789,0.2601621192295789,0.2601621192295789,0.2601621192295789,0.2601621192295789,0.25510988005310387,0.25510988005310387,0.25510988005310387,0.25510988005310387,0.25510988005310387,0.25510988005310387,0.25510988005310387,0.25510988005310387,0.25510988005310387,0.2500671946008287,0.2500671946008287,0.2500671946008287,0.2500671946008287,0.2500671946008287,0.2500671946008287,0.2500671946008287,0.2500671946008287,0.24503402930767482,0.24503402930767482,0.24503402930767482,0.24503402930767482,0.24503402930767482,0.24503402930767482,0.24503402930767482,0.24503402930767482,0.24001035823435707,0.24001035823435707,0.24001035823435707,0.24001035823435707,0.24001035823435707,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.06,0.2880942654800015,0.2880942654800015,0.2880942654800015,0.2880942654800015,0.28296304396352034,0.28296304396352034,0.28296304396352034,0.28296304396352034,0.28296304396352034,0.28296304396352034,0.28296304396352034,0.28296304396352034,0.2778435844237862,0.2778435844237862,0.2778435844237862,0.2778435844237862,0.2778435844237862,0.2778435844237862,0.2778435844237862,0.2778435844237862,0.2778435844237862,0.27273578802574777,0.27273578802574777,0.27273578802574777,0.27273578802574777,0.27273578802574777,0.27273578802574777,0.27273578802574777,0.27273578802574777,0.2676395668124874,0.2676395668124874,0.2676395668124874,0.2676395668124874,0.2676395668124874,0.2676395668124874,0.2676395668124874,0.2676395668124874,0.26255484323799905,0.26255484323799905,0.26255484323799905,0.26255484323799905,0.26255484323799905,0.26255484323799905,0.26255484323799905,0.26255484323799905,0.26255484323799905,0.2574815497642686,0.2574815497642686,0.2574815497642686,0.2574815497642686,0.2574815497642686,0.2574815497642686,0.2574815497642686,0.2574815497642686,0.25241962851715827,0.25241962851715827,0.25241962851715827,0.25241962851715827,0.25241962851715827,0.25241962851715827,0.25241962851715827,0.25241962851715827,0.25241962851715827,0.2473690309965257,0.2473690309965257,0.2473690309965257,0.2473690309965257,0.2473690309965257,0.2473690309965257,0.2473690309965257,0.2473690309965257,0.24232971783682078,0.24232971783682078,0.24232971783682078,0.24232971783682078,0.24232971783682078,0.24232971783682078,0.24232971783682078,0.24232971783682078,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.07,0.28559170932194883,0.28559170932194883,0.28559170932194883,0.28559170932194883,0.2804404706598298,0.2804404706598298,0.2804404706598298,0.2804404706598298,0.2804404706598298,0.2804404706598298,0.2804404706598298,0.2804404706598298,0.275302783844665,0.275302783844665,0.275302783844665,0.275302783844665,0.275302783844665,0.275302783844665,0.275302783844665,0.275302783844665,0.275302783844665,0.27017853620772725,0.27017853620772725,0.27017853620772725,0.27017853620772725,0.27017853620772725,0.27017853620772725,0.27017853620772725,0.27017853620772725,0.26506762747246404,0.26506762747246404,0.26506762747246404,0.26506762747246404,0.26506762747246404,0.26506762747246404,0.26506762747246404,0.26506762747246404,0.25996996922470894,0.25996996922470894,0.25996996922470894,0.25996996922470894,0.25996996922470894,0.25996996922470894,0.25996996922470894,0.25996996922470894,0.25996996922470894,0.2548854844557501,0.2548854844557501,0.2548854844557501,0.2548854844557501,0.2548854844557501,0.2548854844557501,0.2548854844557501,0.2548854844557501,0.24981410717204325,0.24981410717204325,0.24981410717204325,0.24981410717204325,0.24981410717204325,0.24981410717204325,0.24981410717204325,0.24981410717204325,0.24981410717204325,0.24475578206640522,0.24475578206640522,0.24475578206640522,0.24475578206640522,0.24475578206640522,0.24475578206640522,0.24475578206640522,0.24475578206640522,0.23971046424644082,0.23971046424644082,0.23971046424644082,0.23971046424644082,0.23971046424644082,0.23971046424644082,0.23971046424644082,0.23971046424644082,0.23739999999999983,0.23799999999999982,0.23859999999999987,0.2391999999999998,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
0.08,0.2831673702904707,0.2831673702904707,0.2831673702904707,0.2831673702904707,0.27799657617004514,0.27799657617004514,0.27799657617004514,0.27799657617004514,0.27799657617004514,0.27799657617004514,0.27799657617004514,0.27799657617004514,0.2728410812581243,0.2728410812581243,0.2728410812581243,0.2728410812581243,0.2728410812581243,0.2728410812581243,0.2728410812581243,0.2728410812581243,0.2728410812581243,0.26770075972074603,0.26770075972074603,0.26770075972074603,0.26770075972074603,0.26770075972074603,0.26770075972074603,0.26770075972074603,0.26770075972074603,0.26257549955459597,0.26257549955459597,0.26257549955459597,0.26257549955459597,0.26257549955459597,0.26257549955459597,0.26257549955459597,0.26257549955459597,0.2574652019984722,0.2574652019984722,0.2574652019984722,0.2574652019984722,0.2574652019984722,0.2574652019984722,0.2574652019984722,0.2574652019984722,0.2574652019984722,0.25236978102562435,0.25236978102562435,0.25236978102562435,0.25236978102562435,0.25236978102562435,0.25236978102562435,0.25236978102562435,0.25236978102562435,0.24728916291008848,0.24728916291008848,0.24728916291008848,0.24728916291008848,0.24728916291008848,0.24728916291008848,0.24728916291008848,0.24728916291008848,0.24728916291008848,0.24222328586130135,0.24222328586130135,0.24222328586130135,0.24222328586130135,0.24222328586130135,0.24222328586130135,0.24222328586130135,0.24222328586130135,0.23717209972229022,0.23717209972229022,0.23717209972229022,0.23717209972229022,0.23717209972229022,0.23717209972229022,0.23717209972229022,0.23717209972229022,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.09,0.28081747958683245,0.28081747958683245,0.28081747958683245,0.28081747958683245,0.27562757007873095,0.27562757007873095,0.27562757007873095,0.27562757007873095,0.27562757007873095,0.27562757007873095,0.27562757007873095,0.27562757007873095,0.2704546666080569,0.2704546666080569,0.2704546666080569,0.2704546666080569,0.2704546666080569,0.2704546666080569,0.2704546666080569,0.2704546666080569,0.2704546666080569,0.2652986308166646,0.2652986308166646,0.2652986308166646,0.2652986308166646,0.2652986308166646,0.2652986308166646,0.2652986308166646,0.2652986308166646,0.2601593395431212,0.2601593395431212,0.2601593395431212,0.2601593395431212,0.2601593395431212,0.2601593395431212,0.2601593395431212,0.2601593395431212,0.25503668417906705,0.25503668417906705,0.25503668417906705,0.25503668417906705,0.25503668417906705,0.25503668417906705,0.25503668417906705,0.25503668417906705,0.25503668417906705,0.24993057011395464,0.24993057011395464,0.24993057011395464,0.24993057011395464,0.24993057011395464,0.24993057011395464,0.24993057011395464,0.24993057011395464,0.24484091626067012,0.24484091626067012,0.24484091626067012,0.24484091626067012,0.24484091626067012,0.24484091626067012,0.24484091626067012,0.24484091626067012,0.24484091626067012,0.23976765465580577,0.23976765465580577,0.23976765465580577,0.23976765465580577,0.23976765465580577,0.23976765465580577,0.23976765465580577,0.23976765465580577,0.2347107301294569,0.2347107301294569,0.2347107301294569,0.2347107301294569,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.1,0.2785385123508702,0.2785385123508702,0.2785385123508702,0.2785385123508702,0.2733299073174606,0.2733299073174606,0.2733299073174606,0.2733299073174606,0.2733299073174606,0.2733299073174606,0.2733299073174606,0.2733299073174606,0.268139976465212,0.268139976465212,0.268139976465212,0.268139976465212,0.268139976465212,0.268139976465212,0.268139976465212,0.268139976465212,0.268139976465212,0.26296856952719333,0.26296856952719333,0.26296856952719333,0.26296856952719333,0.26296856952719333,0.26296856952719333,0.26296856952719333,0.26296856952719333,0.25781555272980494,0.25781555272980494,0.25781555272980494,0.25781555272980494,0.25781555272980494,0.25781555272980494,0.25781555272980494,0.25781555272980494,0.2526808080975094,0.2526808080975094,0.2526808080975094,0.2526808080975094,0.2526808080975094,0.2526808080975094,0.2526808080975094,0.2526808080975094,0.2526808080975094,0.24756423285295678,0.24756423285295678,0.24756423285295678,0.24756423285295678,0.24756423285295678,0.24756423285295678,0.24756423285295678,0.24756423285295678,0.24246573890443532,0.24246573890443532,0.24246573890443532,0.24246573890443532,0.24246573890443532,0.24246573890443532,0.24246573890443532,0.24246573890443532,0.24246573890443532,0.23738525241393899,0.23738525241393899,0.23738525241393899,0.23738525241393899,0.23738525241393899,0.23738525241393899,0.23738525241393899,0.23738525241393899,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.11,0.2763271679600128,0.2763271679600128,0.2763271679600128,0.2763271679600128,0.2711002683492528,0.2711002683492528,0.2711002683492528,0.2711002683492528,0.2711002683492528,0.2711002683492528,0.2711002683492528,0.2711002683492528,0.26589367410750453,0.26589367410750453,0.26589367410750453,0.26589367410750453,0.26589367410750453,0.26589367410750453,0.26589367410750453,0.26589367410750453,0.26589367410750453,0.2607072236503929,0.2607072236503929,0.2607072236503929,0.2607072236503929,0.2607072236503929,0.2607072236503929,0.2607072236503929,0.2607072236503929,0.2555407731168247,0.2555407731168247,0.2555407731168247,0.2555407731168247,0.2555407731168247,0.2555407731168247,0.2555407731168247,0.2555407731168247,0.2503941956254076,0.2503941956254076,0.2503941956254076,0.2503941956254076,0.2503941956254076,0.2503941956254076,0.2503941956254076,0.2503941956254076,0.2503941956254076,0.2452673806328131,0.2452673806328131,0.2452673806328131,0.2452673806328131,0.2452673806328131,0.2452673806328131,0.2452673806328131,0.2452673806328131,0.24016023338548545,0.24016023338548545,0.24016023338548545,0.24016023338548545,0.24016023338548545,0.24016023338548545,0.24016023338548545,0.24016023338548545,0.24016023338548545,0.23507267445754454,0.23507267445754454,0.23507267445754454,0.23507267445754454,0.23507267445754454,0.23507267445754454,0.23507267445754454,0.23507267445754454,0.23260000000000008,0.23319999999999996,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23619999999999997,0.2368,0.23740000000000006,0.23800000000000004,0.23860000000000003,0.23920000000000002,0.2398,0.2404,0.241,0.24160000000000004,0.24220000000000003,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.12,0.2741803522220987,0.2741803522220987,0.2741803522220987,0.2741803522220987,0.26893554125786334,0.26893554125786334,0.26893554125786334,0.26893554125786334,0.26893554125786334,0.26893554125786334,0.26893554125786334,0.26893554125786334,0.2637126315152305,0.2637126315152305,0.2637126315152305,0.2637126315152305,0.2637126315152305,0.2637126315152305,0.2637126315152305,0.2637126315152305,0.2637126315152305,0.25851145066113546,0.25851145066113546,0.25851145066113546,0.25851145066113546,0.25851145066113546,0.25851145066113546,0.25851145066113546,0.25851145066113546,0.25333184525168767,0.25333184525168767,0.25333184525168767,0.25333184525168767,0.25333184525168767,0.25333184525168767,0.25333184525168767,0.25333184525168767,0.24817367994344713,0.24817367994344713,0.24817367994344713,0.24817367994344713,0.24817367994344713,0.24817367994344713,0.24817367994344713,0.24817367994344713,0.24817367994344713,0.24303683681275082,0.24303683681275082,0.24303683681275082,0.24303683681275082,0.24303683681275082,0.24303683681275082,0.24303683681275082,0.24303683681275082,0.23792121477400027,0.23792121477400027,0.23792121477400027,0.23792121477400027,0.23792121477400027,0.23792121477400027,0.23792121477400027,0.23792121477400027,0.23792121477400027,0.23282672908935073,0.23282672908935073,0.23282672908935073,0.23282672908935073,0.23282672908935073,0.23282672908935073,0.23282672908935073,0.23282672908935073,0.23259999999999986,0.2331999999999998,0.23379999999999984,0.2343999999999999,0.23499999999999988,0.23559999999999987,0.23619999999999985,0.23679999999999984,0.23739999999999983,0.23799999999999982,0.23859999999999987,0.23919999999999986,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
0.13,0.27209516125215943,0.27209516125215943,0.27209516125215943,0.27209516125215943,0.2668328055308742,0.2668328055308742,0.2668328055308742,0.2668328055308742,0.2668328055308742,0.2668328055308742,0.2668328055308742,0.2668328055308742,0.2615939130690147,0.2615939130690147,0.2615939130690147,0.2615939130690147,0.2615939130690147,0.2615939130690147,0.2615939130690147,0.2615939130690147,0.2615939130690147,0.2563783013323479,0.2563783013323479,0.2563783013323479,0.2563783013323479,0.2563783013323479,0.2563783013323479,0.2563783013323479,0.2563783013323479,0.25118580778010413,0.25118580778010413,0.25118580778010413,0.25118580778010413,0.25118580778010413,0.25118580778010413,0.25118580778010413,0.25118580778010413,0.2460162890341408,0.2460162890341408,0.2460162890341408,0.2460162890341408,0.2460162890341408,0.2460162890341408,0.2460162890341408,0.2460162890341408,0.2460162890341408,0.2408696201618373,0.2408696201618373,0.2408696201618373,0.2408696201618373,0.2408696201618373,0.2408696201618373,0.2408696201618373,0.2408696201618373,0.23574569406318116,0.23574569406318116,0.23574569406318116,0.23574569406318116,0.23574569406318116,0.23574569406318116,0.23574569406318116,0.23574569406318116,0.23574569406318116,0.23064442095410895,0.23064442095410895,0.23064442095410895,0.23064442095410895,0.23064442095410895,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.14,0.2700688668495347,0.2700688668495347,0.2700688668495347,0.2700688668495347,0.2647893173518739,0.2647893173518739,0.2647893173518739,0.2647893173518739,0.2647893173518739,0.2647893173518739,0.2647893173518739,0.2647893173518739,0.2595347607648076,0.2595347607648076,0.2595347607648076,0.2595347607648076,0.2595347607648076,0.2595347607648076,0.2595347607648076,0.2595347607648076,0.2595347607648076,0.2543050048804737,0.2543050048804737,0.2543050048804737,0.2543050048804737,0.2543050048804737,0.2543050048804737,0.2543050048804737,0.2543050048804737,0.24909987852947135,0.24909987852947135,0.24909987852947135,0.24909987852947135,0.24909987852947135,0.24909987852947135,0.24909987852947135,0.24909987852947135,0.24391923071080945,0.24391923071080945,0.24391923071080945,0.24391923071080945,0.24391923071080945,0.24391923071080945,0.24391923071080945,0.24391923071080945,0.24391923071080945,0.23876292984086295,0.23876292984086295,0.23876292984086295,0.23876292984086295,0.23876292984086295,0.23876292984086295,0.23876292984086295,0.23876292984086295,0.23363086311138115,0.23363086311138115,0.23363086311138115,0.23363086311138115,0.23363086311138115,0.23363086311138115,0.23363086311138115,0.23363086311138115,0.23363086311138115,0.22852293594826614,0.22852293594826614,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.15,0.26809890321425933,0.26809890321425933,0.26809890321425933,0.26809890321425933,0.26280249623972424,0.26280249623972424,0.26280249623972424,0.26280249623972424,0.26280249623972424,0.26280249623972424,0.26280249623972424,0.26280249623972424,0.25753258078307156,0.25753258078307156,0.25753258078307156,0.25753258078307156,0.25753258078307156,0.25753258078307156,0.25753258078307156,0.25753258078307156,0.25753258078307156,0.25228895547152363,0.25228895547152363,0.25228895547152363,0.25228895547152363,0.25228895547152363,0.25228895547152363,0.25228895547152363,0.25228895547152363,0.24707144095864905,0.24707144095864905,0.24707144095864905,0.24707144095864905,0.24707144095864905,0.24707144095864905,0.24707144095864905,0.24707144095864905,0.24187987901787,0.24187987901787,0.24187987901787,0.24187987901787,0.24187987901787,0.24187987901787,0.24187987901787,0.24187987901787,0.24187987901787,0.23671413175986522,0.23671413175986522,0.23671413175986522,0.23671413175986522,0.23671413175986522,0.23671413175986522,0.23671413175986522,0.23671413175986522,0.23157408096353432,0.23157408096353432,0.23157408096353432,0.23157408096353432,0.23157408096353432,0.23157408096353432,0.23157408096353432,0.23157408096353432,0.23157408096353432,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.16,0.2661828548611624,0.2661828548611624,0.2661828548611624,0.2661828548611624,0.2608699128925273,0.2608699128925273,0.2608699128925273,0.2608699128925273,0.2608699128925273,0.2608699128925273,0.2608699128925273,0.2608699128925273,0.2555849312690175,0.2555849312690175,0.2555849312690175,0.2555849312690175,0.2555849312690175,0.2555849312690175,0.2555849312690175,0.2555849312690175,0.2555849312690175,0.25032769994389686,0.25032769994389686,0.25032769994389686,0.25032769994389686,0.25032769994389686,0.25032769994389686,0.25032769994389686,0.25032769994389686,0.2450980318296049,0.2450980318296049,0.2450980318296049,0.2450980318296049,0.2450980318296049,0.2450980318296049,0.2450980318296049,0.2450980318296049,0.23989576185747746,0.23989576185747746,0.23989576185747746,0.23989576185747746,0.23989576185747746,0.23989576185747746,0.23989576185747746,0.23989576185747746,0.23989576185747746,0.23472074616588198,0.23472074616588198,0.23472074616588198,0.23472074616588198,0.23472074616588198,0.23472074616588198,0.23472074616588198,0.23472074616588198,0.2295728614060852,0.2295728614060852,0.2295728614060852,0.2295728614060852,0.2295728614060852,0.2295728614060852,0.2295728614060852,0.2295728614060852,0.2295728614060852,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
0.17,0.2643184456069958,0.2643184456069958,0.2643184456069958,0.2643184456069958,0.2589892781108809,0.2589892781108809,0.2589892781108809,0.2589892781108809,0.2589892781108809,0.2589892781108809,0.2589892781108809,0.2589892781108809,0.2536895111978168,0.2536895111978168,0.2536895111978168,0.2536895111978168,0.2536895111978168,0.2536895111978168,0.2536895111978168,0.2536895111978168,0.2536895111978168,0.24841892662130208,0.24841892662130208,0.24841892662130208,0.24841892662130208,0.24841892662130208,0.24841892662130208,0.24841892662130208,0.24841892662130208,0.2431773299737267,0.2431773299737267,0.2431773299737267,0.2431773299737267,0.2431773299737267,0.2431773299737267,0.2431773299737267,0.2431773299737267,0.23796454971485023,0.23796454971485023,0.23796454971485023,0.23796454971485023,0.23796454971485023,0.23796454971485023,0.23796454971485023,0.23796454971485023,0.23796454971485023,0.23278043633285847,0.23278043633285847,0.23278043633285847,0.23278043633285847,0.23278043633285847,0.23278043633285847,0.23278043633285847,0.23278043633285847,0.22762486162700124,0.22762486162700124,0.22762486162700124,0.22762486162700124,0.22762486162700124,0.22762486162700124,0.22762486162700124,0.22762486162700124,0.22762486162700124,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.18,0.2625035285205538,0.2625035285205538,0.2625035285205538,0.2625035285205538,0.25715843268973954,0.25715843268973954,0.25715843268973954,0.25715843268973954,0.25715843268973954,0.25715843268973954,0.25715843268973954,0.25715843268973954,0.2518441502135223,0.2518441502135223,0.2518441502135223,0.2518441502135223,0.2518441502135223,0.2518441502135223,0.2518441502135223,0.2518441502135223,0.2518441502135223,0.24656045510398414,0.24656045510398414,0.24656045510398414,0.24656045510398414,0.24656045510398414,0.24656045510398414,0.24656045510398414,0.24656045510398414,0.24130714604053824,0.24130714604053824,0.24130714604053824,0.24130714604053824,0.24130714604053824,0.24130714604053824,0.24130714604053824,0.24130714604053824,0.23608404536960229,0.23608404536960229,0.23608404536960229,0.23608404536960229,0.23608404536960229,0.23608404536960229,0.23608404536960229,0.23608404536960229,0.23608404536960229,0.23089099824067513,0.23089099824067513,0.23089099824067513,0.23089099824067513,0.23089099824067513,0.23089099824067513,0.23089099824067513,0.23089099824067513,0.2257278718675344,0.2257278718675344,0.2257278718675344,0.2257278718675344,0.2257278718675344,0.2257278718675344,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.19,0.26073607673848853,0.26073607673848853,0.26073607673848853,0.26073607673848853,0.2553753381810183,0.2553753381810183,0.2553753381810183,0.2553753381810183,0.2553753381810183,0.2553753381810183,0.2553753381810183,0.2553753381810183,0.2500467993433172,0.2500467993433172,0.2500467993433172,0.2500467993433172,0.2500467993433172,0.2500467993433172,0.2500467993433172,0.2500467993433172,0.2500467993433172,0.24475022693941031,0.24475022693941031,0.24475022693941031,0.24475022693941031,0.24475022693941031,0.24475022693941031,0.24475022693941031,0.24475022693941031,0.23948541312955682,0.23948541312955682,0.23948541312955682,0.23948541312955682,0.23948541312955682,0.23948541312955682,0.23948541312955682,0.23948541312955682,0.23425217449345545,0.23425217449345545,0.23425217449345545,0.23425217449345545,0.23425217449345545,0.23425217449345545,0.23425217449345545,0.23425217449345545,0.23425217449345545,0.22905035114335398,0.22905035114335398,0.22905035114335398,0.22905035114335398,0.22905035114335398,0.22905035114335398,0.22905035114335398,0.22905035114335398,0.223879805965523,0.223879805965523,0.223879805965523,0.22420000000000012,0.2248000000000001,0.2254000000000001,0.2260000000000001,0.22660000000000013,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.2,0.25901417506061974,0.25901417506061974,0.25901417506061974,0.25901417506061974,0.2536380684402334,0.2536380684402334,0.2536380684402334,0.2536380684402334,0.2536380684402334,0.2536380684402334,0.2536380684402334,0.2536380684402334,0.2482955224999291,0.2482955224999291,0.2482955224999291,0.2482955224999291,0.2482955224999291,0.2482955224999291,0.2482955224999291,0.2482955224999291,0.2482955224999291,0.24298629708484057,0.24298629708484057,0.24298629708484057,0.24298629708484057,0.24298629708484057,0.24298629708484057,0.24298629708484057,0.24298629708484057,0.23771017821734963,0.23771017821734963,0.23771017821734963,0.23771017821734963,0.23771017821734963,0.23771017821734963,0.23771017821734963,0.23771017821734963,0.2324669770460655,0.2324669770460655,0.2324669770460655,0.2324669770460655,0.2324669770460655,0.2324669770460655,0.2324669770460655,0.2324669770460655,0.2324669770460655,0.22725652893789758,0.22725652893789758,0.22725652893789758,0.22725652893789758,0.22725652893789758,0.22725652893789758,0.22725652893789758,0.22725652893789758,0.2224000000000001,0.2230000000000001,0.22360000000000013,0.22420000000000012,0.2248000000000001,0.2254000000000001,0.2260000000000001,0.22660000000000013,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.21,0.25733601224823854,0.25733601224823854,0.25733601224823854,0.25733601224823854,0.2519448018802315,0.2519448018802315,0.2519448018802315,0.2519448018802315,0.2519448018802315,0.2519448018802315,0.2519448018802315,0.2519448018802315,0.24658848869485406,0.24658848869485406,0.24658848869485406,0.24658848869485406,0.24658848869485406,0.24658848869485406,0.24658848869485406,0.24658848869485406,0.24658848869485406,0.24126682608406064,0.24126682608406064,0.24126682608406064,0.24126682608406064,0.24126682608406064,0.24126682608406064,0.24126682608406064,0.24126682608406064,0.23597959430174173,0.23597959430174173,0.23597959430174173,0.23597959430174173,0.23597959430174173,0.23597959430174173,0.23597959430174173,0.23597959430174173,0.23072659939062787,0.23072659939062787,0.23072659939062787,0.23072659939062787,0.23072659939062787,0.23072659939062787,0.23072659939062787,0.23072659939062787,0.23072659939062787,0.2255076722551787,0.2255076722551787,0.2255076722551787,0.2255076722551787,0.2255076722551787,0.2255076722551787,0.2255076722551787,0.2255076722551787,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.22,0.2556998739573837,0.2556998739573837,0.2556998739573837,0.2556998739573837,0.2502938143635901,0.2502938143635901,0.2502938143635901,0.2502938143635901,0.2502938143635901,0.2502938143635901,0.2502938143635901,0.2502938143635901,0.2449239648936124,0.2449239648936124,0.2449239648936124,0.2449239648936124,0.2449239648936124,0.2449239648936124,0.2449239648936124,0.2449239648936124,0.2449239648936124,0.2395900728891741,0.2395900728891741,0.2395900728891741,0.2395900728891741,0.2395900728891741,0.2395900728891741,0.2395900728891741,0.2395900728891741,0.23429191319378098,0.23429191319378098,0.23429191319378098,0.23429191319378098,0.23429191319378098,0.23429191319378098,0.23429191319378098,0.23429191319378098,0.22902928705961345,0.22902928705961345,0.22902928705961345,0.22902928705961345,0.22902928705961345,0.22902928705961345,0.22902928705961345,0.22902928705961345,0.22902928705961345,0.22380202120301085,0.22380202120301085,0.22380202120301085,0.22380202120301085,0.22380202120301085,0.22380202120301085,0.22380202120301085,0.22380202120301085,0.2224000000000001,0.2230000000000001,0.22360000000000013,0.22420000000000012,0.2248000000000001,0.2254000000000001,0.2260000000000001,0.22660000000000013,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.23,0.2541041362465083,0.2541041362465083,0.2541041362465083,0.2541041362465083,0.24868347267275204,0.24868347267275204,0.24868347267275204,0.24868347267275204,0.24868347267275204,0.24868347267275204,0.24868347267275204,0.24868347267275204,0.2433003094517769,0.2433003094517769,0.2433003094517769,0.2433003094517769,0.2433003094517769,0.2433003094517769,0.2433003094517769,0.2433003094517769,0.2433003094517769,0.23795438826590484,0.23795438826590484,0.23795438826590484,0.23795438826590484,0.23795438826590484,0.23795438826590484,0.23795438826590484,0.23795438826590484,0.23264547889565387,0.23264547889565387,0.23264547889565387,0.23264547889565387,0.23264547889565387,0.23264547889565387,0.23264547889565387,0.23264547889565387,0.2273733781086009,0.2273733781086009,0.2273733781086009,0.2273733781086009,0.2273733781086009,0.2273733781086009,0.2273733781086009,0.2273733781086009,0.2273733781086009,0.2221379086991693,0.2221379086991693,0.2221379086991693,0.2221379086991693,0.2221379086991693,0.2221379086991693,0.2221379086991693,0.2221379086991693,0.2224000000000001,0.2230000000000001,0.22360000000000013,0.22420000000000012,0.2248000000000001,0.2254000000000001,0.2260000000000001,0.22660000000000013,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.24,0.2525472596044933,0.2525472596044933,0.2525472596044933,0.2525472596044933,0.2471122285035348,0.2471122285035348,0.2471122285035348,0.2471122285035348,0.2471122285035348,0.2471122285035348,0.2471122285035348,0.2471122285035348,0.2417159660771281,0.2417159660771281,0.2417159660771281,0.2417159660771281,0.2417159660771281,0.2417159660771281,0.2417159660771281,0.2417159660771281,0.2417159660771281,0.23635820872750513,0.23635820872750513,0.23635820872750513,0.23635820872750513,0.23635820872750513,0.23635820872750513,0.23635820872750513,0.23635820872750513,0.23103872150941646,0.23103872150941646,0.23103872150941646,0.23103872150941646,0.23103872150941646,0.23103872150941646,0.23103872150941646,0.23103872150941646,0.22575729700286742,0.22575729700286742,0.22575729700286742,0.22575729700286742,0.22575729700286742,0.22575729700286742,0.22575729700286742,0.22575729700286742,0.22575729700286742,0.22051375433884995,0.22051375433884995,0.22051375433884995,0.22051375433884995,0.22051375433884995,0.2205999999999998,0.22119999999999979,0.22179999999999978,0.22239999999999976,0.22299999999999975,0.22359999999999985,0.2241999999999998,0.22479999999999978,0.22539999999999977,0.22599999999999976,0.22659999999999986,0.22719999999999985,0.22779999999999984,0.22839999999999977,0.22899999999999976,0.2295999999999998,0.2301999999999998,0.23079999999999984,0.23139999999999983,0.23199999999999982,0.2325999999999998,0.23319999999999974,0.23379999999999979,0.23439999999999983,0.23499999999999982,0.2355999999999998,0.2361999999999998,0.2367999999999998,0.23739999999999978,0.23799999999999977,0.2385999999999998,0.2391999999999998,0.2397999999999998,0.24039999999999978,0.24099999999999977,0.24159999999999976,0.24219999999999975,0.2427999999999998,0.24339999999999978,0.24399999999999977,0.24459999999999976,0.24519999999999975,0.2457999999999998,0.24639999999999979,0.24699999999999978,0.24759999999999976,0.24819999999999975,0.2487999999999998,0.2493999999999998,0.24999999999999978
0.25,0.25102778345071036,0.25102778345071036,0.25102778345071036,0.25102778345071036,0.2455786129334355,0.2455786129334355,0.2455786129334355,0.2455786129334355,0.2455786129334355,0.2455786129334355,0.2455786129334355,0.2455786129334355,0.2401694582691004,0.2401694582691004,0.2401694582691004,0.2401694582691004,0.2401694582691004,0.2401694582691004,0.2401694582691004,0.2401694582691004,0.2401694582691004,0.23480005094820336,0.23480005094820336,0.23480005094820336,0.23480005094820336,0.23480005094820336,0.23480005094820336,0.23480005094820336,0.23480005094820336,0.22947015162726908,0.22947015162726908,0.22947015162726908,0.22947015162726908,0.22947015162726908,0.22947015162726908,0.22947015162726908,0.22947015162726908,0.22417954898728565,0.22417954898728565,0.22417954898728565,0.22417954898728565,0.22417954898728565,0.22417954898728565,0.22417954898728565,0.22417954898728565,0.22417954898728565,0.21892805874695703,0.21892805874695703,0.21892805874695703,0.21939999999999982,0.21999999999999975,0.2205999999999998,0.22119999999999979,0.22179999999999978,0.22239999999999976,0.22299999999999975,0.2235999999999998,0.2241999999999998,0.22479999999999978,0.22539999999999977,0.22599999999999976,0.2265999999999998,0.2271999999999998,0.22779999999999978,0.22839999999999977,0.22899999999999976,0.2295999999999998,0.2301999999999998,0.23079999999999978,0.23139999999999977,0.23199999999999976,0.2325999999999998,0.23319999999999974,0.23379999999999979,0.23439999999999978,0.23499999999999976,0.2355999999999998,0.23619999999999974,0.2367999999999998,0.23739999999999978,0.23799999999999977,0.2385999999999998,0.23919999999999975,0.2397999999999998,0.24039999999999978,0.24099999999999977,0.24159999999999976,0.24219999999999975,0.2427999999999998,0.24339999999999978,0.24399999999999977,0.24459999999999976,0.24519999999999975,0.2457999999999998,0.24639999999999979,0.24699999999999978,0.24759999999999976,0.24819999999999975,0.2487999999999998,0.2493999999999998,0.24999999999999978
0.26,0.24954432106390909,0.24954432106390909,0.24954432106390909,0.24954432106390909,0.2440812313212539,0.2440812313212539,0.2440812313212539,0.2440812313212539,0.2440812313212539,0.2440812313212539,0.2440812313212539,0.2440812313212539,0.23865938419181226,0.23865938419181226,0.23865938419181226,0.23865938419181226,0.23865938419181226,0.23865938419181226,0.23865938419181226,0.23865938419181226,0.23865938419181226,0.23327850661227703,0.23327850661227703,0.23327850661227703,0.23327850661227703,0.23327850661227703,0.23327850661227703,0.23327850661227703,0.23327850661227703,0.22793835515927585,0.22793835515927585,0.22793835515927585,0.22793835515927585,0.22793835515927585,0.22793835515927585,0.22793835515927585,0.22793835515927585,0.22263871489526518,0.22263871489526518,0.22263871489526518,0.22263871489526518,0.22263871489526518,0.22263871489526518,0.22263871489526518,0.22263871489526518,0.22263871489526518,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.27,0.24809555490118654,0.24809555490118654,0.24809555490118654,0.24809555490118654,0.2426187585990652,0.2426187585990652,0.2426187585990652,0.2426187585990652,0.2426187585990652,0.2426187585990652,0.2426187585990652,0.2426187585990652,0.2371844119415072,0.2371844119415072,0.2371844119415072,0.2371844119415072,0.2371844119415072,0.2371844119415072,0.2371844119415072,0.2371844119415072,0.2371844119415072,0.23179223765939297,0.23179223765939297,0.23179223765939297,0.23179223765939297,0.23179223765939297,0.23179223765939297,0.23179223765939297,0.23179223765939297,0.22644198855900605,0.22644198855900605,0.22644198855900605,0.22644198855900605,0.22644198855900605,0.22644198855900605,0.22644198855900605,0.22644198855900605,0.2211334463570714,0.2211334463570714,0.2211334463570714,0.2211334463570714,0.2211334463570714,0.2211334463570714,0.2211334463570714,0.2211334463570714,0.2211334463570714,0.21760000000000018,0.21820000000000017,0.21880000000000016,0.2194000000000002,0.22000000000000008,0.22060000000000018,0.22120000000000017,0.22180000000000016,0.22240000000000015,0.22300000000000014,0.2236000000000002,0.22420000000000018,0.22480000000000017,0.22540000000000016,0.22600000000000015,0.2266000000000002,0.22720000000000018,0.22780000000000017,0.22840000000000016,0.22900000000000015,0.2296000000000002,0.23020000000000018,0.23080000000000017,0.23140000000000016,0.23200000000000015,0.23260000000000014,0.23320000000000013,0.23380000000000017,0.23440000000000016,0.23500000000000015,0.23560000000000014,0.23620000000000013,0.23680000000000012,0.2374000000000001,0.23800000000000016,0.2386000000000002,0.23920000000000013,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
0.28,0.24668023227225194,0.24668023227225194,0.24668023227225194,0.24668023227225194,0.24118993492155255,0.24118993492155255,0.24118993492155255,0.24118993492155255,0.24118993492155255,0.24118993492155255,0.24118993492155255,0.24118993492155255,0.23574327517323,0.23574327517323,0.23574327517323,0.23574327517323,0.23574327517323,0.23574327517323,0.23574327517323,0.23574327517323,0.23574327517323,0.23033997189087307,0.23033997189087307,0.23033997189087307,0.23033997189087307,0.23033997189087307,0.23033997189087307,0.23033997189087307,0.23033997189087307,0.22497977441160769,0.22497977441160769,0.22497977441160769,0.22497977441160769,0.22497977441160769,0.22497977441160769,0.22497977441160769,0.22497977441160769,0.21966246137190137,0.21966246137190137,0.21966246137190137,0.21966246137190137,0.21966246137190137,0.21966246137190137,0.21966246137190137,0.21966246137190137,0.21966246137190137,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.29,0.2452971613377194,0.2452971613377194,0.2452971613377194,0.2452971613377194,0.23979356164124951,0.23979356164124951,0.23979356164124951,0.23979356164124951,0.23979356164124951,0.23979356164124951,0.23979356164124951,0.23979356164124951,0.2343347690551235,0.2343347690551235,0.2343347690551235,0.2343347690551235,0.2343347690551235,0.2343347690551235,0.2343347690551235,0.2343347690551235,0.2343347690551235,0.2289204989051212,0.2289204989051212,0.2289204989051212,0.2289204989051212,0.2289204989051212,0.2289204989051212,0.2289204989051212,0.2289204989051212,0.22355049735241542,0.22355049735241542,0.22355049735241542,0.22355049735241542,0.22355049735241542,0.22355049735241542,0.22355049735241542,0.22355049735241542,0.21822454021170132,0.21822454021170132,0.21822454021170132,0.21822454021170132,0.21822454021170132,0.21822454021170132,0.21822454021170132,0.21822454021170132,0.21822454021170132,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.3,0.24394520740327288,0.24394520740327288,0.24394520740327288,0.24394520740327288,0.23842849758137266,0.23842849758137266,0.23842849758137266,0.23842849758137266,0.23842849758137266,0.23842849758137266,0.23842849758137266,0.23842849758137266,0.2329577465218763,0.2329577465218763,0.2329577465218763,0.2329577465218763,0.2329577465218763,0.2329577465218763,0.2329577465218763,0.2329577465218763,0.2329577465218763,0.2275326663336074,0.2275326663336074,0.2275326663336074,0.2275326663336074,0.2275326663336074,0.2275326663336074,0.2275326663336074,0.2275326663336074,0.22215300028736926,0.22215300028736926,0.22215300028736926,0.22215300028736926,0.22215300028736926,0.22215300028736926,0.22215300028736926,0.22215300028736926,0.21681852162789766,0.21681852162789766,0.21681852162789766,0.21681852162789766,0.21681852162789766,0.21681852162789766,0.21681852162789766,0.21681852162789766,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.31,0.24262328948431974,0.24262328948431974,0.24262328948431974,0.24262328948431974,0.23709365558071233,0.23709365558071233,0.23709365558071233,0.23709365558071233,0.23709365558071233,0.23709365558071233,0.23709365558071233,0.23709365558071233,0.2316111148016552,0.2316111148016552,0.2316111148016552,0.2316111148016552,0.2316111148016552,0.2316111148016552,0.2316111148016552,0.2316111148016552,0.2316111148016552,0.22617537635162185,0.22617537635162185,0.22617537635162185,0.22617537635162185,0.22617537635162185,0.22617537635162185,0.22617537635162185,0.22617537635162185,0.22078618088934848,0.22078618088934848,0.22078618088934848,0.22078618088934848,0.22078618088934848,0.22078618088934848,0.22078618088934848,0.22078618088934848,0.2154432993350503,0.2154432993350503,0.2154432993350503,0.2154432993350503,0.2154432993350503,0.2154432993350503,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.32,0.24133037711822186,0.24133037711822186,0.24133037711822186,0.24133037711822186,0.2357879992875371,0.2357879992875371,0.2357879992875371,0.2357879992875371,0.2357879992875371,0.2357879992875371,0.2357879992875371,0.2357879992875371,0.23029383219335603,0.23029383219335603,0.23029383219335603,0.23029383219335603,0.23029383219335603,0.23029383219335603,0.23029383219335603,0.23029383219335603,0.23029383219335603,0.22484758244052308,0.22484758244052308,0.22484758244052308,0.22484758244052308,0.22484758244052308,0.22484758244052308,0.22484758244052308,0.22484758244052308,0.2194489883470478,0.2194489883470478,0.2194489883470478,0.2194489883470478,0.2194489883470478,0.2194489883470478,0.2194489883470478,0.2194489883470478,0.21409781874796963,0.21409781874796963,0.21409781874796963,0.21409781874796963,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.33,0.240065487403387,0.240065487403387,0.240065487403387,0.240065487403387,0.2345105401816739,0.2345105401816739,0.2345105401816739,0.2345105401816739,0.2345105401816739,0.2345105401816739,0.2345105401816739,0.2345105401816739,0.22900490507322593,0.22900490507322593,0.22900490507322593,0.22900490507322593,0.22900490507322593,0.22900490507322593,0.22900490507322593,0.22900490507322593,0.22900490507322593,0.2235482863804342,0.2235482863804342,0.2235482863804342,0.2235482863804342,0.2235482863804342,0.2235482863804342,0.2235482863804342,0.2235482863804342,0.2181404203452611,0.2181404203452611,0.2181404203452611,0.2181404203452611,0.2181404203452611,0.2181404203452611,0.2181404203452611,0.2181404203452611,0.21278107395108545,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.34,0.23882768224647172,0.23882768224647172,0.23882768224647172,0.23882768224647172,0.23326033480590536,0.23326033480590536,0.23326033480590536,0.23326033480590536,0.23326033480590536,0.23326033480590536,0.23326033480590536,0.23326033480590536,0.22774338511189834,0.22774338511189834,0.22774338511189834,0.22774338511189834,0.22774338511189834,0.22774338511189834,0.22774338511189834,0.22774338511189834,0.22774338511189834,0.22227653545433923,0.22227653545433923,0.22227653545433923,0.22227653545433923,0.22227653545433923,0.22227653545433923,0.22227653545433923,0.22227653545433923,0.2168595202574458,0.2168595202574458,0.2168595202574458,0.2168595202574458,0.2168595202574458,0.2168595202574458,0.2168595202574458,0.2168595202574458,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.35000000000000003,0.23761606580070546,0.23761606580070546,0.23761606580070546,0.23761606580070546,0.23203648218959616,0.23203648218959616,0.23203648218959616,0.23203648218959616,0.23203648218959616,0.23203648218959616,0.23203648218959616,0.23203648218959616,0.2265083666846632,0.2265083666846632,0.2265083666846632,0.2265083666846632,0.2265083666846632,0.2265083666846632,0.2265083666846632,0.2265083666846632,0.2265083666846632,0.2210314198463213,0.2210314198463213,0.2210314198463213,0.2210314198463213,0.2210314198463213,0.2210314198463213,0.2210314198463213,0.2210314198463213,0.2156053745332363,0.2156053745332363,0.2156053745332363,0.2156053745332363,0.2156053745332363,0.2156053745332363,0.2156053745332363,0.2156053745332363,0.21219999999999994,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999994,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.36,0.23642978207991674,0.23642978207991674,0.23642978207991674,0.23642978207991674,0.23083812144903781,0.23083812144903781,0.23083812144903781,0.23083812144903781,0.23083812144903781,0.23083812144903781,0.23083812144903781,0.23083812144903781,0.22529898445938007,0.22529898445938007,0.22529898445938007,0.22529898445938007,0.22529898445938007,0.22529898445938007,0.22529898445938007,0.22529898445938007,0.22529898445938007,0.21981207021827606,0.21981207021827606,0.21981207021827606,0.21981207021827606,0.21981207021827606,0.21981207021827606,0.21981207021827606,0.21981207021827606,0.21437711026517553,0.21437711026517553,0.21437711026517553,0.21437711026517553,0.21437711026517553,0.21437711026517553,0.21437711026517553,0.21437711026517553,0.21219999999999983,0.21279999999999982,0.21339999999999987,0.2139999999999998,0.21459999999999985,0.21519999999999984,0.21579999999999983,0.21639999999999987,0.2169999999999998,0.21759999999999985,0.21819999999999984,0.21879999999999983,0.21939999999999987,0.2199999999999998,0.22059999999999985,0.22119999999999984,0.22179999999999983,0.22239999999999982,0.2229999999999998,0.22359999999999985,0.22419999999999984,0.22479999999999983,0.22539999999999982,0.2259999999999998,0.22659999999999986,0.22719999999999985,0.22779999999999984,0.22839999999999983,0.22899999999999981,0.22959999999999986,0.23019999999999985,0.23079999999999984,0.23139999999999983,0.23199999999999982,0.23259999999999986,0.2331999999999998,0.23379999999999984,0.23439999999999983,0.23499999999999982,0.23559999999999987,0.2361999999999998,0.23679999999999984,0.23739999999999983,0.23799999999999982,0.23859999999999987,0.2391999999999998,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
0.37,0.23526801273425596,0.23526801273425596,0.23526801273425596,0.23526801273425596,0.22966442955042632,0.22966442955042632,0.22966442955042632,0.22966442955042632,0.22966442955042632,0.22966442955042632,0.22966442955042632,0.22966442955042632,0.2241144111478741,0.2241144111478741,0.2241144111478741,0.2241144111478741,0.2241144111478741,0.2241144111478741,0.2241144111478741,0.2241144111478741,0.2241144111478741,0.21861765545087433,0.21861765545087433,0.21861765545087433,0.21861765545087433,0.21861765545087433,0.21861765545087433,0.21861765545087433,0.21861765545087433,0.213173892920378,0.213173892920378,0.213173892920378,0.213173892920378,0.213173892920378,0.213173892920378,0.213173892920378,0.213173892920378,0.2122000000000001,0.21280000000000016,0.2134000000000002,0.21400000000000013,0.21460000000000018,0.21520000000000017,0.2158000000000001,0.2164000000000002,0.21700000000000014,0.21760000000000018,0.21820000000000017,0.21880000000000016,0.2194000000000002,0.22000000000000008,0.22060000000000018,0.22120000000000017,0.22180000000000016,0.22240000000000015,0.22300000000000014,0.2236000000000002,0.22420000000000018,0.22480000000000017,0.22540000000000016,0.22600000000000015,0.2266000000000002,0.22720000000000018,0.22780000000000017,0.22840000000000016,0.22900000000000015,0.2296000000000002,0.23020000000000018,0.23080000000000017,0.23140000000000016,0.23200000000000015,0.23260000000000014,0.23320000000000013,0.23380000000000017,0.23440000000000016,0.23500000000000015,0.23560000000000014,0.23620000000000013,0.23680000000000012,0.2374000000000001,0.23800000000000016,0.2386000000000002,0.23920000000000013,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
0.38,0.23412997497487434,0.23412997497487434,0.23412997497487434,0.23412997497487434,0.2285146192226574,0.2285146192226574,0.2285146192226574,0.2285146192226574,0.2285146192226574,0.2285146192226574,0.2285146192226574,0.2285146192226574,0.22295385540793283,0.22295385540793283,0.22295385540793283,0.22295385540793283,0.22295385540793283,0.22295385540793283,0.22295385540793283,0.22295385540793283,0.22295385540793283,0.21744738053583063,0.21744738053583063,0.21744738053583063,0.21744738053583063,0.21744738053583063,0.21744738053583063,0.21744738053583063,0.21744738053583063,0.21199492422412777,0.21199492422412777,0.21199492422412777,0.21199492422412777,0.21199492422412777,0.21199492422412777,0.21199492422412777,0.21199492422412777,0.21219999999999983,0.21279999999999982,0.21339999999999987,0.2139999999999998,0.21459999999999985,0.21519999999999984,0.21579999999999983,0.21639999999999987,0.2169999999999998,0.21759999999999985,0.21819999999999984,0.21879999999999983,0.21939999999999987,0.2199999999999998,0.22059999999999985,0.22119999999999984,0.22179999999999983,0.22239999999999982,0.2229999999999998,0.22359999999999985,0.22419999999999984,0.22479999999999983,0.22539999999999982,0.2259999999999998,0.22659999999999986,0.22719999999999985,0.22779999999999984,0.22839999999999983,0.22899999999999981,0.22959999999999986,0.23019999999999985,0.23079999999999984,0.23139999999999983,0.23199999999999982,0.23259999999999986,0.2331999999999998,0.23379999999999984,0.23439999999999983,0.23499999999999982,0.23559999999999987,0.2361999999999998,0.23679999999999984,0.23739999999999983,0.23799999999999982,0.23859999999999987,0.2391999999999998,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
0.39,0.233014919635962,0.233014919635962,0.233014919635962,0.233014919635962,0.22738793700827475,0.22738793700827475,0.22738793700827475,0.22738793700827475,0.22738793700827475,0.22738793700827475,0.22738793700827475,0.22738793700827475,0.22181655988417726,0.22181655988417726,0.22181655988417726,0.22181655988417726,0.22181655988417726,0.22181655988417726,0.22181655988417726,0.22181655988417726,0.22181655988417726,0.21630048460769616,0.21630048460769616,0.21630048460769616,0.21630048460769616,0.21630048460769616,0.21630048460769616,0.21630048460769616,0.21630048460769616,0.21083944018357997,0.21083944018357997,0.21083944018357997,0.21083944018357997,0.21083944018357997,0.21083944018357997,0.21100000000000008,0.21160000000000012,0.2122000000000001,0.2128000000000001,0.2134000000000001,0.21400000000000008,0.21460000000000007,0.21520000000000006,0.2158000000000001,0.2164000000000001,0.21700000000000008,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.22000000000000003,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000013,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.23140000000000005,0.23200000000000004,0.23260000000000014,0.23320000000000002,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.2356000000000001,0.23620000000000002,0.23680000000000007,0.2374000000000001,0.2380000000000001,0.2386000000000001,0.23920000000000008,0.23980000000000007,0.24040000000000006,0.24100000000000005,0.2416000000000001,0.24220000000000008,0.24280000000000007,0.24340000000000006,0.24400000000000005,0.24460000000000004,0.24520000000000003,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24820000000000003,0.24880000000000008,0.24940000000000007,0.2500000000000001
0.4,0.23192212936356782,0.23192212936356782,0.23192212936356782,0.23192212936356782,0.2262836614419327,0.2262836614419327,0.2262836614419327,0.2262836614419327,0.2262836614419327,0.2262836614419327,0.2262836614419327,0.2262836614419327,0.22070179937711318,0.22070179937711318,0.22070179937711318,0.22070179937711318,0.22070179937711318,0.22070179937711318,0.22070179937711318,0.22070179937711318,0.22070179937711318,0.21517623910443182,0.21517623910443182,0.21517623910443182,0.21517623910443182,0.21517623910443182,0.21517623910443182,0.21517623910443182,0.21517623910443182,0.20970670924077717,0.20970670924077717,0.20970670924077717,0.20970670924077717,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.21159999999999995,0.21219999999999994,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999994,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.41000000000000003,0.23085091692155593,0.23085091692155593,0.23085091692155593,0.23085091692155593,0.2252011013466719,0.2252011013466719,0.2252011013466719,0.2252011013466719,0.2252011013466719,0.2252011013466719,0.2252011013466719,0.2252011013466719,0.2196088791306099,0.2196088791306099,0.2196088791306099,0.2196088791306099,0.2196088791306099,0.2196088791306099,0.2196088791306099,0.2196088791306099,0.2196088791306099,0.214073946046962,0.214073946046962,0.214073946046962,0.214073946046962,0.214073946046962,0.214073946046962,0.214073946046962,0.214073946046962,0.2085960305451397,0.2085960305451397,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.42,0.22980062360587986,0.22980062360587986,0.22980062360587986,0.22980062360587986,0.22413959423913765,0.22413959423913765,0.22413959423913765,0.22413959423913765,0.22413959423913765,0.22413959423913765,0.22413959423913765,0.22413959423913765,0.21853713322889018,0.21853713322889018,0.21853713322889018,0.21853713322889018,0.21853713322889018,0.21853713322889018,0.21853713322889018,0.21853713322889018,0.21853713322889018,0.21299293642875183,0.21299293642875183,0.21299293642875183,0.21299293642875183,0.21299293642875183,0.21299293642875183,0.21299293642875183,0.21299293642875183,0.20750673233643596,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.21159999999999995,0.21219999999999994,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999994,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.43,0.22877061775911772,0.22877061775911772,0.22877061775911772,0.22877061775911772,0.22309850483563792,0.22309850483563792,0.22309850483563792,0.22309850483563792,0.22309850483563792,0.22309850483563792,0.22309850483563792,0.22309850483563792,0.21748592309488485,0.21748592309488485,0.21748592309488485,0.21748592309488485,0.21748592309488485,0.21748592309488485,0.21748592309488485,0.21748592309488485,0.21748592309488485,0.2119325687072221,0.2119325687072221,0.2119325687072221,0.2119325687072221,0.2119325687072221,0.2119325687072221,0.2119325687072221,0.2119325687072221,0.20739999999999986,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.21159999999999984,0.21219999999999983,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999983,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.2199999999999998,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999986,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999987,0.23619999999999985,0.23679999999999984,0.23739999999999983,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.2481999999999998,0.2487999999999999,0.2493999999999999,0.24999999999999986
0.44,0.22776029337788498,0.22776029337788498,0.22776029337788498,0.22776029337788498,0.222077223651614,0.222077223651614,0.222077223651614,0.222077223651614,0.222077223651614,0.222077223651614,0.222077223651614,0.222077223651614,0.21645463608248688,0.21645463608248688,0.21645463608248688,0.21645463608248688,0.21645463608248688,0.21645463608248688,0.21645463608248688,0.21645463608248688,0.21645463608248688,0.2108922273895024,0.2108922273895024,0.2108922273895024,0.2108922273895024,0.2108922273895024,0.2108922273895024,0.2108922273895024,0.2108922273895024,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.45,0.22676906880636755,0.22676906880636755,0.22676906880636755,0.22676906880636755,0.22107516568772803,0.22107516568772803,0.22107516568772803,0.22107516568772803,0.22107516568772803,0.22107516568772803,0.22107516568772803,0.22107516568772803,0.21544268415587334,0.21544268415587334,0.21544268415587334,0.21544268415587334,0.21544268415587334,0.21544268415587334,0.21544268415587334,0.21544268415587334,0.21544268415587334,0.20987132170565792,0.20987132170565792,0.20987132170565792,0.20987132170565792,0.20987132170565792,0.20987132170565792,0.20987132170565792,0.20987132170565792,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.46,0.22579638550977002,0.22579638550977002,0.22579638550977002,0.22579638550977002,0.22009176919632542,0.22009176919632542,0.22009176919632542,0.22009176919632542,0.22009176919632542,0.22009176919632542,0.22009176919632542,0.22009176919632542,0.21444950264962,0.21444950264962,0.21444950264962,0.21444950264962,0.21444950264962,0.21444950264962,0.21444950264962,0.21444950264962,0.21444950264962,0.20886928436308605,0.20886928436308605,0.20886928436308605,0.20886928436308605,0.20886928436308605,0.20886928436308605,0.20886928436308605,0.20886928436308605,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.47000000000000003,0.22484170692198718,0.22484170692198718,0.22484170692198718,0.22484170692198718,0.21912649452254815,0.21912649452254815,0.21912649452254815,0.21912649452254815,0.21912649452254815,0.21912649452254815,0.21912649452254815,0.21912649452254815,0.21347454910385552,0.21347454910385552,0.21347454910385552,0.21347454910385552,0.21347454910385552,0.21347454910385552,0.21347454910385552,0.21347454910385552,0.21347454910385552,0.2078855703763018,0.2078855703763018,0.2078855703763018,0.2078855703763018,0.2078855703763018,0.2078855703763018,0.2078855703763018,0.2078855703763018,0.20740000000000014,0.20800000000000007,0.20860000000000012,0.2092000000000001,0.2098000000000001,0.21040000000000014,0.21100000000000008,0.21160000000000012,0.2122000000000001,0.2128000000000001,0.21340000000000015,0.21400000000000008,0.21460000000000012,0.2152000000000001,0.2158000000000001,0.21640000000000015,0.21700000000000008,0.21760000000000013,0.21820000000000012,0.2188000000000001,0.21940000000000015,0.22000000000000008,0.22060000000000013,0.22120000000000012,0.2218000000000001,0.2224000000000001,0.2230000000000001,0.22360000000000013,0.22420000000000012,0.2248000000000001,0.2254000000000001,0.2260000000000001,0.22660000000000013,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.48,0.22390451736226621,0.22390451736226621,0.22390451736226621,0.22390451736226621,0.2181788230148351,0.2181788230148351,0.2181788230148351,0.2181788230148351,0.2181788230148351,0.2181788230148351,0.2181788230148351,0.2181788230148351,0.21251730216916268,0.21251730216916268,0.21251730216916268,0.21251730216916268,0.21251730216916268,0.21251730216916268,0.21251730216916268,0.21251730216916268,0.21251730216916268,0.20691965596679548,0.20691965596679548,0.20691965596679548,0.20691965596679548,0.20691965596679548,0.20691965596679548,0.20691965596679548,0.20691965596679548,0.20740000000000008,0.20799999999999996,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.21040000000000003,0.21100000000000002,0.21160000000000007,0.21220000000000006,0.21280000000000004,0.21340000000000003,0.21400000000000002,0.2146,0.2152,0.21580000000000005,0.21640000000000004,0.21700000000000003,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000008,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.2314,0.23199999999999998,0.23260000000000008,0.23319999999999996,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23619999999999997,0.2368,0.23740000000000006,0.23800000000000004,0.23860000000000003,0.23920000000000002,0.2398,0.2404,0.241,0.24160000000000004,0.24220000000000003,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.49,0.22298432101604698,0.22298432101604698,0.22298432101604698,0.22298432101604698,0.21724825599996986,0.21724825599996986,0.21724825599996986,0.21724825599996986,0.21724825599996986,0.21724825599996986,0.21724825599996986,0.21724825599996986,0.2115772605763627,0.2115772605763627,0.2115772605763627,0.2115772605763627,0.2115772605763627,0.2115772605763627,0.2115772605763627,0.2115772605763627,0.2115772605763627,0.20597103752807527,0.20597103752807527,0.20597103752807527,0.20597103752807527,0.20597103752807527,0.20597103752807527,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.5,0.22208064097554991,0.22208064097554991,0.22208064097554991,0.22208064097554991,0.21633431381821883,0.21633431381821883,0.21633431381821883,0.21633431381821883,0.21633431381821883,0.21633431381821883,0.21633431381821883,0.21633431381821883,0.21065394216670152,0.21065394216670152,0.21065394216670152,0.21065394216670152,0.21065394216670152,0.21065394216670152,0.21065394216670152,0.21065394216670152,0.21065394216670152,0.20503923065139265,0.20503923065139265,0.20503923065139265,0.20503923065139265,0.20503923065139265,0.20560000000000006,0.20620000000000005,0.20680000000000004,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.51,0.22119301833602936,0.22119301833602936,0.22119301833602936,0.22119301833602936,0.21543653491445472,0.21543653491445472,0.21543653491445472,0.21543653491445472,0.21543653491445472,0.21543653491445472,0.21543653491445472,0.21543653491445472,0.209746882978312,0.209746882978312,0.209746882978312,0.209746882978312,0.209746882978312,0.209746882978312,0.209746882978312,0.209746882978312,0.209746882978312,0.20412376920800557,0.20412376920800557,0.20412376920800557,0.20439999999999986,0.20499999999999985,0.20559999999999984,0.20619999999999983,0.20679999999999982,0.2073999999999998,0.2079999999999998,0.20859999999999984,0.20919999999999983,0.20979999999999982,0.21039999999999986,0.2109999999999998,0.2115999999999998,0.21219999999999978,0.21279999999999982,0.21339999999999987,0.2139999999999998,0.21459999999999985,0.21519999999999984,0.21579999999999977,0.21639999999999987,0.2169999999999998,0.21759999999999985,0.21819999999999984,0.21879999999999983,0.21939999999999987,0.21999999999999975,0.22059999999999985,0.22119999999999984,0.22179999999999983,0.22239999999999982,0.2229999999999998,0.22359999999999985,0.22419999999999984,0.22479999999999983,0.22539999999999982,0.2259999999999998,0.22659999999999986,0.22719999999999985,0.22779999999999984,0.22839999999999983,0.22899999999999981,0.22959999999999986,0.23019999999999985,0.23079999999999984,0.23139999999999983,0.23199999999999982,0.2325999999999998,0.2331999999999998,0.23379999999999984,0.23439999999999983,0.23499999999999982,0.2355999999999998,0.2361999999999998,0.2367999999999998,0.23739999999999978,0.23799999999999982,0.23859999999999987,0.2391999999999998,0.2397999999999998,0.24039999999999978,0.24099999999999977,0.24159999999999976,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999977,0.24459999999999976,0.24519999999999975,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.24819999999999975,0.24879999999999985,0.24939999999999984,0.2499999999999998
0.52,0.22032101134392873,0.22032101134392873,0.22032101134392873,0.22032101134392873,0.21455447498147945,0.21455447498147945,0.21455447498147945,0.21455447498147945,0.21455447498147945,0.21455447498147945,0.21455447498147945,0.21455447498147945,0.20885563638514598,0.20885563638514598,0.20885563638514598,0.20885563638514598,0.20885563638514598,0.20885563638514598,0.20885563638514598,0.20885563638514598,0.20885563638514598,0.20322420448415499,0.20322420448415499,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.53,0.21946419459345973,0.21946419459345973,0.21946419459345973,0.21946419459345973,0.2136877061520489,0.2136877061520489,0.2136877061520489,0.2136877061520489,0.2136877061520489,0.2136877061520489,0.2136877061520489,0.2136877061520489,0.20797977228486061,0.20797977228486061,0.20797977228486061,0.20797977228486061,0.20797977228486061,0.20797977228486061,0.20797977228486061,0.20797977228486061,0.20797977228486061,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.54,0.21862215826840112,0.21862215826840112,0.21862215826840112,0.21862215826840112,0.21283581623637618,0.21283581623637618,0.21283581623637618,0.21283581623637618,0.21283581623637618,0.21283581623637618,0.21283581623637618,0.21283581623637618,0.20711887633241863,0.20711887633241863,0.20711887633241863,0.20711887633241863,0.20711887633241863,0.20711887633241863,0.20711887633241863,0.20711887633241863,0.20711887633241863,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.55,0.21779450742614426,0.21779450742614426,0.21779450742614426,0.21779450742614426,0.2119984080021237,0.2119984080021237,0.2119984080021237,0.2119984080021237,0.2119984080021237,0.2119984080021237,0.2119984080021237,0.2119984080021237,0.20627254921639715,0.20627254921639715,0.20627254921639715,0.20627254921639715,0.20627254921639715,0.20627254921639715,0.20627254921639715,0.20627254921639715,0.20627254921639715,0.2026000000000001,0.2032000000000001,0.2038000000000001,0.20440000000000014,0.20500000000000013,0.20560000000000012,0.2062000000000001,0.2068000000000001,0.20740000000000014,0.20800000000000007,0.20860000000000012,0.2092000000000001,0.2098000000000001,0.21040000000000014,0.21100000000000008,0.21160000000000012,0.2122000000000001,0.2128000000000001,0.21340000000000015,0.21400000000000008,0.21460000000000012,0.2152000000000001,0.2158000000000001,0.21640000000000015,0.21700000000000008,0.21760000000000013,0.21820000000000012,0.2188000000000001,0.21940000000000015,0.22000000000000008,0.22060000000000013,0.22120000000000012,0.2218000000000001,0.2224000000000001,0.2230000000000001,0.22360000000000013,0.22420000000000012,0.2248000000000001,0.2254000000000001,0.2260000000000001,0.22660000000000013,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
0.56,0.21698086132124383,0.21698086132124383,0.21698086132124383,0.21698086132124383,0.2111750984941264,0.2111750984941264,0.2111750984941264,0.2111750984941264,0.2111750984941264,0.2111750984941264,0.2111750984941264,0.2111750984941264,0.2054404059752333,0.2054404059752333,0.2054404059752333,0.2054404059752333,0.2054404059752333,0.2054404059752333,0.2054404059752333,0.2054404059752333,0.2054404059752333,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.5700000000000001,0.2161808527659301,0.2161808527659301,0.2161808527659301,0.2161808527659301,0.2103655183912881,0.2103655183912881,0.2103655183912881,0.2103655183912881,0.2103655183912881,0.2103655183912881,0.2103655183912881,0.2103655183912881,0.20484713973922253,0.20462207535083474,0.20462207535083474,0.20462207535083474,0.20462207535083474,0.20462207535083474,0.20462207535083474,0.20462207535083474,0.20462207535083474,0.20260000000000006,0.20320000000000005,0.20380000000000004,0.20440000000000008,0.20500000000000007,0.20560000000000006,0.20620000000000005,0.20680000000000004,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.58,0.21539412752522646,0.21539412752522646,0.21539412752522646,0.21539412752522646,0.20956931139828058,0.20956931139828058,0.20956931139828058,0.20956931139828058,0.20956931139828058,0.20956931139828058,0.20956931139828058,0.20956931139828058,0.2044013028437741,0.20381719917717298,0.20381719917717298,0.20381719917717298,0.20381719917717298,0.20381719917717298,0.20381719917717298,0.20381719917717298,0.20381719917717298,0.20260000000000006,0.20320000000000005,0.20380000000000004,0.20440000000000008,0.20500000000000007,0.20560000000000006,0.20620000000000005,0.20680000000000004,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.59,0.2146203437444898,0.2146203437444898,0.2146203437444898,0.2146203437444898,0.20878613366985108,0.20878613366985108,0.20878613366985108,0.20878613366985108,0.20878613366985108,0.20878613366985108,0.20878613366985108,0.20878613366985108,0.20394576949419496,0.20302543180165303,0.20302543180165303,0.20302543180165303,0.20302543180165303,0.20302543180165303,0.20302543180165303,0.20302543180165303,0.20302543180165303,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20739999999999997,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.21159999999999995,0.21219999999999994,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.21579999999999994,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999992,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
0.6,0.21385917140734462,0.21385917140734462,0.21385917140734462,0.21385917140734462,0.2080156532656967,0.2080156532656967,0.2080156532656967,0.2080156532656967,0.2080156532656967,0.2080156532656967,0.2080156532656967,0.2080156532656967,0.20348171908952617,0.202246439537208,0.202246439537208,0.202246439537208,0.202246439537208,0.202246439537208,0.202246439537208,0.202246439537208,0.202246439537208,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999997,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.21159999999999995,0.21219999999999994,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999994,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.61,0.21311029182212843,0.21311029182212843,0.21311029182212843,0.21311029182212843,0.20725754963401283,0.20725754963401283,0.20725754963401283,0.20725754963401283,0.20725754963401283,0.20725754963401283,0.20725754963401283,0.20725754963401283,0.20301023893016784,0.20147990014321504,0.20147990014321504,0.20147990014321504,0.20147990014321504,0.20147990014321504,0.20147990014321504,0.20147990014321504,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.62,0.21237339713510042,0.21237339713510042,0.21237339713510042,0.21237339713510042,0.20651151312195745,0.20651151312195745,0.20651151312195745,0.20651151312195745,0.20651151312195745,0.20651151312195745,0.20651151312195745,0.20651151312195745,0.20253233105915647,0.2007255023334663,0.2007255023334663,0.2007255023334663,0.2007255023334663,0.2007255023334663,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.63,0.21164818986878323,0.21164818986878323,0.21164818986878323,0.21164818986878323,0.2057772445113917,0.2057772445113917,0.2057772445113917,0.2057772445113917,0.2057772445113917,0.2057772445113917,0.2057772445113917,0.2057772445113917,0.20204891858870186,0.19998294530954583,0.19998294530954583,0.19998294530954583,0.19998294530954583,0.20019999999999977,0.20079999999999976,0.2013999999999998,0.2019999999999998,0.20259999999999978,0.20319999999999977,0.20379999999999976,0.2043999999999998,0.2049999999999998,0.20559999999999978,0.20619999999999977,0.20679999999999976,0.2073999999999998,0.20799999999999974,0.20859999999999979,0.20919999999999978,0.20979999999999976,0.2103999999999998,0.21099999999999974,0.2115999999999998,0.21219999999999978,0.21279999999999977,0.2133999999999998,0.21399999999999975,0.2145999999999998,0.21519999999999978,0.21579999999999977,0.21639999999999981,0.21699999999999975,0.2175999999999998,0.21819999999999978,0.21879999999999977,0.21939999999999982,0.21999999999999975,0.2205999999999998,0.22119999999999979,0.22179999999999978,0.22239999999999976,0.22299999999999975,0.2235999999999998,0.2241999999999998,0.22479999999999978,0.22539999999999977,0.22599999999999976,0.2265999999999998,0.2271999999999998,0.22779999999999978,0.22839999999999977,0.22899999999999976,0.2295999999999998,0.2301999999999998,0.23079999999999978,0.23139999999999977,0.23199999999999976,0.2325999999999998,0.23319999999999974,0.23379999999999979,0.23439999999999978,0.23499999999999976,0.2355999999999998,0.23619999999999974,0.2367999999999998,0.23739999999999978,0.23799999999999977,0.2385999999999998,0.23919999999999975,0.2397999999999998,0.24039999999999978,0.24099999999999977,0.24159999999999976,0.24219999999999975,0.2427999999999998,0.24339999999999978,0.24399999999999977,0.24459999999999976,0.24519999999999975,0.2457999999999998,0.24639999999999979,0.24699999999999978,0.24759999999999976,0.24819999999999975,0.2487999999999998,0.2493999999999998,0.24999999999999978
0.64,0.21093438248392699,0.21093438248392699,0.21093438248392699,0.21093438248392699,0.20515882240562197,0.20505445457837715,0.20505445457837715,0.20505445457837715,0.20505445457837715,0.20505445457837715,0.20505445457837715,0.20505445457837715,0.2015608515520545,0.1992519383180855,0.1992519383180855,0.1992519383180855,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20739999999999997,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.21159999999999995,0.21219999999999994,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.21579999999999994,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999992,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
0.65,0.21023169696368188,0.21023169696368188,0.21023169696368188,0.21023169696368188,0.20477794120947032,0.2043428636750079,0.2043428636750079,0.2043428636750079,0.2043428636750079,0.2043428636750079,0.2043428636750079,0.2043428636750079,0.20106891231750487,0.19853220023047072,0.19853220023047072,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999986,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.21159999999999984,0.21219999999999983,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999983,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.2199999999999998,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999986,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999987,0.23619999999999985,0.23679999999999984,0.23739999999999983,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.2481999999999998,0.2487999999999999,0.2493999999999999,0.24999999999999986
0.66,0.20953986441866815,0.20953986441866815,0.20953986441866815,0.20953986441866815,0.20438952818698083,0.20364220133225905,0.20364220133225905,0.20364220133225905,0.20364220133225905,0.20364220133225905,0.20364220133225905,0.20364220133225905,0.20057382059834103,0.19782345914367028,0.19839999999999997,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.67,0.20885862471171682,0.20885862471171682,0.20885862471171682,0.20885862471171682,0.20399440493001783,0.2029522058826176,0.2029522058826176,0.2029522058826176,0.2029522058826176,0.2029522058826176,0.2029522058826176,0.2029522058826176,0.200076238089858,0.19780000000000003,0.19840000000000008,0.19900000000000007,0.19960000000000006,0.20020000000000004,0.20080000000000003,0.20140000000000008,0.20200000000000007,0.20260000000000006,0.20320000000000005,0.20380000000000004,0.20440000000000008,0.20500000000000007,0.20560000000000006,0.20620000000000005,0.20680000000000004,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.68,0.20818772610113603,0.20818772610113603,0.20818772610113603,0.20818772610113603,0.20359333554225262,0.20227262410134403,0.20227262410134403,0.20227262410134403,0.20227262410134403,0.20227262410134403,0.20227262410134403,0.20227262410134403,0.19957677276201657,0.19779999999999986,0.1983999999999999,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.6900000000000001,0.2075269249014397,0.2075269249014397,0.2075269249014397,0.2075269249014397,0.20318703047711006,0.2016032108652955,0.2016032108652955,0.2016032108652955,0.2016032108652955,0.2016032108652955,0.2016032108652955,0.2016032108652955,0.19907598283406777,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.7000000000000001,0.20687598516053707,0.20687598516053707,0.20687598516053707,0.20687598516053707,0.20277615011481612,0.20094372882830314,0.20094372882830314,0.20094372882830314,0.20094372882830314,0.20094372882830314,0.20094372882830314,0.20094372882830314,0.19857438045535886,0.19780000000000003,0.19840000000000008,0.19900000000000007,0.19960000000000006,0.20020000000000004,0.20080000000000003,0.20140000000000008,0.20200000000000007,0.20260000000000006,0.20320000000000005,0.20380000000000004,0.20440000000000008,0.20500000000000007,0.20560000000000006,0.20620000000000005,0.20680000000000004,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.71,0.20623467835245213,0.20623467835245213,0.20623467835245213,0.20623467835245213,0.20236130809701716,0.20029394811216714,0.20029394811216714,0.20029394811216714,0.20029394811216714,0.20029394811216714,0.20029394811216714,0.20029394811216714,0.19807243511462092,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.72,0.20560278308470378,0.20560278308470378,0.20560278308470378,0.20560278308470378,0.20194307443606568,0.19965364601239577,0.19965364601239577,0.19965364601239577,0.19965364601239577,0.19965364601239577,0.19965364601239577,0.19965364601239577,0.19757057679828174,0.19779999999999992,0.19840000000000002,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20140000000000002,0.202,0.2026,0.20319999999999994,0.20379999999999993,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.2079999999999999,0.2086,0.2092,0.2098,0.21039999999999998,0.21099999999999997,0.2116,0.2122,0.2128,0.21339999999999998,0.21399999999999997,0.21459999999999996,0.21519999999999995,0.2158,0.21639999999999998,0.21699999999999997,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22660000000000002,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22960000000000003,0.23020000000000002,0.2308,0.23139999999999994,0.23199999999999993,0.23260000000000003,0.2331999999999999,0.2338,0.2344,0.235,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.2374,0.238,0.23859999999999998,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999998,0.24219999999999997,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999997
0.73,0.20498008481952565,0.20498008481952565,0.20498008481952565,0.20498008481952565,0.20152197841479044,0.19902260671786232,0.19902260671786232,0.19902260671786232,0.19902260671786232,0.19902260671786232,0.19902260671786232,0.19902260671786232,0.1972,0.19779999999999992,0.19839999999999997,0.19899999999999995,0.1996,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.2032,0.20379999999999998,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999997,0.20799999999999996,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.21159999999999995,0.21219999999999994,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999994,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21940000000000004,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22360000000000002,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22660000000000002,0.2272,0.2278,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.74,0.20436637560816484,0.20436637560816484,0.20436637560816484,0.20436637560816484,0.2010985112914101,0.1984395042004736,0.19840062104361483,0.19840062104361483,0.19840062104361483,0.19840062104361483,0.19840062104361483,0.19840062104361483,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.75,0.20376145383754354,0.20376145383754354,0.20376145383754354,0.20376145383754354,0.20067312882316737,0.19811486754763477,0.19778748617611874,0.19778748617611874,0.19778748617611874,0.19778748617611874,0.19778748617611874,0.19778748617611874,0.19719999999999993,0.19779999999999986,0.1983999999999999,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.76,0.20316512398861067,0.20316512398861067,0.20316512398861067,0.20316512398861067,0.20024625362126755,0.19778516232139817,0.1971830054302554,0.1971830054302554,0.1971830054302554,0.1971830054302554,0.1971830054302554,0.1971830054302554,0.19719999999999993,0.19779999999999986,0.1983999999999999,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.77,0.2025771964057551,0.2025771964057551,0.2025771964057551,0.2025771964057551,0.19981827734878962,0.1974508888438344,0.1965869880174448,0.1965869880174448,0.1965869880174448,0.1965869880174448,0.1965869880174448,0.19659999999999989,0.19719999999999993,0.19779999999999986,0.1983999999999999,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
0.78,0.20199748707668905,0.20199748707668905,0.20199748707668905,0.20199748707668905,0.19938956277239256,0.1971125167362548,0.19599924882429728,0.19599924882429728,0.19599924882429728,0.19599924882429728,0.19599999999999995,0.19659999999999994,0.1972,0.19779999999999992,0.19839999999999997,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999997,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.21159999999999995,0.21219999999999994,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999994,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
0.79,0.20142581742224733,0.20142581742224733,0.20142581742224733,0.20142581742224733,0.19896044567785795,0.19677048671906858,0.19541960820123724,0.19541960820123724,0.19541960820123724,0.19541960820123724,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.8,0.20086201409558133,0.20086201409558133,0.20086201409558133,0.20086201409558133,0.19853123665878838,0.19642521230350668,0.19484789176057438,0.19484789176057438,0.19484789176057438,0.19539999999999985,0.19599999999999984,0.19659999999999983,0.19719999999999988,0.1977999999999998,0.19839999999999985,0.19899999999999984,0.19959999999999983,0.20019999999999982,0.2007999999999998,0.20139999999999986,0.20199999999999985,0.20259999999999984,0.20319999999999983,0.20379999999999981,0.20439999999999986,0.20499999999999985,0.20559999999999984,0.20619999999999983,0.20679999999999982,0.20739999999999986,0.2079999999999998,0.20859999999999984,0.20919999999999983,0.20979999999999982,0.21039999999999986,0.2109999999999998,0.21159999999999984,0.21219999999999983,0.21279999999999982,0.21339999999999987,0.2139999999999998,0.21459999999999985,0.21519999999999984,0.21579999999999983,0.21639999999999987,0.2169999999999998,0.21759999999999985,0.21819999999999984,0.21879999999999983,0.21939999999999987,0.2199999999999998,0.22059999999999985,0.22119999999999984,0.22179999999999983,0.22239999999999982,0.2229999999999998,0.22359999999999985,0.22419999999999984,0.22479999999999983,0.22539999999999982,0.2259999999999998,0.22659999999999986,0.22719999999999985,0.22779999999999984,0.22839999999999983,0.22899999999999981,0.22959999999999986,0.23019999999999985,0.23079999999999984,0.23139999999999983,0.23199999999999982,0.23259999999999986,0.2331999999999998,0.23379999999999984,0.23439999999999983,0.23499999999999982,0.23559999999999987,0.2361999999999998,0.23679999999999984,0.23739999999999983,0.23799999999999982,0.23859999999999987,0.2391999999999998,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
0.81,0.20030590879025686,0.20030590879025686,0.20030590879025686,0.20030590879025686,0.1981022227871138,0.1960770813820328,0.19428467196897772,0.194283930183529,0.19479999999999986,0.1953999999999999,0.1959999999999999,0.19659999999999989,0.19719999999999993,0.19779999999999986,0.1983999999999999,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999986,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.21159999999999984,0.21219999999999983,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999983,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.2199999999999998,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999986,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999987,0.23619999999999985,0.23679999999999984,0.23739999999999983,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.2481999999999998,0.2487999999999999,0.2493999999999999,0.24999999999999986
0.8200000000000001,0.19975733805679616,0.19975733805679616,0.19975733805679616,0.19975733805679616,0.19767366917344237,0.19572645772380698,0.19399277241056329,0.19419999999999998,0.19479999999999992,0.19539999999999996,0.19599999999999995,0.19659999999999994,0.1972,0.19779999999999992,0.19839999999999997,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.8300000000000001,0.19921614312722996,0.19921614312722996,0.19921614312722996,0.19921614312722996,0.19724582042472089,0.19537368238114056,0.19369693225773574,0.19419999999999993,0.19479999999999986,0.1953999999999999,0.1959999999999999,0.19659999999999989,0.19719999999999993,0.19779999999999986,0.1983999999999999,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999986,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.21159999999999984,0.21219999999999983,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999983,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.2199999999999998,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999986,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999987,0.23619999999999985,0.23679999999999984,0.23739999999999983,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.2481999999999998,0.2487999999999999,0.2493999999999999,0.24999999999999986
0.84,0.1986821697472522,0.1986821697472522,0.1986821697472522,0.1986821697472522,0.19681890200614394,0.1950190750124884,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.85,0.19815526801559236,0.19815526801559236,0.19815526801559236,0.19815526801559236,0.19639312151375996,0.1946629351271574,0.19360000000000005,0.1942000000000001,0.19480000000000003,0.19540000000000007,0.19600000000000006,0.19660000000000005,0.1972000000000001,0.19780000000000003,0.19840000000000008,0.19900000000000007,0.19960000000000006,0.20020000000000004,0.20080000000000003,0.20140000000000008,0.20200000000000007,0.20260000000000006,0.20320000000000005,0.20380000000000004,0.20440000000000008,0.20500000000000007,0.20560000000000006,0.20620000000000005,0.20680000000000004,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.86,0.19763529223024354,0.19763529223024354,0.19763529223024354,0.19763529223024354,0.19596866986377168,0.19430554325656926,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.87,0.1971221007412055,0.1971221007412055,0.1971221007412055,0.1971221007412055,0.19554572240411028,0.19394716205660173,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.88,0.19661555580941942,0.19661555580941942,0.19661555580941942,0.19661555580941942,0.195124439953471,0.19358803734523305,0.19359999999999994,0.19419999999999998,0.19479999999999992,0.19539999999999996,0.19599999999999995,0.19659999999999994,0.1972,0.19779999999999992,0.19839999999999997,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.89,0.1961155234715931,0.1961155234715931,0.1961155234715931,0.1961155234715931,0.1947049697726435,0.1932283990794473,0.19359999999999994,0.19419999999999998,0.19479999999999992,0.19539999999999996,0.19599999999999995,0.19659999999999994,0.1972,0.19779999999999992,0.19839999999999997,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.9,0.1956218734106256,0.1956218734106256,0.1956218734106256,0.1956218734106256,0.19428744647262794,0.19300000000000006,0.19360000000000005,0.1942000000000001,0.19480000000000003,0.19540000000000007,0.19600000000000006,0.19660000000000005,0.1972000000000001,0.19780000000000003,0.19840000000000008,0.19900000000000007,0.19960000000000006,0.20020000000000004,0.20080000000000003,0.20140000000000008,0.20200000000000007,0.20260000000000006,0.20320000000000005,0.20380000000000004,0.20440000000000008,0.20500000000000007,0.20560000000000006,0.20620000000000005,0.20680000000000004,0.20740000000000003,0.20800000000000002,0.20860000000000006,0.20920000000000005,0.20980000000000004,0.2104000000000001,0.21100000000000002,0.2116,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
0.91,0.19513447883136653,0.19513447883136653,0.19513447883136653,0.19513447883136653,0.19387199286373072,0.193,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20739999999999997,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.21159999999999995,0.21219999999999994,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.21579999999999994,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999992,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
0.92,0.19465321634144758,0.19465321634144758,0.19465321634144758,0.19465321634144758,0.1934587207495311,0.19299999999999995,0.19359999999999994,0.19419999999999998,0.19479999999999992,0.19539999999999996,0.19599999999999995,0.19659999999999994,0.1972,0.19779999999999992,0.19839999999999997,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999992,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.2115999999999999,0.2121999999999999,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999988,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999986,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
0.93,0.19417796583695063,0.19417796583695063,0.19417796583695063,0.19417796583695063,0.19304773166935899,0.193,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.9400000000000001,0.19370861039267911,0.19370861039267911,0.19370861039267911,0.19370861039267911,0.19263911759266314,0.19300000000000017,0.19360000000000016,0.1942000000000002,0.19480000000000014,0.19540000000000018,0.19600000000000017,0.19660000000000016,0.1972000000000002,0.19780000000000014,0.1984000000000002,0.19900000000000018,0.19960000000000017,0.20020000000000016,0.20080000000000015,0.2014000000000002,0.20200000000000018,0.20260000000000017,0.20320000000000016,0.20380000000000015,0.2044000000000002,0.20500000000000018,0.20560000000000017,0.20620000000000016,0.20680000000000015,0.20740000000000014,0.20800000000000013,0.20860000000000017,0.20920000000000016,0.20980000000000015,0.2104000000000002,0.21100000000000013,0.21160000000000012,0.2122000000000001,0.21280000000000016,0.2134000000000002,0.21400000000000013,0.21460000000000018,0.21520000000000017,0.2158000000000001,0.2164000000000002,0.21700000000000014,0.21760000000000018,0.21820000000000017,0.21880000000000016,0.2194000000000002,0.22000000000000008,0.22060000000000018,0.22120000000000017,0.22180000000000016,0.22240000000000015,0.22300000000000014,0.2236000000000002,0.22420000000000018,0.22480000000000017,0.22540000000000016,0.22600000000000015,0.2266000000000002,0.22720000000000018,0.22780000000000017,0.22840000000000016,0.22900000000000015,0.2296000000000002,0.23020000000000018,0.23080000000000017,0.23140000000000016,0.23200000000000015,0.23260000000000014,0.23320000000000013,0.23380000000000017,0.23440000000000016,0.23500000000000015,0.23560000000000014,0.23620000000000013,0.23680000000000012,0.2374000000000001,0.23800000000000016,0.2386000000000002,0.23920000000000013,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
0.9500000000000001,0.19334715311155337,0.19324503615681848,0.19324503615681848,0.19324503615681848,0.19240000000000002,0.193,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20739999999999997,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.21159999999999995,0.21219999999999994,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.21579999999999994,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999992,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
0.96,0.19311523505570058,0.1927871322497822,0.1927871322497822,0.1927871322497822,0.19240000000000002,0.193,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
0.97,0.19288072916006105,0.1923347906670463,0.1923347906670463,0.1923347906670463,0.19239999999999985,0.19299999999999984,0.19359999999999983,0.19419999999999987,0.1947999999999998,0.19539999999999985,0.19599999999999984,0.19659999999999983,0.19719999999999988,0.1977999999999998,0.19839999999999985,0.19899999999999984,0.19959999999999983,0.20019999999999982,0.2007999999999998,0.20139999999999986,0.20199999999999985,0.20259999999999984,0.20319999999999983,0.20379999999999981,0.20439999999999986,0.20499999999999985,0.20559999999999984,0.20619999999999983,0.20679999999999982,0.20739999999999986,0.2079999999999998,0.20859999999999984,0.20919999999999983,0.20979999999999982,0.21039999999999986,0.2109999999999998,0.21159999999999984,0.21219999999999983,0.21279999999999982,0.21339999999999987,0.2139999999999998,0.21459999999999985,0.21519999999999984,0.21579999999999983,0.21639999999999987,0.2169999999999998,0.21759999999999985,0.21819999999999984,0.21879999999999983,0.21939999999999987,0.2199999999999998,0.22059999999999985,0.22119999999999984,0.22179999999999983,0.22239999999999982,0.2229999999999998,0.22359999999999985,0.22419999999999984,0.22479999999999983,0.22539999999999982,0.2259999999999998,0.22659999999999986,0.22719999999999985,0.22779999999999984,0.22839999999999983,0.22899999999999981,0.22959999999999986,0.23019999999999985,0.23079999999999984,0.23139999999999983,0.23199999999999982,0.23259999999999986,0.2331999999999998,0.23379999999999984,0.23439999999999983,0.23499999999999982,0.23559999999999987,0.2361999999999998,0.23679999999999984,0.23739999999999983,0.23799999999999982,0.23859999999999987,0.2391999999999998,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
0.98,0.1926438463606033,0.19188790618579196,0.19188790618579196,0.19188790618579196,0.1923999999999999,0.1929999999999999,0.19359999999999988,0.19419999999999993,0.19479999999999986,0.1953999999999999,0.1959999999999999,0.19659999999999989,0.19719999999999993,0.19779999999999986,0.1983999999999999,0.1989999999999999,0.1995999999999999,0.20019999999999988,0.20079999999999987,0.2013999999999999,0.2019999999999999,0.2025999999999999,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999986,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.21159999999999984,0.21219999999999983,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999983,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.2199999999999998,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999986,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999987,0.23619999999999985,0.23679999999999984,0.23739999999999983,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.2481999999999998,0.2487999999999999,0.2493999999999999,0.24999999999999986
0.99,0.19240478727541818,0.1914463762751815,0.1914463762751815,0.19179999999999997,0.19239999999999996,0.19299999999999995,0.19359999999999994,0.19420000000000004,0.19479999999999997,0.19539999999999996,0.19599999999999995,0.19659999999999994,0.19720000000000004,0.19779999999999992,0.19840000000000002,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20140000000000002,0.202,0.2026,0.20319999999999994,0.20379999999999993,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.2079999999999999,0.2086,0.2092,0.2098,0.21039999999999998,0.21099999999999997,0.2116,0.2122,0.2128,0.21339999999999998,0.21399999999999997,0.21459999999999996,0.21519999999999995,0.2158,0.21639999999999998,0.21699999999999997,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22660000000000002,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22960000000000003,0.23020000000000002,0.2308,0.23139999999999994,0.23199999999999993,0.23260000000000003,0.2331999999999999,0.2338,0.2344,0.235,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.2374,0.238,0.23859999999999998,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999998,0.24219999999999997,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999997
1.0,0.1921637426900586,0.19121570585180248,0.19120000000000004,0.19179999999999997,0.19240000000000002,0.193,0.1936,0.19420000000000004,0.19479999999999997,0.19540000000000002,0.196,0.1966,0.19720000000000004,0.19779999999999998,0.19840000000000002,0.199,0.1996,0.2002,0.20079999999999998,0.20140000000000002,0.202,0.2026,0.2032,0.20379999999999998,0.20440000000000003,0.20500000000000002,0.2056,0.2062,0.20679999999999998,0.20740000000000003,0.20799999999999996,0.2086,0.2092,0.2098,0.21040000000000003,0.21099999999999997,0.2116,0.2122,0.2128,0.21340000000000003,0.21399999999999997,0.2146,0.2152,0.2158,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999997,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
1.494949494949495,0.1940685306248971,0.19349055078832708,0.19291712374650694,0.19234826233127209,0.19239999999999996,0.19299999999999995,0.19359999999999994,0.19419999999999998,0.19479999999999992,0.19539999999999996,0.19599999999999995,0.19659999999999994,0.1972,0.19779999999999992,0.19839999999999997,0.19899999999999995,0.19959999999999994,0.20019999999999993,0.20079999999999992,0.20139999999999997,0.20199999999999996,0.20259999999999995,0.20319999999999994,0.20379999999999993,0.20439999999999997,0.20499999999999996,0.20559999999999995,0.20619999999999994,0.20679999999999993,0.20739999999999997,0.2079999999999999,0.20859999999999995,0.20919999999999994,0.20979999999999993,0.21039999999999998,0.2109999999999999,0.21159999999999995,0.21219999999999994,0.21279999999999993,0.21339999999999998,0.2139999999999999,0.21459999999999996,0.21519999999999995,0.21579999999999994,0.21639999999999998,0.21699999999999992,0.21759999999999996,0.21819999999999995,0.21879999999999994,0.21939999999999998,0.21999999999999992,0.22059999999999996,0.22119999999999995,0.22179999999999994,0.22239999999999993,0.22299999999999992,0.22359999999999997,0.22419999999999995,0.22479999999999994,0.22539999999999993,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
1.98989898989899,0.20465161179297753,0.20411905037723183,0.20359455230908688,0.20307452613399474,0.20255897717624402,0.20204790981995135,0.20154132754164583,0.201039232941831,0.2005416277755585,0.20004851298204376,0.1995598887133549,0.19907575436220534,0.19859610858887727,0.19812094934730512,0.19840000000000013,0.19900000000000007,0.19960000000000006,0.20020000000000004,0.20080000000000003,0.20140000000000013,0.20200000000000012,0.2026000000000001,0.20320000000000005,0.20380000000000004,0.20440000000000014,0.20500000000000013,0.20560000000000012,0.2062000000000001,0.2068000000000001,0.20740000000000014,0.20800000000000002,0.20860000000000012,0.2092000000000001,0.2098000000000001,0.2104000000000001,0.21100000000000008,0.21160000000000012,0.2122000000000001,0.2128000000000001,0.2134000000000001,0.21400000000000008,0.21460000000000007,0.21520000000000006,0.2158000000000001,0.2164000000000001,0.21700000000000008,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.22000000000000003,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000013,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.23140000000000005,0.23200000000000004,0.23260000000000014,0.23320000000000002,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.2356000000000001,0.23620000000000002,0.23680000000000007,0.2374000000000001,0.2380000000000001,0.2386000000000001,0.23920000000000008,0.23980000000000007,0.24040000000000006,0.24100000000000005,0.2416000000000001,0.24220000000000008,0.24280000000000007,0.24340000000000006,0.24400000000000005,0.24460000000000004,0.24520000000000003,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24820000000000003,0.24880000000000008,0.24940000000000007,0.2500000000000001
2.484848484848485,0.2132721308548004,0.21273645017683857,0.2122047410216374,0.21167702337582545,0.21115331601766654,0.21063363655173772,0.21011800144272935,0.2096064260483892,0.2090989246516285,0.20859551049180997,0.20809619579523703,0.20760099180486266,0.20710990880923563,0.20662295617070342,0.20614014235288802,0.20566147494745288,0.20518696070017783,0.2047166055363583,0.20425041458554505,0.20378839220564138,0.20333054200637185,0.20287686687213935,0.20319999999999988,0.20379999999999987,0.20439999999999992,0.2049999999999999,0.2055999999999999,0.20619999999999988,0.20679999999999987,0.20739999999999992,0.20799999999999985,0.2085999999999999,0.20919999999999989,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.2115999999999999,0.2121999999999999,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999988,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999992,0.23619999999999985,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
2.97979797979798,0.220250493880202,0.21970459865412298,0.219161813493431,0.21862217967208653,0.21808573691701333,0.21755252344391307,0.2170225759924493,0.2164959298608041,0.21597261893960978,0.21545267574525967,0.21493613145260207,0.2144230159270219,0.21391335775591527,0.21340718427956257,0.21290452162140536,0.21240539471773356,0.21190982734678993,0.21142632056756872,0.21094939461425427,0.2104765807452273,0.21000788729506492,0.2095433217687274,0.20908289086482862,0.2086266004983674,0.20817445582293032,0.20772646125237526,0.20728262048200885,0.20684293650926322,0.20680000000000015,0.20740000000000014,0.20800000000000013,0.20860000000000017,0.20920000000000016,0.20980000000000015,0.2104000000000002,0.21100000000000013,0.21160000000000012,0.2122000000000001,0.21280000000000016,0.2134000000000002,0.21400000000000013,0.21460000000000018,0.21520000000000017,0.2158000000000001,0.2164000000000002,0.21700000000000014,0.21760000000000018,0.21820000000000017,0.21880000000000016,0.2194000000000002,0.22000000000000008,0.22060000000000018,0.22120000000000017,0.22180000000000016,0.22240000000000015,0.22300000000000014,0.2236000000000002,0.22420000000000018,0.22480000000000017,0.22540000000000016,0.22600000000000015,0.2266000000000002,0.22720000000000018,0.22780000000000017,0.22840000000000016,0.22900000000000015,0.2296000000000002,0.23020000000000018,0.23080000000000017,0.23140000000000016,0.23200000000000015,0.23260000000000014,0.23320000000000013,0.23380000000000017,0.23440000000000016,0.23500000000000015,0.23560000000000014,0.23620000000000013,0.23680000000000012,0.2374000000000001,0.23800000000000016,0.2386000000000002,0.23920000000000013,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
3.474747474747475,0.22605544136213046,0.22549874106780582,0.22494519298317572,0.2243948410637705,0.22384772767652134,0.22330389363399783,0.22276337822816297,0.22222621926364186,0.22169245309049881,0.22116211463652038,0.2206352374390007,0.22011185367602948,0.21959199419727862,0.21907568855428988,0.2185629650302619,0.21805385066933794,0.21754837130539623,0.2170465515903429,0.21654841502191202,0.21605398397097353,0.2155632797083522,0.2150763224311626,0.21459313128866103,0.2141137244076211,0.21363811891723483,0.213166330973545,0.21269837578341394,0.21223426762803121,0.2117740198859683,0.21131764505578332,0.21086515477818166,0.21041655985773852,0.2099718702841886,0.20979999999999988,0.21039999999999992,0.21099999999999985,0.21159999999999984,0.21219999999999983,0.21279999999999988,0.21339999999999992,0.21399999999999986,0.2145999999999999,0.2151999999999999,0.21579999999999983,0.21639999999999993,0.21699999999999986,0.2175999999999999,0.2181999999999999,0.21879999999999988,0.21939999999999993,0.2199999999999998,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.2235999999999999,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.2265999999999999,0.2271999999999999,0.2277999999999999,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.2307999999999999,0.23139999999999988,0.23199999999999987,0.23259999999999986,0.23319999999999985,0.2337999999999999,0.2343999999999999,0.23499999999999988,0.23559999999999987,0.23619999999999985,0.23679999999999984,0.23739999999999983,0.23799999999999988,0.23859999999999992,0.23919999999999986,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.2481999999999998,0.2487999999999999,0.2493999999999999,0.24999999999999986
3.9696969696969697,0.23099212965595212,0.23042919805678372,0.22986876445213103,0.22931088834328214,0.2287556274581142,0.2282030377822041,0.2276531735898003,0.22710608747463323,0.2265618303805437,0.22602045163190912,0.22548199896385082,0.22494651855220557,0.2244140550432453,0.22388465158313242,0.2233583498470973,0.22283519006832575,0.2223152110665474,0.221798450276313,0.22128494377495503,0.22077472631022088,0.2202678313275731,0.2197642909971512,0.21926413624038749,0.2187673967562745,0.21827410104727857,0.21778427644489567,0.21729794913484918,0.21681514418192344,0.216335885554435,0.2158601961483378,0.2153880978109622,0.21491961136438748,0.21445475662844862,0.21399355244337487,0.21353601669206473,0.213082166321995,0.21263201736676696,0.2122,0.21280000000000004,0.2134000000000001,0.21400000000000002,0.21460000000000007,0.21520000000000006,0.2158,0.2164000000000001,0.21700000000000003,0.21760000000000007,0.21820000000000006,0.21880000000000005,0.2194000000000001,0.21999999999999997,0.22060000000000007,0.22120000000000006,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
4.464646464646465,0.23519026579049446,0.23462510455511168,0.2340618073009995,0.233500447311248,0.23294109598723656,0.23238382287391554,0.23182869568536227,0.23127578033057178,0.2307251409394437,0.23017683988892976,0.2296309378293075,0.22908749371054965,0.2285465648087564,0.22800820675262512,0.2274724735499285,0.22693941761397718,0.2264090897900433,0.22588153938172162,0.22535681417720954,0.22483496047548457,0.22431602311236204,0.22380004548641672,0.2232870695847512,0.22277713600859758,0.2222702839987381,0.22176655146073201,0.22126597498993858,0.2207685898963222,0.22027443022903354,0.2197835288007547,0.2192959172118013,0.21881162587397365,0.21833068403415046,0.21785311979761768,0.21737896015112865,0.2169082309856889,0.2164409571190617,0.2159771623179911,0.21551686932013767,0.2150600998557253,0.2146068746688955,0.21460000000000012,0.2152000000000001,0.2158000000000001,0.21640000000000015,0.21700000000000008,0.21760000000000013,0.21820000000000012,0.2188000000000001,0.21940000000000015,0.22000000000000008,0.22060000000000013,0.22120000000000012,0.2218000000000001,0.2224000000000001,0.2230000000000001,0.22360000000000013,0.22420000000000012,0.2248000000000001,0.2254000000000001,0.2260000000000001,0.22660000000000013,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
4.95959595959596,0.23880861178105545,0.2382440423887429,0.23768072727293893,0.23711875184230696,0.23655819958327162,0.23599915207728656,0.23544168901883197,0.23488588823408577,0.2343318257002135,0.23377957556522563,0.23322921016835277,0.23268080006089212,0.23213441402747936,0.23159011910774446,0.23104798061830958,0.23050806217509148,0.22997042571587115,0.22943513152309544,0.22890223824687844,0.22837180292817066,0.22784388102206554,0.2273185264212172,0.22679579147933976,0.22627572703476606,0.22575838243403937,0.2252438055555169,0.22473204283296444,0.22422313927911974,0.2237171385092091,0.22321408276439642,0.22271401293515,0.22221696858451095,0.22172298797124834,0.2212321080728873,0.2207443646085986,0.22025979206193588,0.2197784237034109,0.21930029161289585,0.21882542670184335,0.21835385873531543,0.2178856163538131,0.2174207270948989,0.21695921741460628,0.21650111270862837,0.21640000000000004,0.21699999999999997,0.21760000000000002,0.2182,0.2188,0.21940000000000004,0.21999999999999992,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
5.454545454545455,0.24197843272368222,0.24139954646197737,0.24083827109369954,0.24027776234336085,0.23971811430334214,0.23915941917057237,0.23860176725525184,0.23804524699070762,0.23748994494431372,0.23693594582940902,0.23638333251815025,0.2358321860552398,0.23528258567246907,0.2347346088040219,0.2341883311024846,0.23364382645551057,0.233101167003091,0.23256042315538344,0.23202166361105453,0.23148495537609215,0.2309503637830467,0.23041795251066252,0.22988778360386017,0.2293599174940359,0.22883441301964197,0.22831132744701665,0.22779071649143304,0.22727263433833506,0.22675713366473568,0.22624426566074812,0.22573408005122583,0.2252266251174871,0.22472194771910153,0.22422009331571643,0.22372110598890319,0.22322502846400402,0.22273190213196065,0.22224176707110835,0.2217546620689183,0.2212706246436737,0.22078969106606422,0.22031189638068693,0.21983727442743903,0.21936585786279206,0.21889767818093536,0.21843276573477968,0.21797114975680937,0.2181999999999999,0.21879999999999988,0.21939999999999998,0.21999999999999986,0.2205999999999999,0.2211999999999999,0.2217999999999999,0.22239999999999988,0.22299999999999986,0.22359999999999997,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
5.94949494949495,0.24488999289011262,0.24429395249441604,0.2436994077025664,0.2431064500565257,0.24251516899025446,0.24194689814186712,0.24139066079639157,0.2408350443708431,0.2402801448496841,0.23972605638438535,0.23917287129743398,0.238620680087631,0.23806957143660706,0.23751963221649144,0.2369709474986664,0.23642360056354636,0.23587767291132025,0.23533324427359828,0.23479039262590828,0.2342491942009865,0.23370972350281055,0.23317205332132623,0.23263625474781804,0.23210239719087883,0.2315705483929338,0.23104077444727592,0.23051313981557367,0.22998770734580964,0.22946453829061558,0.22894369232596581,0.22842522757019595,0.2279092006033146,0.22739566648657636,0.22688467878228588,0.2263762895738065,0.22587054948574428,0.22536750770428265,0.22486721199764398,0.2243697087366527,0.22387504291538046,0.22338325817184956,0.222894396808777,0.22240849981433897,0.2219256068829377,0.2214457564359547,0.2209689856424738,0.220495330439958,0.2200248255548677,0.21955750452320497,0.2194000000000002,0.22000000000000014,0.22060000000000018,0.22120000000000017,0.22180000000000016,0.22240000000000015,0.22300000000000014,0.2236000000000002,0.22420000000000018,0.22480000000000017,0.22540000000000016,0.22600000000000015,0.22660000000000025,0.22720000000000018,0.22780000000000017,0.22840000000000016,0.22900000000000015,0.22960000000000025,0.23020000000000024,0.23080000000000023,0.23140000000000016,0.23200000000000015,0.23260000000000025,0.23320000000000013,0.23380000000000023,0.23440000000000022,0.2350000000000002,0.2356000000000002,0.23620000000000013,0.23680000000000018,0.23740000000000022,0.2380000000000002,0.2386000000000002,0.2392000000000002,0.23980000000000018,0.24040000000000017,0.24100000000000016,0.2416000000000002,0.2422000000000002,0.24280000000000018,0.24340000000000017,0.24400000000000016,0.24460000000000015,0.24520000000000014,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.24820000000000014,0.2488000000000002,0.24940000000000018,0.2500000000000002
6.444444444444445,0.2474850092209528,0.24688729236083862,0.24629061466756738,0.2456950776032539,0.24510078050102344,0.2445078205743712,0.2439162929278783,0.24332629056920427,0.24276416255186362,0.2422112556712187,0.241658786690535,0.24110685459091327,0.240555556569899,0.2400049880404578,0.23945524263142215,0.2389064121893381,0.23835858678164235,0.23781185470109975,0.23726630247143807,0.23672201485411454,0.23617907485615247,0.23563756373899025,0.23509756102828272,0.23455914452460147,0.23402239031497912,0.23348737278524637,0.23295416463311278,0.23242283688194124,0.23189345889517285,0.23136609839135508,0.23084082145973214,0.230317692576356,0.22979677462067896,0.22927812889258897,0.22876181512985314,0.228247891525933,0.22773641474813888,0.2272274399560921,0.22672102082046275,0.22621720954195648,0.22571605687051924,0.2252176121247363,0.22472192321139806,0.22422903664520932,0.2237389975686189,0.22325184977174714,0.2227676357123908,0.2222863965360851,0.2218081720962044,0.22133300097408276,0.2208609204991384,0.22060000000000002,0.2212,0.2218,0.2224,0.22299999999999998,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
6.9393939393939394,0.24981363021739314,0.24921536354068935,0.24861769240997594,0.2480207274060114,0.24742457699385634,0.24682934752320165,0.24623514323048715,0.2456420662427194,0.2450502165829004,0.24445969217698083,0.243888764333961,0.24333810904134306,0.24278765450518017,0.24223750383917,0.241687758421928,0.24113851789003557,0.2405898801327842,0.24004194128853873,0.2394947957426477,0.23894853612682854,0.23840325331995707,0.23785903645019557,0.23731597289839124,0.2367741483026833,0.23623364656425566,0.23569454985417496,0.23515693862125744,0.23462089160090596,0.2340864858248651,0.23355379663184017,0.23302289767893009,0.2324938609538244,0.23196675678771833,0.2314416538688984,0.23091861925695628,0.23039771839758766,0.2298790151379353,0.22936257174243738,0.2288484489091433,0.22833670578646045,0.2278273999902973,0.22732058762156956,0.22681632328403717,0.22631466010244122,0.22581564974091156,0.22531934242161766,0.22482578694363378,0.224335030701995,0.22384711970691828,0.22336209860316458,0.2228800106895209,0.22240089793838008,0.22192480101539763,0.22180000000000005,0.22240000000000004,0.22300000000000003,0.22360000000000008,0.22420000000000007,0.22480000000000006,0.22540000000000004,0.22600000000000003,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
7.434343434343434,0.2519157120188422,0.2513177969631111,0.2507200467100449,0.2501225802043813,0.24952551431995187,0.24892896385005328,0.24833304150004396,0.24773785788206795,0.2471435215118064,0.24655013880716065,0.24595781408877537,0.24536664958231008,0.244803387986514,0.24425448663753463,0.24370558612498552,0.24315679314710315,0.24260821271466287,0.24205994813854628,0.24151210101920226,0.24096477123792298,0.24041805694985866,0.23987205457869865,0.23932685881294366,0.23878256260370104,0.23823925716393224,0.237697031969086,0.23715597475905276,0.2366161715413743,0.23607770659564992,0.23554066247907657,0.23500512003306587,0.23447115839088137,0.23393885498624145,0.23340828556283394,0.2328795241846927,0.2323526432473848,0.2318277134899615,0.23130480400762624,0.23078398226507446,0.2302653141104634,0.22974886378996787,0.22923469396288468,0.22872286571724482,0.228213438585897,0.22770647056302692,0.2272020181210781,0.22670013622803958,0.22620087836507116,0.22570429654443397,0.22521044132769724,0.22471936184419455,0.22423110580970126,0.22374571954530806,0.22326324799646657,0.2227837347521825,0.22299999999999986,0.22359999999999997,0.2241999999999999,0.2247999999999999,0.22539999999999988,0.22599999999999987,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999988,0.22899999999999987,0.22959999999999992,0.2301999999999999,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.23319999999999985,0.2337999999999999,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999988,0.23859999999999992,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999986,0.2427999999999999,0.2433999999999999,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.2457999999999999,0.2463999999999999,0.2469999999999999,0.24759999999999988,0.24819999999999987,0.2487999999999999,0.2493999999999999,0.2499999999999999
7.92929292929293,0.25382339306918644,0.2532265577143529,0.2526294691653752,0.25203225402023294,0.25143503687976654,0.2508379403273059,0.2502410849109559,0.24964458912843138,0.2490485694143366,0.24845314012978537,0.247858413554261,0.24726449987961754,0.2466715072061251,0.24608609497414746,0.24553871844058364,0.24499106464601816,0.24444324506443504,0.24389536954593202,0.24334754629712943,0.24279988186372653,0.24225248111512465,0.24170544723103984,0.24115888169002592,0.24061288425983304,0.24006755298952678,0.23952298420329485,0.23897927249587056,0.23843651072950228,0.23789479003240188,0.23735419979860495,0.23681482768917808,0.2362767596347103,0.2357400798390272,0.2352048707840675,0.23467121323586448,0.234139186251576,0.233608867187507,0.2330803317080734,0.23255365379565374,0.23202890576128085,0.23150615825612308,0.23098548028371008,0.23046693921285713,0.2299506007912445,0.22943652915960955,0.22892478686651205,0.22841543488363142,0.2279085326215599,0.22740413794605502,0.22690230719471513,0.22640309519404586,0.22590655527688425,0.22541273930014918,0.22492169766288972,0.2244334793246002,0.2239481318237772,0.22360000000000002,0.2242,0.2248,0.2254,0.22599999999999998,0.22660000000000002,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
8.424242424242426,0.25556291371244566,0.2549677506688377,0.2543719289315579,0.2537755820819784,0.2531788418047767,0.25258183785616345,0.25198469803518675,0.25138754815799874,0.25079051203497643,0.250193711450587,0.2495972661458909,0.24900129380357805,0.248405910035433,0.24781122837212904,0.247217360255251,0.2466657599254658,0.24611927481367166,0.2455723730307674,0.24502516881562655,0.24447777482631067,0.24393030211578404,0.24338286010993201,0.24283555658780115,0.2422884976639826,0.24174178777306038,0.24119552965604674,0.24064982434872995,0.24010477117185824,0.23956046772308848,0.2390170098706264,0.23847449174848867,0.23793300575331777,0.237392642542683,0.23685349103480033,0.2363156384096089,0.23577917011114,0.23524416985111812,0.23471071961373488,0.23417889966153735,0.23364878854237567,0.23312046309735396,0.23259399846973267,0.23206946811473061,0.23154694381017632,0.23102649566796082,0.2305081921462458,0.22999210006237986,0.22947828460648154,0.22896680935564478,0.22845773628872745,0.22795112580168236,0.22744703672339373,0.22694552633198167,0.22644665037154024,0.2259504630692736,0.2254570171529996,0.22496636386898783,0.22447855300010228,0.2248,0.2254,0.22599999999999998,0.22660000000000008,0.2272,0.2278,0.2284,0.22899999999999998,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.2314,0.23199999999999998,0.23260000000000008,0.23319999999999996,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23619999999999997,0.2368,0.23740000000000006,0.23800000000000004,0.23860000000000003,0.23920000000000002,0.2398,0.2404,0.241,0.24160000000000004,0.24220000000000003,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
8.91919191919192,0.2571559326841065,0.25656292729896635,0.2559688698978864,0.2553739004137027,0.2547781570075808,0.2541817760253018,0.2535848919570231,0.25298763740040164,0.25239014302696705,0.25179253755163383,0.2511949477052416,0.25059749821001476,0.2500003117578327,0.2494035089912059,0.24880720848685034,0.24821152674176006,0.2476564222800076,0.2471109757216141,0.24656488227547216,0.24601826019072107,0.24547122620232825,0.2449238955000735,0.24437638170005446,0.24382879681863417,0.24328125124874975,0.2427338537385017,0.24218671137194747,0.24163992955201785,0.24109361198548288,0.24054786066988854,0.24000277588239163,0.2394584561704178,0.238914998344072,0.23837249747022912,0.2378310468682367,0.23729073810716095,0.2367516610045094,0.23621390362636574,0.23567755228887288,0.2351426915610022,0.23460940426854882,0.23407777149929343,0.23354787260927398,0.2330197852301107,0.23249358527733052,0.23196934695963886,0.23144714278908568,0.2309270435920787,0.2304091185211934,0.22989343506773466,0.22938005907500422,0.22886905475223052,0.22836048468911851,0.22785440987097916,0.2273508896943985,0.22684998198340886,0.22635174300612562,0.2258562274918135,0.2253634886483496,0.22540000000000016,0.22600000000000015,0.2266000000000002,0.22720000000000018,0.22780000000000017,0.22840000000000016,0.22900000000000015,0.2296000000000002,0.23020000000000018,0.23080000000000017,0.23140000000000016,0.23200000000000015,0.23260000000000014,0.23320000000000013,0.23380000000000017,0.23440000000000016,0.23500000000000015,0.23560000000000014,0.23620000000000013,0.23680000000000012,0.2374000000000001,0.23800000000000016,0.2386000000000002,0.23920000000000013,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
9.414141414141415,0.2586204990761787,0.2580300507805796,0.2574381689639418,0.25684499931375093,0.25625068589350897,0.25565537108663905,0.25505919554424245,0.25446229813659593,0.2538648159082791,0.2532668840368193,0.25266863579474363,0.25207020251492657,0.2514717135591229,0.2508732962895767,0.2502750760435971,0.24967717611099366,0.24907971771426576,0.24852791462353538,0.24798334060698826,0.2474379085614203,0.24689174042926199,0.2463449567075166,0.2457976764101547,0.2452500170332353,0.24470209452267355,0.24415402324457414,0.24360591595805148,0.24305788379045504,0.24251003621492356,0.24196248103018686,0.24141532434253943,0.24086867054990813,0.24032262232793863,0.23977728061802472,0.23923274461720836,0.2386891117698765,0.2381464777611839,0.23760493651213238,0.23706458017623683,0.23652549913771212,0.2359877820111134,0.2354515156423669,0.23491678511112776,0.23438367373440264,0.23385226307137888,0.23332263292940053,0.23279486137103444,0.23226902472217223,0.23174519758111262,0.2312234528285733,0.2307038616385808,0.23018649349018955,0.22967141617998174,0.22915869583530285,0.22864839692818634,0.22814058228992615,0.22763804962196957,0.22714932613108424,0.2266621341088638,0.2261765448550886,0.22599999999999992,0.22659999999999997,0.22719999999999996,0.22779999999999995,0.22839999999999994,0.22899999999999993,0.22959999999999997,0.23019999999999996,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
9.90909090909091,0.2599717826809341,0.2593842213823282,0.2587948564946309,0.2582038388956766,0.2576113180079034,0.25701744172953483,0.2564223563699623,0.2558262065892212,0.255229135341455,0.25463128382225797,0.2540327914197859,0.2534337956695274,0.2528344322126218,0.2522348347576162,0.25163513504554896,0.2510354628182514,0.2504359457897574,0.24983730198874546,0.24929458864114212,0.2487506970726775,0.24820575398375358,0.24765988474567532,0.2471132133536247,0.24656586238263078,0.24601795294645673,0.2454696046593248,0.24492093560040135,0.24437206228095948,0.24382309961414284,0.24327416088724851,0.24272535773645093,0.24217680012388734,0.24162859631702738,0.24108085287024716,0.24053367460853303,0.2399871646132376,0.23944142420981274,0.23889655295744672,0.23835264864053068,0.23780980726188444,0.23726812303766942,0.23672768839392078,0.23618859396462968,0.23565092859131004,0.23511477932398347,0.23458023142352058,0.23404736836527368,0.2335162718439429,0.23298702177961456,0.23245969632491456,0.23193437187322102,0.23141112306788078,0.23089002281237678,0.230371142281395,0.22985564233416425,0.22936041966986231,0.22886639823594968,0.22837365708746543,0.2278822737842033,0.22739232439085938,0.22690388347824955,0.22660000000000008,0.22720000000000007,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
10.404040404040405,0.261222631307698,0.26063823014253173,0.2600516663702168,0.25946309552475805,0.25887267187263213,0.2582805483309908,0.2576868763903801,0.2570918060418804,0.2564954857085647,0.2558980621811739,0.2552996805579043,0.254700484188199,0.2541006146204366,0.2535002115534073,0.2528994127914667,0.25229835420325697,0.25169716968388484,0.2510959911204456,0.2505105599503553,0.2499685037855008,0.2494250891513466,0.24888044588260985,0.2483347025599205,0.24778798645637384,0.24724042348725433,0.24669213816285424,0.2461432535443117,0.2455938912023884,0.24504417117911043,0.24449421195219187,0.2439441304021618,0.2433940417821158,0.24284405969001185,0.24229429604343097,0.24174486105672444,0.24119586322046793,0.24064740928314515,0.24009960423498347,0.23955255129386482,0.2390063518932369,0.23846110567194878,0.23791691046593877,0.2373738623017013,0.2368320553914614,0.2362915821299876,0.235752533092974,0.23521499703692425,0.2346790609004718,0.2341448098070721,0.2336123270690027,0.2330816941926111,0.23255299088474968,0.23202629506033856,0.23150744671776546,0.23100801905595122,0.2305095265904172,0.23001205454886697,0.22951568665271585,0.22902050511250513,0.22852659062460356,0.2280340223691452,0.22754287800915446,0.22720000000000012,0.2278000000000001,0.2284000000000001,0.2290000000000001,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
10.8989898989899,0.262384001892888,0.261802987263803,0.26121946167406224,0.2606335848076041,0.2600455152864928,0.2594554105759658,0.25886342689427994,0.25826971912727,0.2576744407475295,0.2570777437381207,0.25647977852071513,0.2558806938880655,0.2552806369407042,0.2546797530277644,0.254078185691816,0.2534760766176077,0.25287356558460633,0.25227079042322165,0.2516678869746072,0.2511014912918974,0.25055986235569583,0.25001671012483845,0.24947216738904854,0.24892636575699945,0.2483794355966438,0.24783150597887782,0.24728270462446844,0.24673315785416808,0.2461829905419433,0.2456323260712385,0.2450812862941981,0.24452999149376742,0.2439785603485941,0.24342710990064834,0.2428757555254844,0.24232461090506136,0.24177378800304408,0.24122339704250506,0.2406735464859472,0.24012434301756974,0.23957589152769887,0.23902829509930573,0.2384816549965366,0.23793607065517808,0.23739163967498494,0.23684845781379696,0.23630661898337135,0.2357662152468628,0.23522733681787958,0.2346900720610483,0.23415450749402167,0.23362072779086263,0.2330905414153518,0.23258770571033174,0.23208553102457813,0.23158410861829398,0.23108352825022024,0.23058387816766499,0.2300852450980479,0.2295877142419053,0.2290913692673011,0.22859629230559153,0.22810256394848974,0.22780000000000006,0.22840000000000005,0.22900000000000004,0.22960000000000008,0.23020000000000007,0.23080000000000006,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
11.393939393939394,0.26346529804071,0.26288785759995376,0.262307568131237,0.2617245929881519,0.2611390946844711,0.26055123478593806,0.25996117380709716,0.2593690711130948,0.2587750848263738,0.25817937173817956,0.2575820872247912,0.2569833851683858,0.2563834178824399,0.2557823360415704,0.255180288615711,0.2545774228085217,0.2539738839999233,0.25336981569264844,0.25276535946269985,0.25216065491360495,0.2516187835014713,0.251077348622617,0.2505342400051191,0.24998959324786696,0.24944354283888237,0.24889622208962628,0.24834776307279538,0.24779829656353752,0.24724795198401822,0.24669685735126218,0.24614513922819745,0.2455929226778239,0.24504033122042995,0.24448748679377708,0.24393450971617417,0.24338151865236057,0.24282863058211684,0.24227596077152416,0.2417236227467891,0.2411717282705557,0.240620387320622,0.24006970807098293,0.23951979687511923,0.23897075825145353,0.23842269487089632,0.23787570754640427,0.23732989522447503,0.23678535497850314,0.2362421820039241,0.23570046961507274,0.2351603092436853,0.23462179043897563,0.23410534760685114,0.23360024774974805,0.23309562415588472,0.2325915724696112,0.23208818683954197,0.2315855599042979,0.23108378277994113,0.23058294504904617,0.23008313475134953,0.229584438375923,0.22908694085481335,0.22859072555809534,0.2284,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
11.88888888888889,0.2644746371764792,0.2639009262364755,0.2633240381196081,0.26274413939299457,0.26216139602110594,0.2615759732442636,0.2609880354623768,0.2603977461238706,0.259805267619744,0.25921076118269115,0.25861438679121246,0.2580163030786357,0.2574166672469614,0.2568156349854435,0.25621336039381026,0.2556099959100266,0.25500569224249797,0.2544005983066095,0.2537948611654943,0.2531886259749224,0.2526093937031225,0.2520698699113175,0.2515283961343015,0.2509851116317674,0.25044015469434516,0.24989366256839154,0.249345771384476,0.24879661608949966,0.24824633038238597,0.24769504665327333,0.2471428959261406,0.24659000780479315,0.24603651042213484,0.24548253039264886,0.244928192768011,0.2443736209957551,0.2438189368809106,0.24326426055053235,0.24270971042103967,0.24215540316828468,0.24160145370026573,0.24104797513240617,0.24049507876531517,0.2399428740649496,0.23939146864509575,0.23884096825209145,0.23829147675170687,0.23774309611810762,0.23719592642482018,0.23665006583762374,0.23610561060929253,0.23556598161904893,0.23505868690860354,0.23455158500837206,0.23404477726767964,0.23353836357309649,0.23303244232773176,0.23252711043246022,0.23202246326902082,0.231518594684929,0.23101559698014215,0.23051356089542088,0.23001257560232696,0.229512728694801,0.22901410618226242,0.22899999999999998,0.22960000000000003,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
12.383838383838384,0.26541906405776966,0.2648492107834555,0.2642758617465901,0.2636991862942006,0.2631193534217653,0.2625365316384429,0.2619508888376998,0.2613625921733067,0.2607718079406653,0.2601787014634149,0.25958343698526326,0.2589861775669763,0.2583870849884529,0.25778631965581006,0.2571840405133894,0.25658040496059975,0.25597556877349936,0.255369686031019,0.2547629090457262,0.2541553882990231,0.25354727238067215,0.25300080940267394,0.2524611434038668,0.251919400540495,0.25137572260245644,0.2508302504787391,0.2502831240764543,0.24973448224369837,0.24918446269618802,0.24863320194760907,0.24808083524361502,0.24752749649940892,0.24697331824083896,0.246418431548934,0.24586296600780658,0.2453070496558447,0.244750808940115,0.24419436867389752,0.24363785199727017,0.24308138034066262,0.24252507339129498,0.24196904906242,0.24141342346528424,0.240858310883725,0.24030382375132014,0.23975007263100692,0.23919716619708736,0.23864521121953836,0.23809431255054433,0.2375445731131717,0.23699609389210616,0.23646516066170603,0.23595628106200223,0.23544741069045574,0.23493865497887612,0.2344301179197934,0.2339219020408408,0.2334141083812512,0.23290683647040547,0.2324001843083718,0.23189424834837524,0.23138912348113738,0.23088490302102405,0.2303816786939435,0.2298795406269328,0.22937857733937575,0.22960000000000014,0.23020000000000013,0.23080000000000012,0.23140000000000005,0.23200000000000004,0.23260000000000014,0.23320000000000002,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.2356000000000001,0.23620000000000002,0.23680000000000007,0.2374000000000001,0.2380000000000001,0.2386000000000001,0.23920000000000008,0.23980000000000007,0.24040000000000006,0.24100000000000005,0.2416000000000001,0.24220000000000008,0.24280000000000007,0.24340000000000006,0.24400000000000005,0.24460000000000004,0.24520000000000003,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24820000000000003,0.24880000000000008,0.24940000000000007,0.2500000000000001
12.878787878787879,0.2663047229235334,0.26573883257131636,0.26516913709264084,0.264595808201849,0.2640190175256446,0.26343893645513733,0.26285573600339696,0.2622695866685136,0.2616806583021477,0.261089119983542,0.2604951398989573,0.2598988852264865,0.2593005220261882,0.25870021513547775,0.25809812806970295,0.2574944229278264,0.25688926030313064,0.256282799198854,0.25567519694866553,0.2550666091418767,0.2544571895532884,0.2538758827186928,0.25333817377180196,0.25279812806196483,0.2522558905881985,0.2517116056023805,0.2511654165187232,0.2506174658272493,0.2500678950112257,0.24951684446850392,0.24896445343671145,0.24841085992223622,0.24785620063293937,0.24730061091452923,0.24674422469052773,0.24618717440575524,0.2456295909732582,0.24507160372460352,0.2445133403634581,0.2439549269223753,0.24339648772270292,0.24283814533753234,0.24228002055760278,0.24172223236007678,0.24116489788010165,0.24060813238507217,0.24005204925150816,0.23949675994446354,0.23894237399938084,0.23838899900630767,0.23783674059639143,0.23731341242770865,0.2368031542291427,0.23629272436475143,0.23578223221161665,0.2352717857372671,0.23476149146894837,0.23425145446518664,0.23374177828958304,0.2332325649867784,0.23272391506052464,0.23221592745380198,0.23170869953091866,0.23120232706153213,0.23069690420652883,0.23019252350570196,0.22968927586716584,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
13.373737373737374,0.26713699741080454,0.26657515581431235,0.2660092086220541,0.26543932952275634,0.26486569239319174,0.2642884711371745,0.26370783953012894,0.26312397106925706,0.26253703882931434,0.2619472153239903,0.26135467237288,0.2607595809740183,0.2601621111819397,0.25956243199121726,0.258960711225423,0.25835711543144624,0.2577518097790967,0.25714495796591263,0.2565367221270901,0.25592726275043925,0.2553167385962733,0.25470530662212854,0.2541644878797397,0.253626274377757,0.25308561818549824,0.2525426666497074,0.25199756643338184,0.2514504634197656,0.2509015026204646,0.2503508280876426,0.2497985828302532,0.24924490873425859,0.2486899464867782,0.2481338355041075,0.24757671386354418,0.24701871823895238,0.24645998383999468,0.24590064435495818,0.2453408318970968,0.24478067695441302,0.24422030834279562,0.24365985316243305,0.24309943675741752,0.2425391826784547,0.24197921264859346,0.24141964653188952,0.24086060230491438,0.24030219603102454,0.23974454183730234,0.2391877518940815,0.23863193639697128,0.2381151882425746,0.23760373648443184,0.2370919347928894,0.23657989635828586,0.2360677329971477,0.2355555551161569,0.2350434716785902,0.2345315901731681,0.234020016585252,0.23350885537032523,0.2329982094296968,0.23248818008836236,0.23197886707496027,0.23147036850375804,0.23096278085860616,0.230456198978796,0.23020000000000002,0.2308,0.2314,0.23199999999999998,0.23260000000000003,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
13.868686868686869,0.2679206251109797,0.26736290156654,0.2668007805387808,0.2662344373163081,0.265664047662262,0.26508978764044683,0.2645118334470492,0.2639303612480016,0.2633455470220298,0.26275756640940934,0.2621665945664409,0.26157280602564137,0.2609763745616341,0.2603774730627115,0.2597762734080308,0.2591729463503947,0.2585676614045591,0.25796058674100053,0.25735188908506995,0.2567417336214509,0.2561302839038343,0.2555177017697155,0.25494449724041035,0.2544082333784977,0.25386928148129995,0.25332779173338704,0.25278391379865206,0.252237796714755,0.2516895887918303,0.2511394375154291,0.2505874894536653,0.250033890168524,0.24947878413128838,0.24892231464203143,0.24836462375311844,0.24780585219665754,0.24724613931583322,0.24668562300005448,0.2461244396238436,0.24556272398939163,0.24500060927270045,0.2444382269732318,0.24387570686698037,0.24331317696288585,0.24275076346249852,0.24218859072281154,0.24162678122217057,0.24106545552917358,0.2405047322744707,0.2399447281253749,0.2393862630685262,0.23887442809053508,0.2383619493103086,0.23784894489235428,0.23733553171312083,0.2368218253167788,0.2363079398737075,0.2357939881416296,0.2352800814293327,0.23476632956291577,0.2342528408544969,0.23373972207332036,0.23322707841919665,0.2327150134982123,0.23220362930064367,0.23169302618100923,0.23118330284019611,0.23067455630959416,0.23079999999999995,0.23139999999999994,0.23199999999999993,0.23259999999999992,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999992,0.2361999999999999,0.2367999999999999,0.2373999999999999,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.2397999999999999,0.2403999999999999,0.24099999999999988,0.24159999999999987,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999988,0.24459999999999987,0.24519999999999986,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999987,0.24879999999999997,0.24939999999999996,0.24999999999999992
14.363636363636365,0.26865979199693135,0.2681062416668065,0.267548010248851,0.2669852742743413,0.26641821104546914,0.2658469984488349,0.2652718147744938,0.2646928385406462,0.26411024832404395,0.263524222596168,0.2629349395652149,0.26234257702391645,0.2617473122031994,0.26114932163168075,0.26054878100098067,0.25994586503682204,0.25934074737587726,0.2587336004483085,0.2581245953659436,0.25751390181601547,0.25690168796038904,0.2562881203401907,0.25568210877171627,0.25514789673674027,0.2546107567276865,0.25407084152022136,0.25352830354103184,0.2529832947526809,0.2524359665428437,0.25188646961791344,0.25133495390095695,0.2507815684339933,0.2502264612845613,0.2496697794565335,0.24911166880513136,0.2485522739560866,0.24799173822889167,0.24743020356407658,0.24686781045444312,0.24630469788018766,0.2457410032478353,0.2451768623329092,0.24461240922625396,0.24404777628392935,0.24348309408058996,0.24291849136626426,0.24235409502644267,0.24179003004538785,0.2412264194725743,0.2406633843921675,0.24010716706707866,0.23959463213493382,0.23908127668521179,0.23856722239301215,0.23805258969831394,0.2375374977559372,0.23702206438838147,0.23650640604148593,0.2359906377428509,0.2354748730629597,0.23495922407893854,0.23444380134089185,0.2339287138407464,0.23341406898354117,0.23289997256109524,0.23238652872798768,0.23187383997978328,0.23136200713343555,0.2308511293098019,0.2314000000000001,0.2320000000000001,0.23260000000000014,0.23320000000000007,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
14.85858585858586,0.26935821074437916,0.2688088766696844,0.26825458590072915,0.26769551587051293,0.26713184508837046,0.26656375294109874,0.26599141949954985,0.2654150253308185,0.26483475131613204,0.264250778474531,0.2636632877924098,0.2630724600589704,0.26247847570762267,0.2618815146633533,0.261281756196066,0.2606793787798858,0.26007455995840556,0.25946747621583904,0.2588583028540384,0.2582472138753181,0.2576343818710225,0.2570199779157617,0.25640417146723543,0.25584872389314334,0.2553134899536513,0.2547752484687725,0.25423415439908886,0.2536903624112883,0.2531440267578931,0.25259530116146817,0.2520443387033061,0.25149129171657636,0.25093631168391756,0.25037954913944177,0.24982115357511708,0.24926127335148265,0.24870005561264738,0.24813764620551731,0.24757418960318983,0.24700982883245026,0.24644470540529964,0.24587895925444075,0.24531272867264467,0.24474615025591612,0.24417935885037578,0.24361248750277303,0.2430456674145401,0.24247902789929965,0.24191269634373372,0.2413467981717209,0.24079202184644058,0.24027892053196945,0.23976482454454148,0.23924985894601491,0.23873414762160844,0.23821781322389018,0.23770097711981147,0.23718375934073144,0.23666627853537503,0.23614865192566561,0.2356309952653698,0.23511342280149328,0.23459604723836208,0.23407897970432448,0.2335623297210066,0.2330462051750545,0.2325307122922952,0.23201595561424698,0.23150203797691207,0.23140000000000005,0.23200000000000004,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
15.353535353535355,0.2700191860712653,0.26947410086678925,0.2689237910879968,0.26836843474397637,0.2678082112338076,0.26724330113563066,0.26667388600104136,0.2661001481549832,0.2655222705012806,0.26494043633393966,0.26435482915431807,0.2637656324942504,0.2631730297451914,0.26257720399342743,0.26197833786138375,0.2613766133550447,0.26077221171748627,0.2601653132885056,0.25955609737032304,0.2589447420993152,0.25833142432373085,0.2577163194873277,0.25709960151886035,0.25651380064732243,0.2559805552495788,0.2554440748075666,0.2549045165955284,0.2543620377717247,0.25381679524863915,0.2532689455677512,0.2527186447788918,0.2521660483241841,0.2516113109265634,0.2510545864828592,0.2504960279614169,0.24993578730422547,0.2493740153335117,0.24881086166275526,0.2482464746120704,0.2476810011278967,0.24711458670693398,0.24654737532425314,0.24597950936550922,0.24541112956317948,0.24484237493674527,0.24427338273673527,0.24370428839254074,0.2431352254639164,0.24256632559607366,0.24199771847827445,0.24144363033458405,0.24093008373002217,0.24041537079015246,0.23989961984398567,0.23938295810772214,0.23886551162262598,0.23834740519610628,0.23782876234595496,0.23730970524768685,0.23679035468492532,0.23627083000277316,0.23575124906410894,0.23523172820874366,0.234712382215374,0.23419332426626485,0.23367466591459357,0.2331565170543878,0.23263898589298632,0.23212217892595377,0.23160620091437778,0.23199999999999993,0.23259999999999997,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
15.84848484848485,0.27064566954143876,0.27010485682955615,0.26955855913065696,0.26900695471872726,0.2684502235788807,0.2678885471847134,0.26732210828079284,0.2667510906704946,0.2661756790093725,0.2655960586042277,0.2650124152180148,0.2644249348807059,0.2638338037062082,0.2632392077154141,0.2626413326654418,0.2620403638851078,0.261436486116656,0.2608298833637496,0.26022073874572244,0.2596092343580661,0.25899555113912137,0.25837986874292784,0.25776236541817465,0.25714588846775344,0.25661470382481566,0.2560800613403077,0.2555421203900715,0.2550010404191438,0.25445698080244517,0.2539101007101014,0.25336055897742976,0.2528085139796119,0.2522541235110632,0.25169754466949623,0.2511389337446712,0.25057844611181035,0.25001623612964996,0.24945245704309416,0.24888726089042507,0.24832079841502036,0.24775321898152047,0.24718467049638346,0.24661529933275866,0.24604525025960688,0.24547466637498966,0.24490368904344678,0.24433245783737656,0.24376111048233204,0.2431897828061425,0.24261860869176638,0.24206450683305114,0.24155062498426527,0.2410354075652817,0.24051898605663796,0.2400014908950552,0.23948305140506476,0.23896379573399862,0.2384438507902978,0.23792334218508807,0.2374023941769688,0.23688112961995836,0.23635966991453705,0.23583813496172484,0.2353166431201304,0.23479531116590555,0.23427425425553705,0.23375358589140732,0.23323341789005345,0.23271386035305372,0.2321950216404692,0.23200000000000004,0.23260000000000014,0.23320000000000002,0.23380000000000012,0.2344000000000001,0.2350000000000001,0.2356000000000001,0.23620000000000002,0.23680000000000007,0.2374000000000001,0.2380000000000001,0.2386000000000001,0.23920000000000008,0.23980000000000007,0.24040000000000006,0.24100000000000005,0.2416000000000001,0.24220000000000008,0.24280000000000007,0.24340000000000006,0.24400000000000005,0.24460000000000004,0.24520000000000003,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24820000000000003,0.24880000000000008,0.24940000000000007,0.2500000000000001
16.343434343434346,0.2712899308780328,0.27070378139307544,0.2701615188430894,0.2696136963551503,0.26906049420962386,0.26850209449192464,0.2679386808634219,0.26737043833749263,0.2667975530609538,0.2662202121010774,0.26563860323836913,0.26505291476526693,0.2644633352908901,0.2638700535519519,0.2632732582299234,0.26267313777451906,0.26206988023355543,0.26146367308921326,0.260854703100723,0.26024315615347027,0.25962921711450854,0.25901306969445065,0.258394896315697,0.25777487798694754,0.25721840550200964,0.25668566873102083,0.25614941715533696,0.2556098123092989,0.2550670158396915,0.25452118936161594,0.2539724943190871,0.2534210918503974,0.2528671426582738,0.2523108068848444,0.2517522439914212,0.2511916126430915,0.2506290705981039,0.2500647746020246,0.24949888028663003,0.24893154207349577,0.2483629130822323,0.24779314504331323,0.24722238821543377,0.246650791307332,0.2460785014040007,0.2455056638972124,0.24493242242027496,0.24435891878693344,0.2437852929343285,0.24321168286991893,0.2426569133222541,0.24214279646229134,0.2416271771607452,0.24111018993780747,0.24059196834383892,0.24007264488462476,0.23955235095014518,0.23903121674681987,0.23850937123318025,0.23798694205891985,0.23746405550726876,0.23694083644063615,0.2364174082494602,0.23589389280420384,0.23537041041043072,0.23484707976689495,0.23432401792657576,0.2338013402605863,0.23327916042488578,0.23275759032972027,0.23223674011172094,0.23259999999999997,0.23319999999999996,0.2338,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
16.83838383838384,0.27191389205872135,0.27127324460772717,0.27073503330644644,0.27019101554262964,0.2696413716133435,0.2690862839437723,0.2685259368468933,0.2679605162880486,0.2673902096546915,0.26681520553155536,0.2662356934814673,0.2656518638320034,0.26506390746815306,0.26447201563114175,0.2638763797235322,0.26327719112070613,0.26267464098880683,0.26206892010920085,0.2614602187095008,0.2608487263011726,0.26023463152373244,0.25961812199552575,0.25899938417106255,0.2583786032048727,0.2577938839757726,0.25726311258830825,0.25672861428656774,0.2561905525036513,0.255649090974208,0.2551043935808811,0.25455662420551517,0.25400594658518555,0.2534525241730997,0.25289652000440305,0.2523380965669135,0.25177741567679374,0.2512146383591606,0.25064992473362147,0.2500834339047146,0.24951532385722514,0.24894575135633662,0.24837487185257204,0.24780283939147013,0.24722980652793597,0.2466559242451986,0.24608134187830433,0.24550620704206527,0.24493066556338347,0.24435486141786172,0.2437789366706115,0.24322289042747558,0.24270863004306095,0.2421927026469979,0.24167524569080293,0.24115639573497388,0.24063628836776027,0.24011505812759232,0.23959283842913515,0.23906976149292644,0.2385459582785529,0.2380215584213152,0.23749669017232916,0.2369714803420049,0.23644605424684506,0.2359205356594974,0.23539504676199743,0.23486970810213229,0.2343446385528554,0.23381995527468116,0.23329577368098448,0.2327722074061323,0.23260000000000003,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
17.333333333333336,0.2725103535995992,0.27185082253226467,0.2712812328611109,0.2707410363418611,0.2701949733702896,0.2696432264502799,0.26908598029162245,0.26852342156343506,0.2679557386525028,0.2673831214268338,0.26680576100469755,0.2662238495293831,0.265637579949887,0.26504714580771666,0.26445274102996547,0.2638545597287956,0.26325279600743956,0.2626476437728084,0.2620392965547761,0.26142794733218777,0.2608137883656213,0.2601970110369146,0.25957780569545313,0.2589563615111983,0.258343146902283,0.25781439340877227,0.257281704998713,0.2567452468199797,0.25620518451730917,0.2556616840693589,0.2551149116305384,0.2545650333776977,0.25401221536174334,0.25345662336423525,0.25289842275900704,0.25233777837883625,0.25177485438717995,0.2512098141549797,0.2506428201425275,0.25007403378637477,0.24950361539125712,0.2489317240269972,0.24835851743034099,0.2477841519116735,0.24720878226655446,0.2466325616920067,0.24605564170748315,0.2454781720804352,0.24490030075639815,0.244322173793505,0.243764283940935,0.24324996369845747,0.24273381411527697,0.24221597546925416,0.2416965872307152,0.24117578797462996,0.24065371529658727,0.24013050573253944,0.23960629468228112,0.2390812163366232,0.23855540360821595,0.2380289880659738,0.2375020998730462,0.2369748677282788,0.23644741881110332,0.2359198787297919,0.23539237147300968,0.23486501936459547,0.23433794302149974,0.23381126131480484,0.23328509133375425,0.232759548352712,0.2331999999999999,0.23379999999999995,0.23439999999999994,0.23499999999999993,0.23559999999999998,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
17.82828282828283,0.2730812176611678,0.27242250873503926,0.2718020432990333,0.27126567905117616,0.270723214093475,0.2701748307578556,0.26962071390599196,0.2690610506719289,0.2684960302093215,0.26792584344363574,0.2673506828296241,0.26677074211435764,0.2661862161060684,0.2655973004490258,0.26500419140464393,0.26440708563899007,0.26380618001684,0.263201671402399,0.26259375646678856,0.2619826315023728,0.26136849224397957,0.26075153369705284,0.2601319499727512,0.25950993412999274,0.2588856780244292,0.2583413222368681,0.2578104938629584,0.2572756932454291,0.25673708776722914,0.2561948453371001,0.2556491342220631,0.25510012288477457,0.2545479798258428,0.2539928734311819,0.253434971824465,0.25287444272472287,0.25231145330912036,0.25174617008093086,0.25117875874271556,0.2506093840747028,0.25003820981835234,0.2494653985650785,0.2488911116500968,0.24831550905134958,0.24773874929345782,0.24716098935664008,0.24658238459052823,0.24600308863280992,0.24542325333261494,0.24484302867856161,0.24428276762672785,0.2437684641794393,0.24325217124502113,0.2427340318258678,0.2422141882048463,0.241692781850785,0.24116995332788937,0.24064584220906501,0.24012058699312036,0.23959432502581565,0.23906719242471797,0.2385393240078198,0.23801085322586946,0.2374819120983614,0.236952631153127,0.23642313936946494,0.23589356412474555,0.23536403114442112,0.23483466445537152,0.2343055863425107,0.23377691730858025,0.23324877603705113,0.23319999999999996,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
18.323232323232325,0.27362820893637024,0.2729703918419047,0.27230820613182904,0.2717666842869392,0.27122782940234313,0.2706828273157921,0.2701318628052831,0.2695751232398122,0.2690127983158418,0.2684450797984275,0.2678721612673667,0.2672942378686979,0.2667115060718489,0.26612416343270123,0.2655324083628068,0.2649364399049666,0.2643364575153532,0.26373266085232827,0.2631252495720896,0.26251442313124795,0.26190038059641946,0.2612833204608929,0.2606634404684115,0.26004093744409074,0.25941600713247404,0.2588455427385499,0.25831661877595685,0.2577835238011499,0.2572464267690163,0.25670549735776493,0.25616090579211576,0.2556128226713453,0.25506141880230443,0.2545068650375088,0.25394933211838555,0.2533889905237424,0.2528260103235118,0.2522605610378066,0.25169281150131084,0.25112292973301664,0.25055108281130384,0.24997743675435014,0.24940215640584726,0.24882540532598799,0.2482473456876806,0.24766813817793876,0.24708794190438477,0.2465069143067995,0.24592521107364265,0.24534298606346322,0.2447798629020997,0.24426564659641364,0.24374928278336458,0.24323091709107342,0.2427106945205235,0.24218875934426942,0.24166525500919514,0.24114032404331084,0.24061410796656815,0.24008674720566794,0.2395583810128269,0.23902914738846542,0.23849918300777034,0.2379686231510847,0.2374376016380684,0.23690625076557204,0.23637470124916055,0.23584308216821992,0.2353115209145784,0.23478014314456735,0.2342490727344491,0.23371843173913223,0.23320000000000002,0.23380000000000006,0.23440000000000005,0.23500000000000004,0.23560000000000003,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
18.81818181818182,0.27415289519186725,0.2734960334114293,0.2728345696544774,0.2722456337222367,0.27171039657101714,0.2711687888336483,0.27062099497780034,0.2700672023858822,0.26950760108108845,0.26894238345775473,0.2683717440164369,0.2677958791040916,0.2672149866597028,0.26662926596566766,0.26603891740522007,0.26544414222614254,0.26484514231098566,0.2642421199539848,0.2636352776448391,0.2630248178594892,0.2624109428580046,0.26179385448967035,0.2611737540053381,0.26055084187708444,0.25992531762520127,0.2593285502591553,0.25880156992891185,0.25827022342239375,0.2577346811054778,0.25719511427027264,0.2566516949490735,0.2561045957331334,0.25555398959639697,0.25500004972431944,0.25444294934787914,0.2538828615828725,0.2533199592745625,0.25275441484773875,0.25218640016222826,0.2516160863738854,0.2510436438010726,0.2504692417966325,0.2498930486253403,0.249315231346811,0.2487359557038297,0.2481553860160604,0.2475736850790794,0.24699101406867324,0.24640753245033067,0.24582339789385269,0.2452569558823209,0.24474289137802002,0.24422652341782225,0.24370800015961744,0.24318746923079604,0.24266507762009504,0.24214097157360778,0.24161529649495572,0.24108819684961177,0.24055981607335652,0.240030296484841,0.2394997792022246,0.23896840406384795,0.2384363095528966,0.23790363272600493,0.23737050914574473,0.23683707281693878,0.23630345612673492,0.23576978978837285,0.2352362027885713,0.23470282233846257,0.23416977382799511,0.23363718078372614,0.23379999999999984,0.23439999999999983,0.23499999999999982,0.23559999999999987,0.2361999999999998,0.23679999999999984,0.23739999999999983,0.23799999999999982,0.23859999999999987,0.2391999999999998,0.23979999999999985,0.24039999999999984,0.24099999999999983,0.24159999999999981,0.2421999999999998,0.24279999999999985,0.24339999999999984,0.24399999999999983,0.24459999999999982,0.2451999999999998,0.24579999999999985,0.24639999999999984,0.24699999999999983,0.24759999999999982,0.2481999999999998,0.24879999999999985,0.24939999999999984,0.24999999999999983
19.313131313131315,0.2746567050059028,0.27400085642670474,0.2733401758157169,0.27270396801188973,0.27217235237635784,0.27163414805194347,0.27108953897782273,0.27053871233631305,0.2699818582688704,0.2694191695959973,0.2688508415415299,0.2682770714617331,0.26769805857959805,0.2671140037247018,0.2665251090789529,0.2659315779285168,0.26533361442218045,0.26473142333638466,0.26412520984712523,0.2635151793088929,0.2629015370407961,0.26228448811998456,0.2616642371824662,0.26104098823138633,0.2604149444528175,0.2597917083345603,0.2592667062428927,0.2587371463177993,0.2582032001802645,0.2576650405855343,0.257122841227911,0.2565767765503018,0.2560270215586945,0.2554737516417101,0.25491714239536656,0.2543573694531644,0.25379460832158857,0.25322903422110493,0.2526608219327096,0.2520901456500773,0.2515171788373361,0.25094209409248547,0.25036506301645806,0.24978625608781446,0.24920584254304812,0.24862399026246682,0.24804086566160546,0.2474566335881174,0.24687145722408058,0.2462854979936479,0.24571531219128534,0.24520145900795948,0.24468514843932587,0.24416653107979203,0.24364575709402464,0.24312297610185685,0.24259833706746536,0.24207198819282535,0.2415440768154427,0.24101474931035416,0.2404841509963759,0.23995242604657782,0.23941971740294793,0.2388861666952097,0.23835191416374563,0.23781709858657618,0.23728185721033745,0.2367463256851959,0.23621063800363523,0.23567492644304322,0.23513932151202838,0.23460395190038605,0.2340689444326372,0.2338,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
19.80808080808081,0.2751409431391969,0.27448616059413866,0.2738263191815261,0.27316166370266565,0.2726150085784862,0.27208021315655334,0.2715387992735115,0.27099095370573945,0.27043686651173243,0.26987673074190566,0.26931074215238565,0.2687390989232728,0.26816200138181956,0.2675796517309345,0.266992253783383,0.266400012702023,0.26580313474637857,0.26520182702582035,0.264596297259593,0.26398675354389445,0.26337340412618626,0.262756457186884,0.2621361206285498,0.26151260187268377,0.26088610766418685,0.26025684388354287,0.25971326965576647,0.25918553019110546,0.25865321737419417,0.2581165052772301,0.25757556911529383,0.25703058504673804,0.25648172997844454,0.25592918137612786,0.25537311707984545,0.2548137151248507,0.25425115356790684,0.2536856103191627,0.25311726297966725,0.2525462886845905,0.2519728639521946,0.2513971645385879,0.2508193652982783,0.2502396400505277,0.24965816145149755,0.24907510087216309,0.24849062828195936,0.24790491213811697,0.2473181192806293,0.2467304148327882,0.24615608987129978,0.2456425028713203,0.2451263065250473,0.24460765377272814,0.24408669722962567,0.24356358906391876,0.24303848087896812,0.2425115235999687,0.2419828673649978,0.24145266142045935,0.24092105402091385,0.24038819233327882,0.23985422234537168,0.2393192887787638,0.23878353500590432,0.23824710297146853,0.2377101331178768,0.23717276431492726,0.23663513379347842,0.23609737708311357,0.23555962795371593,0.23502201836087783,0.23448467839506515,0.23394773623445414,0.2344,0.235,0.23559999999999998,0.23619999999999997,0.23679999999999995,0.23739999999999994,0.238,0.23860000000000003,0.23919999999999997,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999997,0.24280000000000002,0.2434,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999992,0.24880000000000002,0.2494,0.24999999999999997
20.303030303030305,0.2756068038995011,0.27495313564581847,0.2742941848256123,0.27363019922963067,0.27303956539181645,0.2725081811930136,0.2719699696041377,0.27142511679708803,0.27087381255309345,0.2703162499627723,0.26975262512974246,0.26918313687832107,0.2686079864658115,0.26802737729983944,0.2674415146611571,0.26685060543230316,0.2662548578324639,0.2656544811588501,0.2650496855348676,0.2644406816653272,0.2638276805989074,0.2632108934980539,0.2625905314164688,0.26196680508431597,0.26133992470124173,0.2607100997372844,0.26014239758065055,0.2596165086434498,0.25908586239122383,0.2585506340713002,0.25801100028244595,0.2574671387661723,0.2569192282028246,0.25636744801266476,0.2558119781621345,0.2552529989754633,0.2546906909517629,0.254125234587733,0.25355681020607895,0.25298559778972635,0.25241177682189825,0.2518355261321039,0.25125702374807163,0.25067644675364265,0.25009397115262927,0.2495097717386263,0.24892402197075114,0.24833689385527835,0.24774855783312044,0.24715918267309778,0.24658035066984543,0.2460670804865329,0.24555105091549922,0.24503241715460303,0.24451133418535612,0.24398795664375444,0.2434624386955615,0.24293493391607787,0.24240559517441757,0.2418745745223021,0.24134202308737177,0.24080809097100733,0.2402729271506417,0.2397366793865379,0.23919949413299815,0.23866151645396283,0.2381228899429524,0.23758375664729683,0.23704425699659407,0.23650452973533043,0.23596471185959506,0.23542493855781194,0.23488534315541307,0.2343460570633683,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
20.7979797979798,0.2760553827991126,0.275402872943189,0.27474485987910935,0.27408159423319006,0.27344712324419823,0.2729191497768233,0.27238414464121813,0.27184229321324005,0.2712937848091528,0.27073881237631936,0.2701775721869624,0.26961026353558826,0.2690370884406266,0.2684582513508021,0.2678739588567072,0.2672844194080141,0.2666898430367187,0.26609044108677377,0.2654864259504355,0.2648780108116066,0.2642654093964298,0.26364883573134956,0.2630285039088301,0.2624046278608869,0.26177742114056,0.26114709671142866,0.2605551338025899,0.2600311220215213,0.2595021720579098,0.25896846019655856,0.25843016428677756,0.25788746352469233,0.2573405382402285,0.25678956968901245,0.25623473984940515,0.2556762312248615,0.25511422665178357,0.25454890911301775,0.25398046155711895,0.25340906672349073,0.25283490697348504,0.2522581641275312,0.25167901930834335,0.25109765279023943,0.25051424385458915,0.24992897065139413,0.24934201006698614,0.24875353759782096,0.24816372723032845,0.24757275132677037,0.24698906993569422,0.24647616335398503,0.2459603492155948,0.2454417848900987,0.2449206276431323,0.24439703450009645,0.24387116211439291,0.24334316664023642,0.24281320361007702,0.24228142781665452,0.2417479931996958,0.24121305273725654,0.24067675834169705,0.24013926076027486,0.2396007094803266,0.2390612526390037,0.23852103693752036,0.23798020755986268,0.23743890809590462,0.23689728046886618,0.23635546486704934,0.23581359967977578,0.23527182143745243,0.23473026475568057,0.2344,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
21.292929292929294,0.2764876867547794,0.27583637563019187,0.27517934363681046,0.2745168440867016,0.27384913138336586,0.2733141273468953,0.27278233019946896,0.27224348602519904,0.27169778349400153,0.2711454152325026,0.27058657750829623,0.2700214699173951,0.26945029507548307,0.2688732583135405,0.26829056737836654,0.2677024321384859,0.2671090642958822,0.2665106771039646,0.26590748509213347,0.2652997037972735,0.26468754950246615,0.2640712389831796,0.2634509892611578,0.2628270173662003,0.2621995401059914,0.2615687738441086,0.26095243803670687,0.26043032693363755,0.25990309979724946,0.2593709338161481,0.2588340079608161,0.2582925027570234,0.25774660006378086,0.25719648285610786,0.2566423350128643,0.2560843411098678,0.25552268621849294,0.25495755570992906,0.2543891350652446,0.25381760969138994,0.2532431647432452,0.25266598495180115,0.2520862544585428,0.25150415665608533,0.2509198740350951,0.25033358803751404,0.24974547891608642,0.24915572560017596,0.24856450556784584,0.24797199472416104,0.24738314531956446,0.24687064561536654,0.24635509201262265,0.24583664396895644,0.24531546095412043,0.24479170230652608,0.24426552709437113,0.2437370939814252,0.24320656109752087,0.24267408591378425,0.2421398251226268,0.24160393452251117,0.24106656890748937,0.24052788196150474,0.2399880261574378,0.23944715266086752,0.2389054112385117,0.23836295017130132,0.23781991617203785,0.23727645430757405,0.2367327079254547,0.23618881858494575,0.23564492599237766,0.2351011679407211,0.23455768025331244,0.235,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
21.78787878787879,0.2769046430386889,0.27625456754350014,0.2755985564265091,0.2749368655395876,0.27426975209061044,0.2736940421692583,0.2731654522036611,0.2726296187018243,0.27208672951197893,0.2715369767682528,0.27098055656578757,0.2704176686385339,0.2698485160403915,0.26927330483032186,0.2686922437620138,0.2681055439786414,0.2675134187132097,0.26691608299494185,0.26631375336212093,0.2657066475817611,0.26509498437643997,0.26447898315859225,0.26385886377252254,0.26323484624436544,0.2626071505401838,0.26197599633236535,0.2613416027744481,0.2608150046203786,0.2602895239625599,0.259758930324519,0.2592234036721488,0.2586831257393126,0.25813827979684983,0.25758905042627067,0.25703562329842317,0.25647818495738345,0.25591692260979776,0.25535202391987794,0.25478367681022734,0.25421206926865214,0.25363738916108786,0.2530598240507523,0.25247956102361235,0.25189678652023423,0.25131168617406646,0.2507244446561898,0.2501352455265459,0.2495442710916477,0.24895170226875282,0.24835771845647173,0.2477634044438823,0.24725135168738593,0.24673610047385805,0.24621781226742762,0.24569664866398028,0.24517277124046902,0.24464634140887903,0.24411752027492328,0.24358646850152976,0.24305334617716812,0.24251831268904964,0.24198152660122463,0.24144314553758509,0.2409033260697744,0.24036222360999165,0.23981999230867,0.23927678495699892,0.23873275289425153,0.23818804591987047,0.23764281221025688,0.23709719824020273,0.23655134870889793,0.23600540647043927,0.23545951246876173,0.2349138056769095,0.23500000000000004,0.23560000000000003,0.23619999999999997,0.2368,0.23740000000000006,0.23800000000000004,0.23860000000000003,0.23920000000000002,0.2398,0.2404,0.241,0.24160000000000004,0.24220000000000003,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
22.282828282828284,0.277307107155818,0.276658301054242,0.27600334741496113,0.2753425044874119,0.2746760321480961,0.27405975026521323,0.2735343645847319,0.27300154297363943,0.2724614722889353,0.2719143440059666,0.27136035388478114,0.27079970163859807,0.2702325906051241,0.2696592274214013,0.26907982170282346,0.26849458572691587,0.26790373412242696,0.26730748356423667,0.26670605247454454,0.2660996607307567,0.26548852938045103,0.2648728803637597,0.26425293624346935,0.26362891994310156,0.26300105449320244,0.26236956278603124,0.2617346673388108,0.2611859683371926,0.26066225518800035,0.2601332576657273,0.25959915660936816,0.2590601348426001,0.2585163769339337,0.2579680689614042,0.2574153982821191,0.2568585533069471,0.2562977232806064,0.25573309806738415,0.25516486794269255,0.2545932233906411,0.2540183549077812,0.25344045281315525,0.252859707064761,0.2522763070825191,0.25169044157781184,0.2511022983896445,0.2505120643274551,0.2499199250205904,0.24932606477444186,0.24873066643322317,0.24813391124935683,0.2476190430083381,0.24710413306151996,0.24658604523156516,0.24606494316444072,0.24554099060301127,0.2450143512337923,0.244485188538497,0.24395366565045185,0.24341994521594423,0.24288418926054814,0.2423465590604638,0.24180721501889166,0.24126631654745095,0.2407240219526401,0.24018048832732666,0.23963587144724405,0.23909032567246158,0.2385440038537881,0.23799705724405779,0.2374496354142425,0.2369018861743248,0.2363539554988625,0.23580598745716555,0.2352581241480052,0.2350000000000001,0.23560000000000014,0.23620000000000008,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
22.77777777777778,0.27769586979538724,0.27704836398822036,0.27639450149673744,0.2757345428292441,0.2750687503984655,0.2744120424109968,0.2738898562515007,0.2733600457763556,0.27282279668733445,0.2722782996399748,0.271726749901557,0.27116834701059533,0.2706032944386328,0.2700317992550837,0.2694540717958224,0.2688703253361672,0.26828077576886517,0.2676856412876342,0.2670851420767775,0.2664795000073376,0.26586893834021563,0.26525368143663974,0.2646339544763241,0.26400998318362073,0.2633819935619292,0.2627502116365902,0.2621148632064552,0.26154396988221884,0.2610220428883083,0.26049466280494843,0.25996201122523743,0.2594242719475209,0.2588816307267917,0.25833427503045564,0.2577823937988153,0.2572261772105901,0.2566658164537637,0.25610150350202165,0.25553343089701275,0.2549617915366429,0.2543867784695816,0.2538085846961401,0.25322740297565166,0.25264342564046555,0.25205684441664067,0.2514678502514078,0.2508766331474449,0.25028338200399536,0.24968828446483818,0.2490915267731029,0.24849329363290837,0.24797442401511044,0.2474598914820212,0.24694204179866058,0.24642104058687322,0.24589705368456366,0.2453702469851945,0.24484078628213007,0.24430883711791823,0.2437745646385871,0.24323813345301792,0.24269970749744302,0.24215944990509966,0.24161752288106259,0.2410740875822613,0.24052930400267905,0.23998333086371815,0.23943632550970623,0.23888844380850854,0.23833984005720102,0.2377906668927527,0.23724107520765547,0.2366912140704347,0.23614123065096387,0.23559127015050552,0.23504147573638923,0.23560000000000025,0.2362000000000002,0.23680000000000023,0.23740000000000022,0.2380000000000002,0.23860000000000026,0.2392000000000002,0.23980000000000024,0.24040000000000022,0.24100000000000021,0.2416000000000002,0.2422000000000002,0.24280000000000024,0.24340000000000023,0.24400000000000022,0.2446000000000002,0.2452000000000002,0.24580000000000024,0.24640000000000023,0.24700000000000022,0.2476000000000002,0.2482000000000002,0.24880000000000024,0.24940000000000023,0.2500000000000002
23.272727272727273,0.27807166298139396,0.27742548574898274,0.2767727453897046,0.276113704535435,0.27544862800591974,0.2747777824142959,0.27423265726196183,0.2737058553974932,0.2731714291279887,0.2726295681331882,0.2720804670346983,0.2715243250468614,0.27096134562934315,0.270391736142244,0.26981570750449224,0.26923347385622803,0.26864525222583924,0.26805126220226216,0.2674517256131134,0.266846866209172,0.2662369093556854,0.2656220817309298,0.26500261103240885,0.26437872569103565,0.26375065459360125,0.2631186268137917,0.2624828713519808,0.2618897053824896,0.2613695810203423,0.2608438374652329,0.2603126569485388,0.2597762241311342,0.2592347258461506,0.2586883508459048,0.2581372895533821,0.2575817338186292,0.2570218766803809,0.2564579121332173,0.25589003490051326,0.2553184402134204,0.2547433235960874,0.25416488065730397,0.2535833068887227,0.2529987974697926,0.2524115470795118,0.25182174971508636,0.2512295985175574,0.25063528560444365,0.25003900190942074,0.24944093702904524,0.24884127907651254,0.24831814745080275,0.24780402596914677,0.2472864496559245,0.246765586036423,0.24624160297439757,0.24571466850427578,0.24518495066824933,0.24465261735836275,0.2441178361636928,0.24358077422269414,0.2430415980807735,0.24250047355313736,0.24195756559294584,0.24141303816479046,0.2408670541235023,0.24031977509828348,0.239771361382144,0.23922197182661672,0.23867176374170987,0.2381208928010517,0.2375695129521688,0.23701777633183518,0.23646583318641878,0.2359138317971479,0.235361918410212,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
23.767676767676768,0.2784351655282869,0.2777903427492854,0.2771387530421567,0.276480661030303,0.2758163338143565,0.27514604056227837,0.2745634442995148,0.2740396469309657,0.27350804302279275,0.2729688211277915,0.2724221750735665,0.2718683036051484,0.27130741002870057,0.27073970185718416,0.270165390458801,0.26958469070898405,0.2689978206466547,0.2684050011354167,0.26780645553030835,0.26720240935068346,0.26659308995974706,0.2659787262512217,0.26535954834357717,0.2647357872822095,0.26410767474991376,0.26347544278595203,0.2628393235139782,0.2622238204349177,0.26170551320236396,0.2611814232249594,0.26065173325958346,0.26011662872038277,0.25957629741301436,0.2590309292728311,0.25848071610743656,0.2579258513439993,0.25736652978168817,0.25680294734955594,0.2562353008701682,0.2556637878292456,0.25508860615155615,0.25450995398326764,0.253928029480942,0.2533430306073273,0.2527551549340778,0.2521645994515087,0.2515715603854676,0.25097623302138455,0.2503788115355411,0.24977948883357667,0.24917845639623673,0.2486508190885604,0.24813713998630635,0.24761986992110244,0.24709917825093722,0.24657523479783894,0.24604820967275137,0.2455182731053291,0.2449855952787791,0.24445034616986006,0.24391269539412924,0.24337281205651645,0.24283086460728048,0.2422870207033961,0.24174144707539857,0.24119430939970354,0.2406457721764044,0.24009599861253705,0.2395451505107929,0.23899338816364546,0.23844087025285057,0.23788775375426718,0.23733419384793902,0.23678034383336732,0.23622635504989936,0.2356723768021492,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
24.262626262626263,0.2787870078920917,0.2781435632408192,0.2774931504410256,0.2768360359787212,0.276172489112234,0.27550278144692436,0.2748828455439626,0.2743620471290373,0.2738332636074505,0.2732966822585591,0.2727524959720377,0.2722009028826243,0.2716421060052835,0.27107631287172196,0.2705037351691375,0.26992458838203326,0.269339091437878,0.2687474663573386,0.2681499379097652,0.2675467332745526,0.26693808170895644,0.26632421422289115,0.2657053632611881,0.26508176239374764,0.2644536460139696,0.2638212490458064,0.26318480665973587,0.26254691468446073,0.2620304372730463,0.26150801605757096,0.2609798342105654,0.2604460777929631,0.2599069354799549,0.2593625982905366,0.2588132593212144,0.25825911348429864,0.2577003572511818,0.25713718840096494,0.2565698057747622,0.2559984090359829,0.255423198436859,0.25484437459145515,0.2542621382553712,0.25367669011231625,0.25308823056770957,0.25249695954943496,0.2519030763158514,0.2513067792711404,0.2507082657880457,0.2501077320380406,0.24950537282893898,0.24897300194498806,0.24845979442084343,0.24794286131762477,0.24742237375690568,0.24689850345295386,0.24637142253024968,0.2458413033459444,0.24530831831740513,0.244772639754974,0.24423443970005052,0.24369388976858955,0.24315116100008727,0.24260642371211408,0.24205984736043573,0.24151160040474995,0.24096185018005156,0.2404107627736249,0.23985850290765204,0.23930523382740967,0.23875111719502065,0.23819631298871202,0.23764097940752496,0.2370852727814096,0.2365293474866333,0.23597335586641968,0.23560000000000003,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
24.757575757575758,0.2791277764941178,0.27848573161895657,0.2778365198975566,0.27718040955261836,0.2765176718798014,0.27584858080710334,0.27519144501409515,0.2746736387281195,0.274147672250304,0.27361373144454787,0.2730720081229003,0.27252269967282533,0.2719660086841712,0.27140214257684275,0.2708313132301237,0.27025373661454366,0.2696696324271321,0.2690792237308461,0.2684827365989102,0.2678803997647494,0.26727244427814706,0.26665910316820635,0.2660406111136454,0.2654172041209041,0.2647891192104944,0.26415659411197884,0.26351986696791424,0.262879176047058,0.2623449093604835,0.2618241703835268,0.26129751246035243,0.2607651221948575,0.26022718903129477,0.2596839049752937,0.2591354643188046,0.25858206336943534,0.2580239001846152,0.2574611743109858,0.25689408652938434,0.25632283860575134,0.2557476330482621,0.2551686728709491,0.25458616136405304,0.2540003018713083,0.25341129757434105,0.25281935128433236,0.2522246652410667,0.2516274409194687,0.25102787884369926,0.25042617840886416,0.24982253771036447,0.249285220046203,0.2487725113331349,0.24825594390669914,0.24773569058449652,0.24721192490848243,0.2466848209551029,0.24615455315038073,0.24562129609011665,0.2450852243653543,0.24454651239323355,0.24400533425334217,0.24346186352965316,0.24291627315812103,0.2423687352799908,0.24181942110085936,0.24126850075551237,0.24071614317854612,0.2401625159807702,0.23960778533137272,0.23905211584581992,0.2384956704794487,0.23793861042670095,0.23738109502593857,0.23682328166976943,0.23626532572080453,0.23570738043276213,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
25.252525252525253,0.2794580175833252,0.27881739226827834,0.2781694038758898,0.2775143222425168,0.27685242058350173,0.2761839750372748,0.2755092642189742,0.2749749643139923,0.27445181030255084,0.2739205087241514,0.2733812501775959,0.27283423116994365,0.27227965373564533,0.2717177250556899,0.27114865707777797,0.27057266613847963,0.2699899725882838,0.2694008004203871,0.26880537690402057,0.26820393222305394,0.2675966991205647,0.2669839125500056,0.2663658093335506,0.26574262782814817,0.2651146075997593,0.2644819891062085,0.26384501338902877,0.26320392177463287,0.2626494475216087,0.2621304026945886,0.2616052828835411,0.26107427513406556,0.2605375695614279,0.25999535906317484,0.25944783903541135,0.2588952070932521,0.25833766279591974,0.25777540737693,0.25720864347976224,0.2566375748993847,0.25606240632996424,0.25548334311906146,0.25490059102857543,0.25431435600267366,0.25372484394291017,0.253132260490708,0.25253681081734997,0.251938699421599,0.2513381299350404,0.25073530493521445,0.2501304257665857,0.24958796180087775,0.24907577731455202,0.24855960243013803,0.2480396115952029,0.24751598011625991,0.24698888396150254,0.2464584995684857,0.24592500365694223,0.24538857304690115,0.24484938448225213,0.2443076144598832,0.24376343906449477,0.24321703380917886,0.24266857348183038,0.2421182319974431,0.2415661822563252,0.24101259600825364,0.24045764372257278,0.23990149446422754,0.23934431577570986,0.2387862735648834,0.23822753199864105,0.23766825340233808,0.2371085981649356,0.2365487246497772,0.2359887891109159,0.2361999999999999,0.23679999999999995,0.23739999999999994,0.23799999999999993,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
25.747474747474747,0.2797782406941174,0.27913905300537634,0.27849230842077266,0.27783827827006097,0.2771772375732285,0.2765094645693927,0.27583524025495226,0.2752665297828591,0.27474618254600225,0.27421751768941127,0.27368072446694297,0.2731359983758296,0.2725835407683458,0.2720235584627578,0.271456263354634,0.2708818720295434,0.2703006053781103,0.2697126882143403,0.26911834889807473,0.26851781896237503,0.26791133274658163,0.26729912703573666,0.26668144070700417,0.2660585143836675,0.2654305900972303,0.2647979109580948,0.26416072083524217,0.2635192640452878,0.26294453500408244,0.26242719480225357,0.2619036258053419,0.261374015401853,0.26083855428235003,0.26029743614378653,0.25975085739721987,0.259199016879455,0.2586421155691343,0.25808035630775056,0.257513943526021,0.25694308297602675,0.2563679814694819,0.2557888466224648,0.2552058866069083,0.254619309909111,0.2540293250955021,0.2534361405858585,0.2528399644341445,0.2522410041171152,0.2516394663307958,0.2510355567949254,0.2504294800654255,0.24988168302723218,0.2493700465010059,0.24885428931040807,0.24833458746834927,0.24781111798413763,0.24728405865879421,0.2467535878853024,0.24621988445400064,0.24568312736330636,0.24514349563593488,0.24460116814075816,0.24405632342042438,0.2435091395248417,0.24295979385060917,0.2424084629864597,0.24185532256476255,0.24130054711911567,0.2407443099480437,0.24018678298479998,0.23962813667326033,0.23906853984987897,0.23850815963166902,0.2379471613101536,0.237385708251227,0.23682396180085294,0.23626208119651793,0.23620000000000002,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
26.242424242424242,0.2800889217484684,0.27945118816760933,0.2788057062328486,0.2781527486497491,0.2774925921304178,0.2768255169072792,0.2761518062558005,0.27554880744688914,0.27503126028681646,0.2745052285678005,0.27397090007083713,0.27342846915748414,0.27287813637443764,0.2723201080566208,0.27175459592992834,0.2711818167147225,0.2706019917311147,0.27001534650701176,0.2694221103898489,0.26882251616287184,0.2682167996667713,0.2676051994274191,0.26698795629039285,0.2663653130629228,0.26573751416383784,0.2651048052820316,0.26446743304391906,0.2638256446902993,0.2632306231756411,0.26271499675511484,0.26219298990686146,0.2616647902658734,0.2611305890045408,0.26059058052883843,0.26004496217758294,0.2594939339253541,0.2589376980896384,0.2583764590427113,0.25781042292873585,0.2572397973865191,0.25666479127832575,0.2560856144251161,0.25550247734853604,0.2549155910199524,0.254325166616794,0.2537314152864238,0.25313454791773715,0.2525347749206499,0.2519323060136108,0.25132735001924367,0.25072011466820093,0.2501668096746573,0.24965574328255674,0.249140427348176,0.24862103938652988,0.24809775804927178,0.24757076291257918,0.2470402342699468,0.24650635293012158,0.2459693000203873,0.2454292567953845,0.24488640445162868,0.24434092394786647,0.24379299583138897,0.24324280007040158,0.2426905158925282,0.24213632162951165,0.24158039456815136,0.2410229108075053,0.24046404512236397,0.23990397083299272,0.23934285968112043,0.23878088171214287,0.23821820516349293,0.2376549963591216,0.23709141961001984,0.23652763712070335,0.23619999999999997,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
26.737373737373737,0.2803905058446381,0.27975424138986343,0.2791100394333725,0.2784581739415197,0.2777989232084263,0.2771325693547203,0.2764593978348893,0.2758222388263195,0.2753074841370924,0.2747840809931758,0.27425221557843743,0.27371208099636024,0.2731638768679162,0.27260780892713826,0.2720440886156055,0.27147293267700273,0.2708945627528586,0.27030920498050537,0.269717089594249,0.26911845053067407,0.2685135250389495,0.2679025532969428,0.267285778033887,0.2666634441602893,0.2660357984057105,0.26540308896498566,0.26476556515340394,0.26412347707130773,0.2635081341598864,0.2629942294639456,0.26247379483939876,0.26194701807359544,0.26141409072944854,0.2608752078336157,0.26033056756741524,0.2597803709611173,0.2592248215922085,0.25866412528819144,0.2580984898344347,0.2575281246875538,0.2569532406947609,0.256374049819583,0.25579076487431224,0.2552035992595113,0.25461276671086464,0.2540184810536293,0.2534209559649047,0.2528204047439115,0.2522170400904334,0.25161107389155135,0.2510027170167664,0.2504437402753004,0.24993326474424027,0.24941841215233101,0.24889936145478325,0.24837629288641042,0.24784938774207566,0.24731882816200965,0.24678479692225586,0.24624747723047558,0.24570705252731775,0.24516370629353862,0.2446176218630276,0.2440689822418783,0.24351796993361832,0.24296476677069204,0.24240955375227105,0.24185251088844667,0.2412938170508422,0.2407336498296634,0.24017218539719226,0.23960959837771073,0.2390460617238284,0.23848174659917437,0.23791682226740019,0.2373514559874295,0.23678581291487902,0.23626838039336745,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
27.232323232323232,0.28068340976906786,0.2800486281057404,0.27940572205460584,0.2787549667302728,0.2780966419011028,0.27743103147301734,0.2767584229815411,0.27608723716458866,0.27557526652063385,0.2750544865020481,0.27452508157482414,0.2739872434652979,0.2734411707517135,0.27288706845263294,0.2723251476134754,0.2717556248924164,0.2711787221468193,0.27059466602131094,0.27000368753855536,0.2694060216937154,0.26880190705353224,0.26819158536088983,0.26757530114566963,0.2669533013426399,0.2663258349170631,0.2656931524986441,0.26505550602438605,0.2644131483908593,0.2637774632123618,0.26326528706819846,0.2627464335812869,0.26222109059941345,0.26168944998679844,0.2611517073044178,0.26060806149270077,0.26005871455728735,0.25950387125848956,0.25894373880506016,0.2583785265528269,0.25780844570871186,0.2572337090406116,0.25665453059357635,0.2560711254126834,0.25548370927296393,0.25489249841670186,0.2542977092983903,0.25369955833758995,0.25309826167990623,0.25249403496626216,0.2518870931106175,0.25127765008625075,0.2507128481563601,0.25020298286871034,0.24968861433293008,0.24916992288379955,0.24864709028132362,0.24812029948373643,0.24758973442532703,0.24705557979936826,0.2465180208464032,0.24597724314811867,0.2454334324270095,0.2448867743520115,0.24433745435025953,0.24378565742510136,0.24323156798047768,0.24267536965175757,0.24211724514309624,0.24155737607136624,0.24099594281668993,0.24043312437958944,0.23986909824474822,0.2393040402513671,0.2387381244700795,0.238171523086381,0.23760440629051088,0.23703694217371538,0.236528579526539,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
27.72727272727273,0.28096802426323586,0.2803347378048029,0.2796931422873707,0.27904351386365633,0.2783861336707357,0.27772128729902856,0.2770492642691022,0.2763703575174628,0.27583499393444477,0.2753168307865909,0.27478988288540984,0.27425434046423175,0.2737104009446044,0.2731582685179022,0.27259815372424157,0.27203027303000377,0.2714548484052057,0.2708721069019008,0.27028228023473133,0.2696856043646887,0.26908231908707564,0.26847266762460176,0.2678568962264775,0.2672352537743094,0.2666079913955369,0.2659753620850869,0.26533762033586233,0.2646950217786217,0.2640478228317455,0.26352853907325385,0.26301127456648116,0.26248737516450416,0.2619570329456504,0.2614204439207553,0.26087780770776836,0.2603293272090809,0.25977520829226436,0.25921565947486674,0.2586508916138688,0.25808111760035984,0.25750655205994993,0.2569274110593922,0.2563439118198493,0.25575627243719506,0.25516471160970344,0.25456944837344003,0.25397070184563,0.25336869097624426,0.2527636343080066,0.2521557497449946,0.251545254329972,0.2509744834399176,0.25046524652739255,0.24995138148363188,0.2494330699635947,0.24891049519568129,0.24838384174729494,0.24785329529516337,0.24731904240072639,0.24678127029086985,0.24624016664425752,0.24569591938348778,0.24514871647327247,0.24459874572481405,0.24404619460653013,0.24349125006125136,0.24293409832999818,0.24237492478241693,0.24181391375393915,0.24125124838970402,0.24068711049526975,0.24012168039411774,0.23955513679194085,0.2389876566476866,0.238419415051317,0.237850585108228,0.23728133783026212,0.23678179202072316,0.23680000000000012,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
28.222222222222225,0.2812447160731322,0.28061293607340915,0.2799726645131668,0.27932417847539326,0.2786677603625225,0.2780036973507163,0.2773322808515091,0.27665380598207234,0.27608702899344717,0.275571475731759,0.2750469806053539,0.27451373224180303,0.27397192679492177,0.27342176751994757,0.27286346434516184,0.27229723344132706,0.2717232967902512,0.2711418817537317,0.27055322064406845,0.26995755029727164,0.2693551116500245,0.2687461493213964,0.2681309112002342,0.26750964803909627,0.2668826130555251,0.2662500615413924,0.26561225048098486,0.26496943817843666,0.2643218838950539,0.26378433228400905,0.2632686636103675,0.2627462165547865,0.2622171833244479,0.26168176029742674,0.26114014768934035,0.26059254922235553,0.26003917179728947,0.2594802251694986,0.2589159216291987,0.2583464756868217,0.2577721037639639,0.25719302389044096,0.256609455407919,0.2560216186805496,0.2554297348129946,0.25483402537618605,0.2542347121411269,0.2536320168210004,0.2530261608218173,0.2524173650017978,0.25180584943964707,0.2512289748537588,0.2507203832834909,0.2502070399768476,0.24968912785076755,0.24916683154638042,0.24864033718713,0.24810983214158167,0.24757550479124826,0.24703754430373984,0.24649614041151274,0.24595148319646803,0.24540376288061805,0.24485316962301734,0.24429989332312588,0.243744123430748,0.24318604876266858,0.24262585732608183,0.2420637361488901,0.2414998711169248,0.24093444681812634,0.2403676463936969,0.23979965139622522,0.23923064165476374,0.23866079514682387,0.23809028787723935,0.23752650365207842,0.237028322563597,0.2368,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
28.71717171717172,0.28151382980549183,0.28088356644316287,0.28024463114476567,0.2795973018179512,0.2789418620292497,0.2782786004437776,0.2776078102718122,0.27692978872357976,0.2763317122824315,0.2758187612604216,0.2752967139377799,0.2747657572265679,0.2742260859046677,0.2736779021849063,0.2731214152797207,0.27255684096280874,0.2719844011291484,0.2714043233547095,0.27081684045711796,0.27022219005846737,0.2696206141514062,0.2690123586695622,0.2683976730632968,0.267776809881715,0.2671500243617875,0.266517574025376,0.26587971828488427,0.26523671805819304,0.26458883539347333,0.26403299255719015,0.2635189256550709,0.2629979387591632,0.2624702241221316,0.26193597840844846,0.2613954023532253,0.2608487004230144,0.2602960804793643,0.25973775344586925,0.2591739329794025,0.25860483514618127,0.2580306781032614,0.2574516817860171,0.2568680676021136,0.25628005813243804,0.255687876839408,0.2550917477830382,0.2544918953450991,0.25388854396166644,0.25328191786431814,0.25267224083019757,0.2520597359411283,0.251476631373736,0.2509687010272976,0.2504558965919602,0.24993840218959218,0.24941640381947708,0.24889008910900484,0.2483596470689599,0.2478252678537676,0.24728714252703088,0.24674546283265839,0.2462004209718564,0.24565220938622775,0.24510102054719315,0.24454704675192337,0.2439904799259443,0.24343151143255237,0.2428703318891522,0.24230713099060747,0.2417420973396706,0.24117541828453934,0.2406072797635649,0.24003786615712014,0.23946736014661543,0.23889594258063643,0.2383237923481585,0.23776699748628824,0.23726845764649857,0.2368,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
29.212121212121215,0.2817756896118897,0.2811469520679855,0.28050936429619105,0.2798632049253663,0.2792087585868995,0.2785463153399753,0.27787617010317683,0.2771986220938563,0.27656936403624366,0.2760590070074249,0.2755394018616208,0.2750107336885363,0.2744731957846631,0.2739269892167324,0.2733723223797683,0.2728094105512581,0.27223847544289587,0.27165974475129373,0.2710734517089946,0.2704798346370509,0.2698791365003672,0.2692716044669364,0.26865748947202805,0.2680370457883189,0.26741053060288295,0.2667782036018922,0.26614032656380626,0.2654971629617636,0.26484897757581943,0.2642748263919975,0.26376236635378675,0.26324284654747776,0.2627164591896655,0.2621834011520954,0.26164387361282204,0.2610980817089261,0.2605462341916208,0.2599885430845364,0.2594252233459192,0.258856492535438,0.2582825704862396,0.2577036789828493,0.25712004144546663,0.25653188262115717,0.2559394282823981,0.25534290493339057,0.25474253952450676,0.2541385591751989,0.2535311909056557,0.25292066137745217,0.25230719664340084,0.2517177437157102,0.2512104894617615,0.2506982399944822,0.2501811805847307,0.24965949853642097,0.24913338292979334,0.24860302436918022,0.24806861473565892,0.24753034694494977,0.24698841471088662,0.2464430123147583,0.24589433438078545,0.2453425756579717,0.2447879308085375,0.2442305942031174,0.24367075972287702,0.2431086205686769,0.24254436907738963,0.24197819654544975,0.24141029305969647,0.24084084733554487,0.2402700465625049,0.23969807625704287,0.23912512012276876,0.23855135991790943,0.23800134247700205,0.23750246692864646,0.23700081285838992,0.2374,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
29.70707070707071,0.2820306007192043,0.2814033972482332,0.2807671673004235,0.2801221901244736,0.27946875131934734,0.278807142245249,0.27813765944035646,0.27746060404484285,0.27680028566664133,0.27629251384093656,0.27577534464736286,0.2752489612492338,0.2747135553588482,0.2741693267956615,0.27361648303807845,0.27305523877045645,0.27248581542684813,0.27190844073295267,0.2713233482476804,0.27073077690566894,0.27013097056201896,0.26952417754044894,0.2689106501859949,0.2682906444233114,0.26766441932155416,0.2670322366667563,0.26639436054253524,0.2657510569198986,0.2651025932568461,0.2645101223763121,0.26399927351128505,0.2634812269052594,0.2629561746589682,0.2624243137739675,0.2618858457962738,0.26134097646112064,0.2607899153397188,0.2602328754888546,0.25967007310411305,0.2591017271774628,0.2585280591598905,0.257949292629724,0.257365652967235,0.2567773670360613,0.2561846628719451,0.255587769379235,0.2549869160355527,0.25438233260498405,0.25377424886010935,0.25316289431314476,0.2525484979564297,0.25195258569294604,0.25144602145411227,0.2509343420818744,0.25041773394121275,0.2498963855881651,0.24937048750569005,0.2488402318439119,0.24830581216516803,0.24776742319424552,0.2472252605741617,0.2466795206278115,0.24613040012577186,0.24557809606052353,0.24502280542732094,0.24446472501191086,0.24390405118527358,0.24334097970553245,0.24277570552715316,0.24220842261752573,0.24163932378100472,0.24106860049045248,0.24049644272631646,0.23992303882324478,0.23934857532423065,0.23877323684225263,0.23822979377184145,0.2377306044795896,0.23722854285407655,0.2374000000000001,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
30.202020202020204,0.28227885082269943,0.28165318881803264,0.28101832609092875,0.2803745424105696,0.27972212424810405,0.2790613641734837,0.27839256025743947,0.27771601548022873,0.2770320371486693,0.27651956524719284,0.2760048252367428,0.2754807222562693,0.2749474463336469,0.27440519594230156,0.27385417754709984,0.27329460514450477,0.27272669979860065,0.27215068917452934,0.2715668070708185,0.2709752929520112,0.27037639148293946,0.2697703520659098,0.2691574283819989,0.26853787793757966,0.26791196161712694,0.2672799432432744,0.2666420891450224,0.2659986677349203,0.26534994909597776,0.26473915250361746,0.2642299183956741,0.26371335034027465,0.2631896402442015,0.26265898516296776,0.26212158693708854,0.2615776518290087,0.2610273901616229,0.2604710159592727,0.2599087465920549,0.2593408024242279,0.2587674064674477,0.25818878403951845,0.2576051624292896,0.257016770568283,0.25642383870958196,0.2558265981144694,0.25522528074724926,0.25462011897864506,0.2540113452981186,0.2533991920354125,0.25278389109157484,0.252181415452948,0.2516755542674637,0.2511644592098819,0.2506483176854738,0.25012731945087613,0.2496016563425651,0.24907152200958416,0.24853711165097733,0.247998621758345,0.24745624986390308,0.24691019429439692,0.24636065393118367,0.2458078279767688,0.24525191572804797,0.24469311635647711,0.24413162869536353,0.24356765103444156,0.24300138092187018,0.2424330149737627,0.24186274869133456,0.2412907762857292,0.24071729051056331,0.24014248250220438,0.23956654162778096,0.23898965534089994,0.23845259199741664,0.23795310991237856,0.2374506623826616,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
30.6969696969697,0.2825207113560323,0.2818965974100799,0.28126311046118874,0.28062053070161974,0.27996914538114753,0.27930924818991715,0.2786411386457852,0.2779651214878732,0.2772815060779469,0.2767404285928554,0.2762281105005423,0.2757062830364928,0.27517513444641806,0.27463486176131113,0.27408567033779796,0.273527773391771,0.272961391526985,0.2723867522602316,0.2718040895446476,0.27121364329264186,0.27061565889985606,0.2700103867715013,0.26939808185233755,0.26877900316148745,0.26815341333319914,0.26752157816459476,0.2668837661713669,0.26624024815230535,0.2655912967634644,0.26496217337400185,0.26445455693473074,0.2639394720741338,0.2634171104286047,0.2628876690333175,0.262351349951293,0.26180835990263324,0.2612589098949133,0.2607032148556652,0.2601414932678398,0.25957396680907907,0.25900085999558187,0.2584223998312897,0.2578388154630714,0.2572503378425306,0.2566571993950082,0.25605963369630586,0.25545787515760027,0.2548521587189759,0.2542427195519514,0.25362979277133246,0.25301361315667803,0.25240447660609155,0.2518993306846914,0.2513888333116277,0.2508731728796334,0.2503525402953694,0.2498271287005288,0.2492971331970552,0.24876275057695643,0.24822417905716165,0.24768161801983204,0.24713526775850295,0.2465853292303978,0.24603200381522441,0.24547549308072736,0.24491599855524188,0.24435372150746099,0.24378886273359937,0.24322162235210845,0.2426521996060676,0.2420807926733533,0.24150759848465891,0.24093281254941662,0.24035662878964753,0.23977923938174694,0.23920083460618813,0.23866996429905082,0.23817020941851144,0.23766739666856684,0.2374000000000001,0.23800000000000016,0.2386000000000002,0.23920000000000013,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
31.191919191919194,0.2827564386508075,0.28213387861046435,0.28150177521473957,0.2808604089834586,0.2802100678532351,0.2795510465465177,0.27888364594442294,0.278208172465184,0.277524937449927,0.27695535627750895,0.276445452386958,0.27592589504016923,0.2753968706053656,0.2748585745769836,0.27431121111085394,0.2737549925516461,0.27319013895433003,0.2726168776013474,0.27203544251712375,0.271446073981482,0.2708490180434468,0.2702445260368567,0.26963285409912296,0.2690142626943974,0.26838901614233224,0.2677573821535367,0.2671196313727533,0.2664760369307009,0.2658268740054508,0.26517942729104604,0.2646734308085483,0.2641598331306516,0.26363882554852136,0.26311060500420624,0.26257537371266376,0.26203333878344304,0.261484711843064,0.2609297086590824,0.2603685487667748,0.25980145509932945,0.2592286536223708,0.2586503729735944,0.25806684410823394,0.2574782999510286,0.2568849750553054,0.25628710526973963,0.2556849274133024,0.2550786789588575,0.2544685977258162,0.25385492158221296,0.2532378881565183,0.25262199925697787,0.25211758003546386,0.2516076929202892,0.25109252723978964,0.25057227500099366,0.2500471306033814,0.24951729055660302,0.24898295320267022,0.2484443184431005,0.2479015874714532,0.24735496251166478,0.24680464656255022,0.24625084314880574,0.24569375607881258,0.24513358920950767,0.24457054621855584,0.24400483038402482,0.2434366443717376,0.24286619003044144,0.24229366819491258,0.2417192784970812,0.24114321918524184,0.24056568695138547,0.2399868767666702,0.23940698172502262,0.2388821252916567,0.23838211671445395,0.2378789585169555,0.2374,0.23800000000000004,0.2386000000000001,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
31.68686868686869,0.282986274996832,0.2823652740146224,0.2817345612167716,0.28109441735698615,0.28044513096864954,0.27978699772023524,0.27912031977376656,0.27844540514825544,0.27776256708993596,0.2771645867873836,0.2766570889715861,0.27613979588715765,0.27561289193185123,0.2750765709716327,0.27453103587106686,0.27397649801491053,0.2734131768227409,0.2728412992583888,0.27226109933588416,0.2716728176235508,0.2710767007478176,0.270473000898236,0.2698619753351191,0.2692438859011355,0.26861899853811166,0.2679875828102157,0.2673499114346117,0.26670625982059415,0.26605690561812884,0.26540212827664755,0.2648867684489085,0.2643746613313208,0.26385501278493234,0.2633280195873422,0.2627938840362564,0.26225281356376295,0.2617050203508201,0.26115072094299924,0.2605901358684698,0.26002348925916224,0.25945100847598673,0.25887292373893295,0.2582894677628192,0.25770087539940256,0.25710738328650895,0.2565092295047864,0.25590665324262846,0.25529989446976814,0.2546891936199831,0.254074791283309,0.25345692790810637,0.2528358435132779,0.2523305191360691,0.2518212541049577,0.2513065960678832,0.2507867380834745,0.2502618757624115,0.2497322069776555,0.24919793157901998,0.24865925111258871,0.2481163685454552,0.24756948799621759,0.24701881447162455,0.2464645536097349,0.2459069114299139,0.24534609408995642,0.24478230765059372,0.2442157578476053,0.24364664987172807,0.24307518815652204,0.24250157617432416,0.2419260162403925,0.2413487093253163,0.24076985487574118,0.24018965064343628,0.2396082925227037,0.2390892779305107,0.23858903390843533,0.23808554917653582,0.237579000952941,0.2380000000000002,0.2386000000000002,0.2392000000000002,0.23980000000000018,0.24040000000000017,0.24100000000000016,0.2416000000000002,0.2422000000000002,0.24280000000000018,0.24340000000000017,0.24400000000000016,0.24460000000000015,0.24520000000000014,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.24820000000000014,0.2488000000000002,0.24940000000000018,0.2500000000000002
32.18181818181819,0.2832104496129464,0.2825910121942525,0.2819616963570781,0.2813227829971029,0.2806745611560757,0.28001732736377766,0.2793513849822501,0.27867704355432665,0.27799461815838816,0.27736834566011886,0.2768632454187948,0.2763482103248307,0.2758234227148003,0.27528907473642983,0.27474536787456894,0.2741925124672763,0.2736307272139208,0.2730602386771479,0.27248128078049366,0.27189409430336203,0.27129892637501024,0.2706960299691087,0.2700856634003655,0.2694680898246234,0.26884357674375536,0.26821239551660003,0.26757482087709566,0.26693113046068495,0.2662816043399809,0.2656265245705995,0.2650947859545983,0.264584172207082,0.2640658870716356,0.26354012709150415,0.26300709457929183,0.26246699722398004,0.26192004769764915,0.26136646326300206,0.26080646538272834,0.26024027933169763,0.25966813381291176,0.2590902605780893,0.2585068940536985,0.2579182709731972,0.2573246300161822,0.25672621145509267,0.256123256810056,0.2555160085124122,0.25490470957739575,0.2542896032864022,0.25367093287921827,0.2530489412565402,0.25253835315059514,0.25202972132819823,0.2515155831056112,0.2509961325451574,0.25047156642294416,0.24994208393162243,0.24940788638733746,0.2488691769414132,0.24832616029727356,0.2477790424330661,0.2472280303304127,0.24667333170967676,0.2461151547720956,0.24555370794909395,0.2449891996590559,0.24442183807179976,0.24385183088096674,0.24327938508450112,0.24270470677337003,0.24212800092863992,0.24154947122699924,0.24096931985478848,0.2403877473305749,0.23980495233628255,0.23929161430970164,0.2387911522952595,0.23828735913072008,0.23778041380939324,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
32.67676767676768,0.28342917953719904,0.28281130958391737,0.28218339643303875,0.2815457210320302,0.2808985728442155,0.28024224917747975,0.2795770545144137,0.2789032998460478,0.2782213020111999,0.27756684636928236,0.2770641348631638,0.27655135110637474,0.2760286752858075,0.275496297743261,0.2749544184973837,0.2744032467545983,0.27384300041098997,0.2732739055470807,0.2726961959173532,0.272110112436318,0.2715159026628458,0.2709138202844117,0.27030412460281605,0.26968708002286734,0.2690629555454247,0.2684320242661156,0.2677945628809538,0.2671508511999995,0.2665011716701129,0.2658458089077701,0.2652976879308671,0.2647885698345467,0.2642716519281971,0.2637471304521817,0.26321520766745127,0.2626760914554591,0.26212999491724664,0.2615771359728532,0.2610177369621429,0.26045202424809216,0.25988022782351644,0.2593025809221634,0.2587193196350357,0.25813068253275007,0.25753691029468,0.2569382453455704,0.2563349315002537,0.2557272136170423,0.2551153372603132,0.2544995483727471,0.25388009295763236,0.25325721677158847,0.25274127638107907,0.2522332882328901,0.25171968131793404,0.25120065065515734,0.2506763941411128,0.250147112245267,0.24961300770933706,0.249074285251234,0.2485311512741473,0.24798381358126892,0.24743248109661053,0.24687736359233098,0.24631867142295108,0.24575661526679515,0.24519140587496138,0.2446232538280871,0.24405236930114027,0.2434789618364338,0.24290324012502812,0.24232541179665484,0.24174568321826528,0.24116425930127772,0.24058134331757233,0.23999713672425377,0.23948931639518306,0.23898865308602696,0.23848456882400246,0.2379772443506714,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
33.17171717171718,0.2836426704441507,0.28302637129508873,0.2823998659603592,0.2817634353507014,0.2811173692657908,0.2804619657098806,0.2797975302080188,0.27912437512509947,0.27844281898988016,0.27776029113639167,0.277259959218705,0.2767494197971545,0.27622885082259113,0.2756984407452218,0.2751583880329127,0.2746089006773085,0.2740501956898237,0.2734824985895077,0.27290604288472453,0.2723210695505216,0.271727826503489,0.27112656807583324,0.27051755449031245,0.2699010513375906,0.2692773290574879,0.2686466624255133,0.2680093300459776,0.267365613852895,0.26671579861979283,0.26606017147945826,0.26549566826031595,0.2649880476039347,0.2644725002248994,0.2639492219935002,0.26341841505374347,0.26288028741632147,0.2623350525501954,0.26178292897400196,0.2612241398484315,0.2606589125706745,0.26008747837196994,0.25951007191923375,0.2589269309216805,0.25833829574329426,0.2577444090219416,0.2571455152958614,0.25654186063820117,0.2559336923002171,0.25532125836369096,0.2547048074030615,0.25408458815771473,0.2534608492148191,0.25293947299340663,0.2524321383650989,0.25191907361289706,0.2514004746661075,0.2508765404975122,0.25034747281124464,0.24981347573452134,0.24927475551383851,0.24873152021620507,0.2481839794359401,0.2476323440075197,0.2470768257249207,0.24651763706786411,0.24595499093532547,0.24538910038663747,0.24482017839047437,0.24424843758197107,0.243674090028192,0.24309734700213453,0.24251841876541552,0.24193751435975974,0.24135484140737734,0.2407706059202917,0.24018501211864826,0.23968255669861355,0.2391817080789212,0.23867734932967807,0.23816966291423614,0.2380000000000001,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
33.66666666666667,0.28385111739624463,0.2832363918645364,0.28261129891843634,0.28197611934506445,0.2813311431967441,0.2806766690937859,0.2800130035269386,0.2793404601618787,0.27865935914798196,0.27797002643348356,0.2774509099227338,0.27694260751598115,0.2764241400876089,0.2758956941125314,0.2753574664251038,0.27480966372079413,0.27425250204660073,0.27368620628229395,0.27311100961450463,0.27252715300561114,0.2719348846593096,0.2713344594846703,0.2707261385604066,0.2701101886009939,0.2694868814261911,0.26885649343542695,0.26821930508842085,0.2675756003933186,0.26692566640352805,0.26626979272434903,0.26568891081171186,0.2651827889251917,0.2646686148861265,0.26414658412884,0.26361689861632687,0.2630797664264385,0.2625354013361022,0.26198402240483853,0.2614258535587816,0.2608611231763554,0.2602900636766933,0.2597129111118316,0.2591299047636426,0.258541286746413,0.2579473016159075,0.2573481959856987,0.25674421815147774,0.25613561772400306,0.2555226452712803,0.25490555197050907,0.2542845892702728,0.25366000856339377,0.25313311768500946,0.25262644583900096,0.25211393350375816,0.2515957774734695,0.25107217775367174,0.2505433372417198,0.2500094614109223,0.24947075799899074,0.24892743670140638,0.24837970887026653,0.24782778721912757,0.24727188553432042,0.24671221839317264,0.2461490008895283,0.24558244836691898,0.24501277615969733,0.24444019934240907,0.24386493248763835,0.2432871894325312,0.2427071830541605,0.24212512505386988,0.24154122575069534,0.2409556938839394,0.2403687364249389,0.23987149889750578,0.23937048027655342,0.23886586296437187,0.2383578311200927,0.238,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
34.161616161616166,0.28405470553543155,0.2834415559432248,0.2828178794364868,0.2821839565934027,0.2815400776367167,0.280886541723869,0.2802236562358487,0.27955173606724926,0.27887110291988276,0.2781820846021703,0.27763716862052373,0.27713109561739296,0.27661472410791615,0.27608823850992414,0.27555183394333244,0.27500571572772886,0.27445009886754423,0.2738852075269636,0.2733112744966791,0.2727285406545185,0.27213725442191544,0.2715376712181053,0.270930052913854,0.27031466728643805,0.26969178747750594,0.26906169145536013,0.26842466148310457,0.2677809835940083,0.2671309470753421,0.26647484396184673,0.2658775900925344,0.26537296787806824,0.2648601695379417,0.26433939000588097,0.2638108310009902,0.26327470060732083,0.26273121285086853,0.2621805872753187,0.2616230485178053,0.2610588258858903,0.2604881529369068,0.259911267060752,0.25932840906714727,0.25873982277832136,0.25814575462800854,0.25754645326758685,0.2569421691801182,0.25633315430298964,0.2557196616597898,0.2551019450019939,0.2544802584609705,0.25385485621076415,0.2533223762997732,0.2528163759492458,0.2523044257187853,0.2517867232227446,0.25126346945666134,0.2507348684703476,0.2502011270444428,0.24966245437111545,0.24911906173955248,0.24857116222683193,0.2480189703947292,0.24746270199296386,0.24690257366934948,0.2463388026872672,0.2457716066508415,0.24520120323815434,0.24462780994279656,0.24405164382401323,0.24347292126566555,0.2428918577441932,0.24230866760572795,0.24172356385247445,0.24113675793844452,0.2405536008437255,0.24005629840663256,0.23955512445479227,0.23905026385427838,0.23854190243442958,0.23803022675780297,0.23859999999999998,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
34.65656565656566,0.28425361072057437,0.2836420389312175,0.2830197824259127,0.28238712149012607,0.28174434643623025,0.28109175688121074,0.28042966102209493,0.279758374911707,0.27907822173722024,0.2783895311038357,0.2778189077962208,0.27731505632040127,0.2768007748016984,0.27627624552092567,0.2757416618043805,0.2751972275177149,0.274643156546192,0.27407967226356234,0.2735070069917437,0.27292540145341915,0.27233510421960005,0.271736371154124,0.2711294648569744,0.2705146541082222,0.2698922133143004,0.2692624219582285,0.2686255640553077,0.2679819276157118,0.26733180411530255,0.26667548797589397,0.2660618718504374,0.2655587498113204,0.26504732910499645,0.2645278041011887,0.26400037621338784,0.26346525347197514,0.26292265009414206,0.2623727860519869,0.26181588664011035,0.2612521820439752,0.26068190691023047,0.2601052999201395,0.2595226033671859,0.25893406273986375,0.25833992631059427,0.25774044473164476,0.257135870638855,0.25652645826391746,0.2559124630558848,0.25529414131251904,0.2546717498220331,0.2540455455157111,0.2535074063949909,0.25300208573557353,0.25249070676351604,0.2519734678693569,0.2514505709965795,0.25092222130734987,0.25038862685150315,0.24984999823950008,0.24930654832002908,0.24875849186288543,0.24820604524770995,0.24764942615912694,0.2470888532887744,0.2465245460446757,0.24595672426835793,0.24538560796007977,0.2448114170124896,0.24423437095299472,0.24365468869508244,0.24307258829879771,0.24248828674054285,0.24190199969233273,0.24131394131060382,0.24073445769640092,0.24023710290511843,0.23973578768748272,0.23923069845749742,0.2387220226895595,0.2382099486819967,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
35.151515151515156,0.2844480001155782,0.28383800756351407,0.28321717416380837,0.2825857798269135,0.28194411487543203,0.2812924793096159,0.2806311820695514,0.27996054029675294,0.27928087859775347,0.2785925283121357,0.27799629135491966,0.2774946532885842,0.2769824555563397,0.27645987822385504,0.2759271127463338,0.27538436145904,0.2748318370529763,0.2742697620380278,0.2736983681958346,0.27311789602459124,0.27252859417790254,0.2719307188997493,0.271324533457534,0.2707103075750901,0.270088316867447,0.26945884227904665,0.2688221695270129,0.26817858855097226,0.26752839297082737,0.2668718795537807,0.26624191362827115,0.265740291895659,0.2652302503613757,0.2647119827689282,0.26418569016559434,0.2636515804692731,0.2631098680314765,0.26256077319790244,0.2620045218679702,0.2614413450546406,0.26087147844578085,0.26029516196826846,0.25971263935596356,0.25912415772261066,0.2585299671406627,0.25793032022695284,0.2573254717360685,0.25671567816221713,0.2561011973503025,0.25548228811686574,0.2548592098814797,0.2542322223091195,0.25368835776470167,0.2531837245040045,0.25267292543977876,0.25215615969548777,0.2516336301211833,0.2511055429519243,0.2505721074692138,0.25003353566621567,0.24949004191746138,0.24894184265371777,0.24838915604262876,0.2478322016757071,0.24727120026219795,0.2467063733302948,0.24613794293614014,0.24556613138100014,0.24499116093695925,0.24441325358143703,0.24383263074079087,0.24324951304322673,0.242664120081203,0.24207667018347506,0.24148738019689478,0.24091144708727702,0.24041405282319456,0.23991260983101553,0.23940730604640648,0.2388983305640847,0.23838587339490494,0.23860000000000015,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
35.64646464646465,0.2846380327326847,0.28402962045123725,0.2834102128320063,0.28278008932958426,0.28213954019876114,0.2814888657480452,0.2808283755887903,0.2801583878827734,0.2794792285909288,0.2787912307258009,0.27816947516030066,0.27767004216590946,0.27715992176239085,0.27663929172389945,0.2761083415587264,0.27556727199685566,0.2750162944614045,0.2744556305263406,0.27388551136281863,0.273306177176418,0.272717876637495,0.2721208663067876,0.2715154100583268,0.2709017785016236,0.2702802484050054,0.26965110212188015,0.2690146270216084,0.26837111492655985,0.26772086155683006,0.26706416598398613,0.26641786527683553,0.2659177436346,0.26540908243951633,0.2648920747478228,0.2643669211810777,0.26383382948691503,0.2632930140952612,0.26274469567151354,0.26218910066812146,0.26162646087595154,0.26105701297675543,0.26048099809799313,0.25989866137119644,0.25931025149498854,0.25871602030380647,0.25811622234330167,0.25751111445332353,0.256900955359321,0.25628600527292683,0.25566652550241853,0.25504277807368736,0.25441502536227184,0.2538653729233102,0.25336143430848046,0.25285122332533777,0.25233493978770616,0.2518127874114878,0.2512849734657966,0.25075170842686567,0.25021320563553084,0.24966968095903827,0.2491213524578823,0.24856844005832493,0.24801116523120365,0.24744975067758435,0.2468844200217683,0.24631539751211637,0.245742907730105,0.2451671753079872,0.2445884246553829,0.24400687969508544,0.24342276360832515,0.2428362985896949,0.24224770561190037,0.241657204200466,0.24108470318179392,0.24058728179219255,0.24008572397230468,0.23958021915361108,0.2390709580268099,0.23855813229241854,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
36.141414141414145,0.2848238599349039,0.2842170285821277,0.2835990490156018,0.28297020015462215,0.2823307721094419,0.28168106542304966,0.2810213903074309,0.2803520658772788,0.27967341938398405,0.27898578545258323,0.2783386075317693,0.2778413710722116,0.2773333213073454,0.2768146336451527,0.2762854955728069,0.27574610614163836,0.2751966754346827,0.27463742401928065,0.27406858238715465,0.2734903903843264,0.27290309663317325,0.2723069579488473,0.2717022387521973,0.2710892104812472,0.2704681510031891,0.2698393440287539,0.2692030785307188,0.2685596481682089,0.267909350718344,0.2672524875166756,0.2665898694291018,0.2660912473369359,0.2655839673009022,0.26506822163004645,0.26454421046176474,0.2640121413166443,0.26347222864806286,0.26292469338810476,0.2623697624912969,0.2618076684776067,0.2612386489760793,0.26066294627042563,0.2600808068478048,0.2594924809519713,0.25889822214188835,0.25829828685683665,0.25769293398897064,0.2570824244642088,0.25646702083226536,0.25584698686656376,0.2552225871747002,0.25459408682005674,0.2540385875529848,0.2535353503964391,0.25302573521762645,0.25250994247884484,0.25198817672176904,0.25146064621133496,0.2509275625821409,0.2503891404882062,0.24984559725687647,0.24929715254761747,0.24874402801638634,0.24818644698622125,0.24762463412463978,0.24705881512838618,0.2464892164160205,0.24591606482879255,0.24533958734019987,0.244760010774578,0.24417756153503412,0.2435924653409839,0.24300494697551658,0.24241523004276896,0.2418235367354527,0.24125435373566326,0.2407569170609916,0.24025525684337204,0.23974956398465716,0.23924003074757258,0.23872685049980225,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
36.63636363636364,0.2850056259011673,0.2844003757839142,0.2837838261645096,0.2831562553488875,0.2825179532273239,0.2818692205047125,0.28121036792415716,0.2805417154869731,0.2798635916720475,0.27917633265736264,0.27850382970465026,0.2780087810618619,0.2775027950327486,0.2769860445861283,0.276458715115422,0.2759210039214126,0.27537311967624845,0.2748152818712411,0.2742477202509617,0.2736706742360838,0.2730843923373567,0.272489131563019,0.2718851568218795,0.27127274032420495,0.27065216098246003,0.2700237038138459,0.26938765934648,0.2687443230309556,0.26809399465890965,0.2674369777901195,0.26677357918953726,0.26626093855418703,0.26575504017187973,0.26524055829537974,0.2647176925205129,0.2641866500850134,0.2636476454116643,0.2631008996470879,0.26254664019774937,0.261985100264678,0.26141651837834246,0.26084113793505387,0.2602592067361961,0.25967097653151344,0.25907670256761106,0.25847664314275115,0.25787105916894965,0.25726021374230856,0.25664437172243787,0.25602379932175323,0.2553987637053591,0.25476953260215557,0.25420813091798694,0.2537056016214622,0.25319658954469665,0.2526812957572345,0.2521599255870675,0.2516326882573091,0.25109979652511405,0.25056146632372356,0.2500179164084667,0.2494693680074972,0.24891604447799343,0.24835817096849638,0.24779597408801143,0.24722968158244624,0.2466595220189077,0.24608572447833138,0.24550851825686762,0.24492813257640034,0.24434479630453065,0.2437587376843085,0.2431701840739568,0.24257936169678546,0.24198649540145803,0.24142052048238127,0.24092307988182013,0.2404213292054276,0.23991546080037957,0.23940566847785066,0.23889214725055222,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
37.131313131313135,0.285183468057423,0.2845797991537663,0.28396468102124334,0.2833383912756968,0.2827012195132343,0.2820534665292477,0.2813954435295398,0.2807274713367761,0.2800498795953381,0.27936300597750524,0.2786671953937356,0.2781724065488117,0.27766847715780674,0.2771536585419014,0.2766281339296604,0.2760920988008657,0.2755457603473283,0.2749893369162017,0.2744230574383819,0.27384716084452604,0.2732618954711594,0.27266751845926723,0.2720642951476875,0.2714524984635302,0.27083240831175814,0.2702043109659584,0.2695684984622356,0.2689252679980444,0.2682749213376727,0.2676177642259713,0.26695410581181456,0.2664269464860507,0.26592242994760007,0.26540921331362083,0.2648874955819692,0.2643574836526685,0.2638193918647542,0.26327344152807836,0.2627198604516964,0.26215888247040475,0.26159074697092816,0.261015698419188,0.26043398589001454,0.2598458626005895,0.25925158544883153,0.2586514145578633,0.2580456128276169,0.2574344454945633,0.25681817970047005,0.25619708407101643,0.25557142830502083,0.25494148277495965,0.2543741262487735,0.25387231082582395,0.25336390874619774,0.2528491216460982,0.2523281556009835,0.2518012207550723,0.25126853095280777,0.2507303033732032,0.2501867581679395,0.24963811810403483,0.24908460821185036,0.24852645543914578,0.24796388831184363,0.24739713660210902,0.24682643100429935,0.2462520028192866,0.2456740836476053,0.24509290509182743,0.24450869846852127,0.24392169453009965,0.24333212319682201,0.2427402132991677,0.24214619233075835,0.24158331949258388,0.24108588586802746,0.24058405620504744,0.24007802427147712,0.2395679854037257,0.23905413623773905,0.23860000000000003,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
37.62626262626263,0.28535751747657623,0.2847554294567197,0.28414174401779796,0.28351673801013433,0.28288070066269366,0.28223393279109693,0.28157674599648996,0.28090946185861215,0.28023241112626934,0.2795459329082618,0.2788503738676643,0.27833237570087765,0.27783049567235385,0.27731760329572513,0.27679387956508816,0.27625951807017474,0.27571472445432904,0.2751597158536581,0.2745947203200239,0.27401997623049185,0.2734357316857923,0.27284224390027945,0.27223977858579185,0.27162860933173066,0.2710090169835769,0.27038128902196706,0.26974571894434246,0.26910260565107413,0.26845225283785784,0.2677949683960531,0.26713106382252677,0.2665893943565707,0.26608625956679866,0.26557430931795306,0.2650537419545032,0.26452476398482816,0.26398758961193325,0.2634424402584097,0.2628895440873249,0.2623291355206736,0.2617614547569508,0.2611867472893418,0.2606052634259515,0.26001725781341883,0.25942298896518867,0.258822718795634,0.25821671216114117,0.2576052364091945,0.2569885609364148,0.25636695675642807,0.25574069607836425,0.2551100518967052,0.25453669109843313,0.2540355951954912,0.25352780962692506,0.2530135365556334,0.2524929827662793,0.25196635928767036,0.2514338810167961,0.25089576634548927,0.25035223679062246,0.24980351662870037,0.24924983253565222,0.24869141323257393,0.2481284891381162,0.24756129202815857,0.24699005470335753,0.24641501066510085,0.2458363938003514,0.24525443807580724,0.24466937724176113,0.24408144454598787,0.24349087245794487,0.24289789240352253,0.2423027345105413,0.2417428615076172,0.24124544532618702,0.2407435477048006,0.24023736380765404,0.23972709047353025,0.23921292594015314,0.23869506957402825,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
38.121212121212125,0.285527899249903,0.28492739149569096,0.2843151396442388,0.2836914197061904,0.28305652047157875,0.28241074270709293,0.2817543983429021,0.2810878096525124,0.2804113084289899,0.27972523516072934,0.279029938209789,0.27848881080586363,0.27798897270175904,0.2774780007826946,0.2769560737401406,0.27642338320609905,0.2758801332086047,0.27532653960703934,0.27476282951000713,0.27418924067847145,0.273606020916796,0.2730134274542626,0.27241172631956084,0.2718011917106549,0.27118210536233883,0.270554755913689,0.2699194382775159,0.26927645301380543,0.2686261057090241,0.2679687063630463,0.2673045687853407,0.2667483997634923,0.2662466463598664,0.2657359633517112,0.26521654837564873,0.2646886074953814,0.2641523547264485,0.26360801155448726,0.26305580644874893,0.2624959743725624,0.26192875629237206,0.26135439868690663,0.2607731530579634,0.2601852754442151,0.2595910259393711,0.2589906682159415,0.25838446905577495,0.25777269788845814,0.25715562633858274,0.2565335277828051,0.2559066769175431,0.25527534933807466,0.2546959376737776,0.2541955665898855,0.25368840368523826,0.25317465161007324,0.2526545178205696,0.2521282141941487,0.2515959566461159,0.2510579647486546,0.2505144613531263,0.2499656722165787,0.24941182563330533,0.24885315207224615,0.24828988382096154,0.24772225463685477,0.24715049940626493,0.2465748538119943,0.24599555400978135,0.2454128363141776,0.24482693689423327,0.24423809147934686,0.24364653507558495,0.24305250169272963,0.2424562240822672,0.2418992522494731,0.2414018635646722,0.2408999085904555,0.2403935838634487,0.23988308770229055,0.23936861992535352,0.23885038157391672,0.2392000000000002,0.23980000000000018,0.24040000000000017,0.24100000000000016,0.2416000000000002,0.2422000000000002,0.24280000000000018,0.24340000000000017,0.24400000000000016,0.24460000000000015,0.24520000000000014,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.24820000000000014,0.2488000000000002,0.24940000000000018,0.2500000000000002
38.61616161616162,0.28569473283230384,0.28509580445543903,0.28448498679134504,0.2838625549380619,0.2832287971760576,0.2825840141550078,0.2819285180687942,0.2812626318223259,0.28058668819364846,0.27990102899464986,0.2792060042335141,0.27864182861185816,0.2781440248461067,0.2776349674277797,0.27711483267898146,0.2765838102076392,0.2760421023608916,0.27548992365689506,0.27492750019787915,0.27435506906723317,0.27377287771335557,0.27318118332292757,0.27258025218619625,0.27197035905676353,0.2713517865082845,0.27072482429037314,0.2700897686859076,0.2694469218718119,0.26879659128527533,0.26813908899724864,0.26747473109493525,0.2669040750030248,0.2664037023724268,0.2658942871907518,0.26537602633324847,0.26484912536678745,0.264313798068832,0.263770265939149,0.26321875770607517,0.26265950882909694,0.2620927609994338,0.2615187616402461,0.2609377634080158,0.26035002369656746,0.2597558041451238,0.2591553701517018,0.25854899039307744,0.25793693635246107,0.25731948185594267,0.25669690261868056,0.2560694758017263,0.2554374795802939,0.2548519731431823,0.254352331848493,0.2538457974184262,0.25333257295179246,0.2528128665391562,0.2522868908711039,0.2517548628475238,0.2512170031889519,0.25067353605098114,0.2501246886426801,0.24957069084990255,0.24901177486431972,0.2484481748189431,0.24788012643085125,0.24730786665177498,0.24673163332713857,0.24615166486409912,0.24556819990906914,0.24498147703515666,0.24439173443990034,0.2437992096536301,0.24320413925873097,0.2426067586200425,0.24205259270903431,0.2415552411806387,0.2410532390566914,0.24054678422266532,0.2400360764548711,0.23952131713151747,0.23900270894918366,0.2391999999999999,0.23979999999999996,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
39.111111111111114,0.28585813236354946,0.28526078222261564,0.2846513990694401,0.28403025701774054,0.2833976437689124,0.28275385978858913,0.2820992174700378,0.2814340402881256,0.2807586619474558,0.280073425528114,0.27937868263230436,0.2787915406438329,0.2782957634957631,0.27778861446033426,0.27727026742492766,0.2767409099083537,0.27620074251249244,0.2756499783509256,0.27508884245747034,0.2745175711774821,0.2739364115447449,0.27334562064670065,0.2727454649806941,0.272136219803822,0.2715181684788824,0.27089160181881355,0.2702568174319063,0.2696141190699554,0.2689638159813976,0.26830622227136136,0.26764165627042713,0.26705652737203095,0.2665575346664272,0.26604938764342895,0.26553228236429444,0.265006423847764,0.26447202558342,0.26392930903699885,0.2633785031495364,0.2628198438321694,0.26225357345834766,0.2616799403551449,0.26109919829527795,0.26051160599136836,0.25991742659389827,0.25931692719423105,0.2587103783339787,0.25809805352191717,0.25748022875956,0.2568571820764168,0.25622919307587627,0.25559654249256875,0.2550048999230785,0.2545059930762143,0.2540000926069021,0.25348740202433545,0.25296813001687646,0.2524424900533411,0.25191069998495186,0.25137298164905675,0.2508295604756564,0.25028066509772795,0.2497265269662702,0.24916737997094124,0.24860346006709538,0.24803500490997019,0.24746225349671333,0.24688544581687968,0.24630482251197347,0.2457206245445488,0.24513309287733123,0.2445424681627633,0.24394899044332782,0.24335289886294822,0.24275443138971817,0.24220297941439306,0.24170567432717055,0.24120363487306318,0.24069706026315,0.24018615170955387,0.23967111212981612,0.23915214585663624,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
39.60606060606061,0.28601820696746116,0.28542243368383885,0.2848144851053356,0.28419463429080394,0.28356316829415795,0.2829203873309862,0.28226660393057196,0.28160214207719164,0.2809273363444221,0.28024253102603336,0.27954807926687875,0.27893805349846107,0.2784442951252441,0.2779390482069856,0.2774224841323372,0.27689478826722114,0.27635615940509134,0.2758068091927277,0.27524696153455036,0.27467685197840863,0.2740967270857482,0.2735068437890007,0.27290746873896166,0.27229887764484184,0.27168135460957876,0.2710551914628927,0.27042068709446265,0.26977814678947865,0.26912788156870715,0.26847020753508083,0.26780544522869454,0.2672058594494675,0.2667082456005647,0.2662013668299849,0.2656854183332672,0.26516060453055806,0.2646271385745387,0.2640852418494931,0.26353514346346385,0.2629770797353824,0.2624112936789984,0.2618380344853574,0.2612575570055061,0.2606701212350202,0.26007599180187163,0.25947543745906626,0.2588687305833929,0.25825614668154323,0.25763796390476684,0.25701446257314065,0.2563859247104421,0.25575263359052824,0.25515481594481815,0.2546566479091707,0.25415138657893716,0.2536392358360655,0.2531204049306569,0.2525951080753207,0.25206356403983665,0.2515259957472701,0.2509826298726266,0.2504336964450789,0.24987942845473365,0.24932006146484975,0.24875583323035622,0.24818698332345665,0.24761375276704756,0.24703638367661537,0.24645511891121796,0.24587020173409607,0.24528187548340463,0.2446903832534938,0.24409596758711713,0.2434988701788898,0.2428993315902671,0.24235050468084485,0.24185325496218327,0.2413511876318058,0.24084450320348894,0.24033340430362335,0.2398180953688792,0.2392987823491821,0.23919999999999997,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
40.101010101010104,0.28617506103079815,0.28558086300355534,0.28497434881914624,0.28435579041216247,0.2837254741216997,0.2830836998482995,0.2824307801948274,0.2817670395952929,0.28109281343547815,0.28040844716908797,0.27971429543296744,0.27908146911890647,0.27858972156712525,0.2780863703646419,0.27757158433868956,0.2770455466397713,0.2765084541909144,0.2759605171109647,0.2754019581149885,0.2748330118948202,0.2742539244827465,0.2736649526012632,0.2730663630017629,0.2724584317949324,0.2718414437755419,0.27121569174420507,0.270581475828578,0.2699391028063474,0.2692888854322344,0.2686311417711132,0.2679661945392123,0.2673521693587423,0.2668559330917012,0.2663503224430069,0.26583553169161694,0.265311764609435,0.26477923396398684,0.264238161011402,0.26368877498171295,0.26313131255842703,0.2625660173542603,0.261993139384852,0.26141293454220305,0.2608256640694998,0.26023159403890533,0.2596309948338085,0.2590241406369362,0.2584113089256434,0.2577927799756045,0.2571688363740362,0.25653976254349437,0.25590584427719393,0.2553018149034821,0.25480438976252784,0.2542997724574887,0.2537881672059852,0.25326978378431486,0.2527448371149308,0.25221354685385244,0.2516761369792017,0.25113283538199704,0.2505838734602819,0.25002948571760136,0.24946990936677801,0.24890538393987802,0.24833615090519218,0.24776245329199678,0.24718453532379436,0.24660264206067314,0.2460170190513627,0.24542791199550398,0.24483556641659132,0.24424022734598927,0.24364213901836856,0.24304154457885518,0.24249525684401435,0.24199807108053467,0.24149598497892305,0.240989200333067,0.24047792116238814,0.23996235340277328,0.23944270460275738,0.23920000000000008,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
40.5959595959596,0.2863287944634511,0.2857361698832835,0.2851310896825607,0.2845138246033379,0.28388466020360126,0.28324389600481986,0.2825918446219189,0.28192883087981596,0.2812551909205259,0.2805712713046823,0.2798774281111608,0.2792218850511636,0.2787321402675696,0.2782306782551843,0.2777176652184198,0.27719328203104054,0.27665772368478503,0.2761111987105027,0.27555392857495253,0.27498614705638535,0.2744080996019896,0.27382004267022525,0.27322224306100124,0.272614977236567,0.27199853063589785,0.2713731969852488,0.2707392776074402,0.2700970807323186,0.26944692081071286,0.2687891178340736,0.2681239966618508,0.2674955510124891,0.2670006908587658,0.2664963479904398,0.26598271571987053,0.265459997121865,0.2649284045312868,0.2643881590301106,0.2638394899260023,0.2632826342244458,0.2627178360963736,0.2621453463431884,0.26156542186098575,0.2609783251057062,0.2603843235608631,0.2597836892094022,0.25917669801115795,0.25856362938728344,0.25794476571293234,0.2573203918193807,0.25669079450668114,0.2560562620678496,0.25544598649004874,0.2549493080617498,0.25444533939052744,0.2539342849931262,0.2534163551370002,0.25289176542097075,0.25236073635542716,0.25182349294331,0.2512802642630578,0.25073128305463827,0.2501767853097232,0.24961700986700117,0.24905219801355982,0.24848259309320397,0.24790844012251084,0.24732998541535953,0.24674747621660809,0.24616116034552685,0.24557128584953722,0.24497810066874093,0.2443818523116687,0.24378278754261642,0.24318115208088423,0.24263732047743494,0.2421402069306591,0.241638110829868,0.241131235226789,0.24061978551293564,0.24010396910378343,0.23958399512813,0.23920000000000013,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
41.09090909090909,0.28647950294140967,0.28588844980369815,0.28528480296002423,0.2846688318927246,0.28404082131340574,0.2834010703013916,0.28274989142303397,0.2820876098361647,0.28141456238383367,0.2807310966813221,0.28003757020025344,0.27935939468339777,0.27887164452491714,0.27837206506328277,0.27786081981993926,0.2773380873317764,0.2768040605994945,0.27625894650692817,0.2757029652145554,0.2751363495303934,0.27455934426145256,0.27397220554886337,0.27337520018972444,0.272768604948641,0.2721527058618283,0.2715277975365518,0.27089418244856567,0.27025217024008685,0.2696020770207197,0.26894422467361023,0.2682789401689741,0.2676360943411415,0.2671426086505184,0.2666395330225233,0.26612705975372697,0.26560539117376253,0.2650747391380535,0.2645353245091052,0.26398737662850397,0.2634311327817156,0.2628668376577074,0.26229474280535015,0.2617151060884777,0.2611281911414016,0.2605342668265919,0.25993360669614607,0.25932648845857426,0.25871319345233823,0.25809400612748207,0.2574692135365976,0.2568391048362727,0.25620397080007046,0.25558741660822665,0.25509148845858043,0.25458817276615664,0.25407767431079575,0.25356020381655864,0.2530359775256221,0.2525052167713115,0.25196814755156016,0.2514250001040231,0.250876008484014,0.25032141014636844,0.24976144553227328,0.24919635766203546,0.2486263917346977,0.2480517947353416,0.24747281505085206,0.2468897020948515,0.24630270594244597,0.24571207697536285,0.24511806553799442,0.24452092160480232,0.2439208944594761,0.24331823238618308,0.24277677659579205,0.2422797432169292,0.24177764557101716,0.2412706879456579,0.24075907708380892,0.2402430218611826,0.23972273296875538,0.23920000000000002,0.2398,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
41.58585858585859,0.2866272781338299,0.286037794250879,0.28543557993414836,0.28482090334014193,0.28419404826981337,0.2835553132981995,0.2829050108833139,0.28224346645871834,0.2815710175140575,0.2808880126676862,0.28019481073535346,0.2794940874695961,0.27900832371263995,0.27851062005863403,0.2780011372871369,0.2774800515391831,0.2769475537657716,0.27640384914572513,0.27584915647622327,0.27528370753929654,0.2747077464475379,0.27412152897224035,0.27352532185710243,0.27291940212056803,0.2723040563497726,0.2716795799889671,0.27104627662517694,0.2704044572737335,0.26975443966618573,0.26909654754296564,0.2684311099530431,0.2677738855065493,0.26728177245841345,0.26677996334388804,0.26626864939537137,0.2657480321500034,0.2652183229377027,0.2646797423568588,0.26413251973989416,0.26357689261085204,0.26301310613710766,0.2624414125772255,0.2618620707269118,0.261275345364928,0.26068150670074225,0.26008082982560926,0.25947359416867055,0.25886008295957386,0.258240582699011,0.257615382638475,0.25698477427043787,0.25634905083005166,0.25572618757712623,0.2552310130329225,0.2547283544136882,0.2542184167268389,0.2537014111189715,0.25317755444305584,0.2526470688243451,0.2521101812263409,0.2515671230180907,0.2510181295440344,0.2504634396975479,0.2499032954992703,0.2493379416812303,0.2487676252777221,0.24819259522380988,0.24761310196227446,0.24702939705974566,0.24644173283269635,0.2458503619839102,0.245255537249967,0.24465751106022748,0.24405653520773682,0.24345286053240667,0.24291370284492764,0.24241675728883766,0.24191466624802258,0.2414076352242916,0.24089587229168152,0.2403795877670587,0.2398589938857501,0.23933430448285392,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
42.08080808080808,0.28677220791541735,0.2861842909279321,0.285583508116552,0.28497012624687773,0.28434442814591093,0.2837067118231679,0.2830572895694067,0.28239648703752607,0.28172464231006294,0.2810421049575612,0.28034923509191834,0.27964640241863215,0.2791422634878602,0.2786464288038158,0.27813870306654886,0.277619259963388,0.27708828833803,0.2765459916072849,0.2759925871489523,0.2754283056641987,0.2748533905177808,0.2742680970594143,0.27367269192952665,0.27306745235255625,0.2724526654208698,0.2718286273722689,0.2711956428639422,0.2705540242455994,0.26990409083439126,0.26924616819408653,0.26858058742083063,0.2679090071017828,0.2674182647157048,0.26691772121194607,0.266407566711137,0.265888001911346,0.26535923757161684,0.26482149398223115,0.2642750004239759,0.26371999461864365,0.26315672217293135,0.2625854360178317,0.26200639584553614,0.2614198675457845,0.26082612264350874,0.2602254377395268,0.25961809395594454,0.25900437638782986,0.25838457356261746,0.25775897690860583,0.2571278802338035,0.2564915792162799,0.2558623783208517,0.25536796048169075,0.2548659627917465,0.2543565904509847,0.25384005499493334,0.25331657385523365,0.25278636991847286,0.2522496710846879,0.25170670982686455,0.25115772275269865,0.2506029501698136,0.2500426356555678,0.24947702563251145,0.24890636895048507,0.24833091647628133,0.24775092069172133,0.24716663530092672,0.24657831484749798,0.2459862143422441,0.2453905889020372,0.24479169340030313,0.24418978212959286,0.24358510847661802,0.24304817367961068,0.24255132331800003,0.2420492467420398,0.24154215064637014,0.241030244416018,0.2405137397901828,0.23999285053096298,0.23946779209770366,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
42.57575757575758,0.28691437656523605,0.28632802395308987,0.2857286714452356,0.28511658435231985,0.2844920444650445,0.2838553491670594,0.28320681052377783,0.2825467543518147,0.2818755192736173,0.28119345576170685,0.280500925176781,0.2797982988037442,0.2792735459865223,0.27877957334884185,0.2782735991012789,0.2777557944207094,0.27722634598696533,0.2766854553988181,0.2761333385595193,0.27557022503535056,0.2749963573906149,0.2744119905024614,0.27381739085887746,0.27321283584310885,0.27259861300767996,0.27197501934108465,0.271342360530107,0.2707009502206057,0.2700511092794678,0.26939316506029687,0.2687274506752568,0.268054304275345,0.2675521644838286,0.2670528855226092,0.2665438904165456,0.26602537897878,0.26549756135279184,0.2649606574774004,0.2644148965398847,0.2638605164195209,0.26329776312376985,0.262726890219283,0.2621481582598163,0.261561834213056,0.2609681908882772,0.2603675063666564,0.25976006343596536,0.2591461490312736,0.2585260536831827,0.25790007097501244,0.2572684970102545,0.2566316298915036,0.25599606454599827,0.2555024062956205,0.2550010731643787,0.2544922705102475,0.25397621022453737,0.2534531102858677,0.25292319431197136,0.2523866911107692,0.25184383423209183,0.25129486152136116,0.2507400146764778,0.250179538809092,0.2496136820113639,0.2490426949292498,0.248466830343277,0.2478863427576986,0.2473014879988477,0.24671252282343692,0.24611970453748194,0.24552329062645437,0.24492353839720366,0.2443207046321194,0.24371504525594279,0.24318026052999395,0.24268351246389308,0.2421814579347426,0.24167430480892027,0.24116226376262298,0.24064554793881737,0.24012437260903657,0.23959895484073343,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
43.07070707070707,0.28705386495295176,0.2864690740452954,0.28587115046948924,0.28526035801817134,0.2846369773843268,0.2840013052662604,0.28335365344675995,0.2826943478512896,0.28202372758992905,0.2813421439876216,0.2806499596071304,0.27994754726891297,0.27940225000621294,0.2789101324134098,0.27840590401265575,0.2778897334147069,0.27736180507998276,0.2768223187341431,0.27627148875161706,0.2757095435106175,0.2751367247231598,0.2745532867435702,0.27395949585891305,0.2733556295646962,0.2727419758291285,0.2721188323491009,0.2714865058009519,0.2708453110889551,0.2701955705943322,0.2695376134274565,0.2688717746857644,0.2681983947197409,0.26768354762701174,0.2671855319842774,0.2666776960496635,0.2661602387062389,0.26563336943789334,0.2650973077892524,0.26455228281280063,0.2639985325055809,0.26343630323777584,0.26286584917541106,0.26228743169934093,0.2617013188225952,0.2611077846080743,0.26050710858848947,0.2598995751903379,0.2592854731636115,0.2586650950188228,0.2580387364728316,0.2574066959048467,0.2567692738238679,0.25612731890795293,0.2556344229249248,0.2551337577660593,0.25462552891327095,0.2541099485809489,0.25358723526341687,0.2530576132797594,0.2525213123175029,0.25197856697658033,0.2514296163149426,0.25087470339711143,0.2503140748468984,0.24974798040544416,0.24917667249565748,0.24860040579406,0.24801943681096944,0.2474340234798788,0.24684442475681487,0.24625090023038854,0.24565370974317485,0.2450531130249921,0.24444936933857941,0.243842737138106,0.24331003195759326,0.24281339302916288,0.2423113678629533,0.24180416547626285,0.24129199781689978,0.2407750794132809,0.2402536270292739,0.23972785932452406,0.23980000000000018,0.24040000000000017,0.24100000000000016,0.2416000000000002,0.2422000000000002,0.24280000000000018,0.24340000000000017,0.24400000000000016,0.24460000000000015,0.24520000000000014,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.24820000000000014,0.2488000000000002,0.24940000000000018,0.2500000000000002
43.56565656565657,0.2871907507134402,0.2866075186981962,0.28601102252325533,0.2854015244011682,0.2847793038666947,0.28414465687416396,0.2834978948672479,0.2828393438261301,0.28216934329693094,0.2814882454081026,0.2807964138783374,0.2800942230203525,0.27952845117754266,0.279038181557751,0.2785356932705341,0.27802115230591723,0.27749474085035225,0.27695665670224634,0.27640711265380563,0.2758463358428085,0.27527456707791476,0.2746920601410882,0.2740990810706571,0.27349590742847346,0.27288282755454407,0.2722601398124105,0.2716281518284401,0.27098717972806957,0.27033754737190685,0.26967958559445593,0.26901363144808016,0.2683400274546658,0.26781248697597304,0.26731573328096386,0.2668090561336374,0.26629265344253417,0.2657667339885781,0.2652315168800798,0.2646872309940141,0.2641341144060104,0.2635724138114348,0.2630023839398751,0.2624242869652633,0.2618383919137868,0.261244974071648,0.26064431439463875,0.2600366989213918,0.2594224181920722,0.25880176667415944,0.25817504219686777,0.2575425453956362,0.2569045791680145,0.256261448142156,0.25576407993462247,0.2552640859564085,0.2547564348044281,0.25424133898387963,0.25371901747392656,0.2531896952655967,0.2526536028981069,0.2521109759950934,0.2515620548021632,0.2510070837271089,0.2504463108840633,0.24987998764279268,0.24930836818425517,0.24873170906347367,0.24815026878069762,0.24756430736175147,0.24697408594838996,0.2463798663994091,0.24578191090318266,0.24518048160222541,0.24457584023030965,0.24396824776259546,0.24343755380155915,0.2429410306052678,0.24243904186365167,0.2419317977243818,0.24141951138757475,0.24090239874902286,0.24038067804805793,0.23985456952082213,0.23980000000000024,0.24040000000000022,0.24100000000000021,0.2416000000000002,0.24220000000000025,0.2428000000000003,0.24340000000000028,0.24400000000000022,0.2446000000000002,0.2452000000000002,0.2458000000000003,0.24640000000000029,0.24700000000000027,0.24760000000000026,0.2482000000000002,0.2488000000000003,0.2494000000000003,0.2500000000000002
44.06060606060606,0.2873251084106066,0.2867434323433906,0.28614836188778764,0.285540157615135,0.2849190978423482,0.2842854777219791,0.2836396083028657,0.2829818155665009,0.2823124394441262,0.28163183281941445,0.2809403605214362,0.2802383983124208,0.2796522221249241,0.279163793342914,0.27866303935306774,0.27815012347110096,0.27762522555591446,0.27708854142543327,0.27654028223709465,0.2759806738366772,0.2754099560791665,0.2748283821253245,0.274236217717586,0.27363374043884114,0.273021238957582,0.2723990122627906,0.27176736889183994,0.27112662615454924,0.2704771093564064,0.26981915102382237,0.2691530901341329,0.26847927135290683,0.2679390524815148,0.26744355922534674,0.2669380403291959,0.2664226926832955,0.26589772432286296,0.2653633538783683,0.2648198100111202,0.26426733083667914,0.26370616333854824,0.2631365627745274,0.26255879207803956,0.26197312125665206,0.2613798267899293,0.2607791910286525,0.2601715015973404,0.25955705080190383,0.2589361350441502,0.25830905424474954,0.25767611127615725,0.2570376114068758,0.25639386175832374,0.2558914441502888,0.255392124365373,0.254885054608424,0.25437044764360406,0.2538485229044517,0.2533195060249061,0.25278362836831425,0.25224112655595166,0.25169224199652407,0.2511372204180441,0.2505763114034081,0.25000976793092095,0.24943784592094087,0.2488608037897397,0.24827890201159433,0.24769240269004908,0.24710156913920697,0.24650666547583505,0.24590795622298764,0.2453057059257806,0.24470017877987157,0.24409163827313407,0.24356288931594644,0.24306648820915938,0.24256454271006161,0.2420572640764116,0.24154486674158013,0.24102756795089675,0.2405055874025118,0.23997914689358155,0.23980000000000012,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
44.55555555555556,0.2874570096911975,0.286876886503706,0.28628323994438015,0.28567632888315075,0.28505643036033995,0.2844238386697311,0.28377886441036576,0.2831218335123395,0.282453086241751,0.28177297618981795,0.2810818692510087,0.28038014259485106,0.27977363261751254,0.27928703748124567,0.2787880118967146,0.2782767164527578,0.2777533286280913,0.27721804220782115,0.27667106666290553,0.2761126264963415,0.27554296055985406,0.2749623213448492,0.27437097425135104,0.2737691968385817,0.27315727806076484,0.27253551749163785,0.2719042245410462,0.2712637176668712,0.27061432358540627,0.2699563764831507,0.2692902172328393,0.26861619261636366,0.26806331135873257,0.2675690769024771,0.2670647155778431,0.26655042321364003,0.2660264070572589,0.2654928852203862,0.26495008610905485,0.26439824784061305,0.26383761765013547,0.2632684512887358,0.26269101241616444,0.2621055719899899,0.2615124076535735,0.2609118031249467,0.2603040475885983,0.25968943509207154,0.2590682639491588,0.2584408361513684,0.25780745678922357,0.2571684334848336,0.2565240758370649,0.25601657979491876,0.25551793702955555,0.2550114521660836,0.2544973381961992,0.25397581497774074,0.253447108758895,0.2529114516999254,0.25236908139400926,0.25182024038870254,0.25126517570947837,0.250704138386715,0.2501373829874299,0.24956516715297955,0.24898775114386695,0.24840539739271503,0.24781837006638807,0.2472269346381585,0.24663135747074133,0.24603190541093495,0.2454288453965333,0.24482244407609535,0.24421296744208615,0.24368609929862803,0.24318982641164413,0.24268793073945552,0.24218062462987922,0.24166812373072916,0.24115064661926408,0.2406284144360261,0.24010165052391097,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
45.05050505050505,0.2875865234293146,0.2870079499372136,0.286415725317869,0.2858101066805249,0.28519136973101217,0.2845598078481472,0.28391573112695134,0.28325946539410446,0.28259135120093937,0.28191174279914044,0.2812210071041511,0.28051952265110486,0.2798927497110096,0.27940798097776626,0.2789106778371692,0.2784009980996013,0.2778791168118905,0.27734522567485936,0.2767995324220961,0.27624226016380027,0.2756736466995667,0.27509394380396185,0.2745034164887085,0.2739023422452394,0.27329101027130437,0.2726697206852224,0.2720387837312585,0.2713985189794848,0.2707492545233465,0.27009132617800874,0.2694250766824037,0.2687508549077361,0.2681853282225103,0.2676923508048039,0.2671891462364039,0.26667590924222667,0.266152846240325,0.2656201747832289,0.2650781229826202,0.2645269289199928,0.2639668400458976,0.2633981125703044,0.26282101084654197,0.2622358067511902,0.26164277906220806,0.26104221283748347,0.26043439879588315,0.25981963270277614,0.25919821476188626,0.25857044901521636,0.25793664275266714,0.2572971059328543,0.25665215061650715,0.2561395486175326,0.2556415855203214,0.2551356888619518,0.25462207183062935,0.25410095467879973,0.25357256424059194,0.2530371334463108,0.2524949008356171,0.2519461100709698,0.25139100945282766,0.2508298514380381,0.2502628921627596,0.2496903909711868,0.2491126099512649,0.24852981347849845,0.24794226776887796,0.2473502404418623,0.2467540000942775,0.24615381588590612,0.2455499571374653,0.24494269294159082,0.24433229178736876,0.24380724221244432,0.24331110345801524,0.24280926397326355,0.24230193717628593,0.24178933991076543,0.24127169206850693,0.240749216216231,0.24022213722750113,0.2398,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
45.54545454545455,0.28771371586229155,0.28713668877263937,0.28654588401156433,0.2859415568692371,0.28532398165993184,0.284693450792076,0.28405027380316905,0.28339477636513,0.2827272992655295,0.2820481973700247,0.2813578385711563,0.28065660272847964,0.28000963788097805,0.2795266882630857,0.279031101541866,0.27852303269863576,0.27800265429754223,0.277470155904515,0.2769257434656823,0.2763696386491802,0.2758020781543056,0.2752233129919574,0.2746336077402791,0.27403323977936567,0.2734224985088229,0.27280168455187825,0.2721711089496317,0.2715310923489134,0.2708819641870788,0.2702240618769221,0.26955772999473426,0.268883319474365,0.268305165214919,0.26781344295913384,0.2673113942035338,0.26679921252730726,0.26627710347825134,0.26574528400992437,0.2652039819011045,0.2646534351602798,0.2640938914178411,0.263525607308588,0.2629488478470835,0.2623638857983087,0.26177100104597895,0.2611704799607805,0.26056261477068365,0.2599477029353751,0.2593260465267392,0.2586979516171957,0.25806372767758584,0.25742368698616974,0.2567781440501807,0.25626041001410954,0.2557631290642634,0.2552578237442829,0.2547447074082546,0.25422400067391127,0.2536959309333706,0.25316073186043403,0.25261864291613934,0.2520699088541953,0.2515147792278491,0.2509535078996672,0.2503863525556266,0.24981357422483474,0.24923543680611338,0.24865220660259613,0.2480641518654068,0.2474715423473988,0.24687464886785349,0.2462737428889499,0.2456690961047373,0.24506098004325888,0.24444966568239876,0.24392637429913672,0.2434303753815001,0.24292859823002994,0.24242125731356803,0.24190857065332388,0.24139075943848487,0.24086804764594483,0.24034066166506107,0.23980882992829228,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
46.04040404040404,0.2878386507185326,0.2872631666367677,0.28667377953420564,0.2860707428244314,0.2854543293739128,0.2848248305660256,0.28418255532795306,0.2835278291261661,0.28286099293609,0.2821824021914319,0.2814924257184848,0.28079144466053885,0.28012435914825856,0.2796432213184487,0.27914934493463894,0.2786428820994177,0.2781240028443502,0.277592894550701,0.2770497613278325,0.2764948233532858,0.27592831617857877,0.2753504900047565,0.27476160893170504,0.2741619501851933,0.27355180332553625,0.27293146944168634,0.27230126033445157,0.27166149769241665,0.2710125122640069,0.2703546430289864,0.26968823637252065,0.2690136452647696,0.2684228821250804,0.26793241304608467,0.2674315190387525,0.2669203924953299,0.2663992380530234,0.26586827202715013,0.26532772182554376,0.264777825347014,0.2642188303666052,0.2636509939103419,0.2630745816220723,0.26248986712494077,0.2618971313799261,0.26129666204378404,0.2606887528286229,0.26007370286523146,0.2594518160721585,0.25882340053242425,0.2581887678796188,0.257548232695018,0.2569021119172212,0.25637922114138095,0.25588262465655637,0.25537791363794904,0.25486530157528614,0.25434500942263216,0.2538172651024826,0.2532823030059141,0.2527403634905396,0.2521916923779516,0.2516365404522599,0.25107516296125637,0.25050781912165604,0.24993477162978395,0.24935628617899042,0.24877263098499192,0.24818407632024891,0.24759089405840318,0.2469933572297126,0.2463917395883331,0.24578631519221397,0.24517735799628806,0.24456514145955788,0.24404354968656522,0.2435476961100213,0.24304598723171297,0.24253863855193125,0.24202586925129518,0.24150790179942516,0.2409849615675865,0.24045727644624937,0.23992507646845157,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
46.535353535353536,0.28796138933787263,0.28738744477439415,0.2867994730194946,0.28619772555351825,0.28558247373967516,0.28495400788236996,0.28431263624636743,0.2836586840426475,0.28299249238670643,0.282314417234937,0.28162482830456004,0.2809241079823997,0.28023697319703766,0.27975763979345625,0.2792654676130834,0.2787606058310452,0.2782432218972974,0.2777135009594866,0.2771716452416719,0.27661787338298727,0.27605241974036276,0.27547553365943167,0.2748874787177314,0.2742885319442647,0.27367898301942106,0.27305913345917293,0.2724292957873573,0.2717897926997285,0.2711409562233348,0.2704831268746189,0.26981665281948297,0.26914188903838737,0.26853853650202064,0.26804931851255376,0.26754957807451846,0.2670395063526112,0.26651930703368304,0.2659891957560748,0.2654493995191355,0.26490015607579304,0.26434171331099887,0.2637743286088095,0.26319826821079645,0.2626138065683918,0.2620212256916868,0.26142081449709836,0.26081286815620985,0.2601976874479809,0.25957557811639825,0.2589468502355195,0.2583118175837326,0.25767079702892776,0.2570241079261472,0.25649603702397744,0.25600012716769244,0.2554960132507574,0.2549839088686789,0.2544640352832543,0.25393662092008185,0.2534019008616079,0.2528601163375159,0.2523115142141971,0.25175634648496287,0.2511948697625868,0.25062734477567883,0.2500540358703103,0.24947521051822455,0.24889113883287614,0.24830209309445664,0.2477083472849717,0.2471101766343492,0.24650785717846574,0.24590166532989427,0.24529187746208678,0.24467876950762432,0.2441588204896736,0.24366311756673253,0.24316148270378737,0.24265413241351505,0.2421412870180481,0.2416231702506995,0.24110000886150254,0.24057203222754756,0.24003947196903763,0.24039999999999995,0.24099999999999994,0.24159999999999993,0.24219999999999992,0.24279999999999996,0.24339999999999995,0.24399999999999994,0.24459999999999993,0.24519999999999992,0.24579999999999996,0.24639999999999995,0.24699999999999994,0.24759999999999993,0.24819999999999992,0.24879999999999997,0.24939999999999996,0.24999999999999994
47.03030303030303,0.28808199078496605,0.2875095821613331,0.2869230233387105,0.2863225638083855,0.285708473375641,0.28508104121271927,0.2844405748705418,0.2837873992551847,0.28312185557501873,0.28244430026430417,0.2817551038888745,0.2810546500393618,0.2803475374860664,0.2798700011169611,0.2793795269591159,0.2788762612123706,0.2783603686968988,0.27783203227857983,0.2772914522483849,0.2767388456599327,0.2761744456294151,0.2755985006021111,0.27501127358969274,0.2744130413824931,0.27380409374084236,0.27318473256949655,0.2725552710790802,0.27191603293834216,0.2712673514208902,0.2706095685499148,0.26994303424425437,0.2692681054689784,0.2686521837609877,0.2681642146776768,0.26766562652181825,0.2671566091905479,0.2666373653811543,0.2661081100167901,0.26556906965126953,0.26502048185589494,0.2644625945912081,0.263895665566508,0.26331996158990567,0.2627357579116007,0.262143337562979,0.26154299069402387,0.2609350139114262,0.26031970961966355,0.2596973853671966,0.25906835319980526,0.2584329290229589,0.257791431974982,0.2571441838126468,0.25661091065538255,0.25611568944404806,0.2556121752736238,0.25510058181590584,0.25458113061217474,0.25405405056418434,0.25351957742015385,0.252977953257624,0.25242942596497336,0.25187424872331293,0.2513126794903993,0.2507449804881249,0.250171417695055,0.24959226034539783,0.249007780435698,0.24841825224045888,0.24782395183780265,0.2472251566461886,0.24662214497311763,0.24601519557666113,0.24540458724056344,0.24479059836358072,0.2442722369056271,0.2437766897647528,0.24327513446957025,0.2427677885263068,0.2422548733809276,0.24173661401390217,0.24121323853862187,0.24068497780448855,0.24015206500563108,0.2404,0.241,0.24159999999999998,0.24220000000000003,0.24280000000000007,0.24340000000000006,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000007,0.24640000000000006,0.24700000000000005,0.24760000000000004,0.24819999999999998,0.24880000000000008,0.24940000000000007,0.25
47.525252525252526,0.28820051195617763,0.2876296356109524,0.2870444872068761,0.2864453141911852,0.28583238475733214,0.2852059868929184,0.284566427384261,0.2839140307837366,0.28324913834596793,0.2825721069387994,0.28188330793485983,0.2811831260893278,0.2804719584093083,0.27998036060160075,0.2794915782431934,0.27898990345589364,0.27847549838275915,0.27794854356053916,0.27740923730006967,0.2768577950230362,0.27629444855938756,0.2757194454097082,0.2751330479768507,0.2745355327711001,0.2739271895930843,0.27330832069856426,0.2726792399491387,0.2720402719527769,0.2713917511979578,0.2707340211850403,0.27006743355832913,0.26939234724212163,0.2687638772836782,0.2682771548327165,0.2677797175697101,0.26727175408480597,0.2667534660470703,0.266225067626768,0.2656867848956087,0.2651388552079744,0.2645815265661017,0.26401505697213756,0.26343971376991826,0.2628557729792379,0.2622635186252852,0.2616632420658219,0.2610552413185671,0.26043982039113545,0.25981728861575365,0.25918795999085126,0.258552152531491,0.2579101876304687,0.257262389431778,0.2567238930931107,0.25622936240269845,0.255726450475018,0.2552153710290285,0.25469634585758494,0.25416960431197094,0.2536353827808839,0.25309392416579246,0.25254547735451993,0.2519902966948274,0.2514286414696946,0.2508607753759099,0.25028696600749417,0.24970748434539441,0.2491226042547891,0.2485326019912566,0.2479377557169605,0.24733834502791713,0.24673465049331061,0.24612695320773348,0.2455155343571357,0.24490067479917768,0.24438384730351517,0.24388846089648933,0.24338699053916024,0.2428796547126926,0.2423666759694141,0.2418482805206139,0.2413246978278209,0.24079616019861919,0.24026290238799458,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
48.02020202020202,0.28831700768041096,0.2877476598746671,0.2871639192829067,0.2865660312541274,0.28595426231679805,0.28532889922210003,0.2846902479416342,0.2840386326258867,0.2833743945296716,0.28269789091065733,0.28200949390693797,0.281309589399431,0.2805985758646766,0.2800887715423953,0.27960167472261754,0.27910158576576205,0.27858866409125793,0.27806308786013306,0.2775250533567637,0.2769747743251605,0.27641248126415624,0.27583842068589104,0.27525285434199503,0.2746560584218413,0.2740483227271924,0.27342994982748375,0.27280125419989437,0.27216256135823136,0.2715142069745231,0.27085653599706205,0.27018990176847185,0.2695146651471995,0.26887366851278044,0.26838819033528966,0.26789190247922595,0.2673849921888905,0.26686766006700313,0.2663401194937436,0.2658025960226168,0.26525532675623015,0.2646985597050318,0.2641325531320081,0.2635575748862686,0.2629739017283682,0.2623818186501257,0.2617816181915929,0.2611735997577196,0.2605580689371423,0.2599353368253965,0.259305719354725,0.25866953663251957,0.2580271122902952,0.25737877284495847,0.2568350335484968,0.25634119512086556,0.2558388877900644,0.25532832529344407,0.2548097296478599,0.2542833306278134,0.2537493652374807,0.25320807717860766,0.25265971631618134,0.2521045381437109,0.25154280324987266,0.25097477678818503,0.25040072795129453,0.24982092945135906,0.24923565700792202,0.24864518884457706,0.2480498051956233,0.24744978782381927,0.2468454195502432,0.24623698379717546,0.24562476414482137,0.24500904390260425,0.24449369830898357,0.24399847741791153,0.2434970971933496,0.24298977707300404,0.24247674069830072,0.2419582154952066,0.2414344322583521,0.24090562473954974,0.24037202924174,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000014,0.24280000000000018,0.24340000000000017,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000019,0.24640000000000017,0.24700000000000016,0.24760000000000015,0.2482000000000001,0.2488000000000002,0.24940000000000018,0.2500000000000001
48.515151515151516,0.2884315308142767,0.28786370773679476,0.2872813722641414,0.286684767593677,0.28607415853647,0.2854498305561862,0.28481208876023556,0.2841612568496143,0.2834976760338179,0.2828217039170906,0.28213371336213844,0.2814340913372548,0.2807232377526017,0.28019528530980303,0.279709867734316,0.27921135943026737,0.27869991704775066,0.278175716326237,0.27763895147802675,0.277089834524377,0.276528594588751,0.27595547715167323,0.27537074327168815,0.2747746687768969,0.2741675434315033,0.27354967008172637,0.272921363785341,0.27228295092899285,0.27163476833729755,0.27097716237758146,0.2703104880639557,0.2696351081642352,0.26898160704121066,0.2684973706983069,0.2680022306720065,0.2674963728224685,0.2669799966484671,0.26645331470339134,0.265916551986902,0.26536994531540875,0.2648137426744918,0.2642482025563461,0.26367359328525675,0.2630901923340383,0.26249828563427846,0.2618981668831236,0.2612901368492328,0.2606745026804086,0.26005157721528266,0.2594216783013058,0.25878512812115245,0.2581422525295109,0.2574933804020876,0.25694437947145404,0.2564512349203552,0.25594953440465174,0.2554394916516634,0.2549213288749987,0.2543952762463723,0.2538615713607292,0.25332045869671327,0.2527721890744509,0.25221701911253924,0.2516552106860523,0.25108703038728875,0.25051274899089465,0.24993264092490364,0.24934698374913816,0.24875605764232123,0.24816014489914562,0.24755952943845363,0.24695449632357666,0.24634533129578984,0.245732320321737,0.24511574915558915,0.24460183488412995,0.24410678412810982,0.24360549906284196,0.24309820006439126,0.2425851118462183,0.24206646303301663,0.24154248573766277,0.241013415142415,0.2404794890854287,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
49.01010101010101,0.2885441323319696,0.28797783010413863,0.28739689697562265,0.2868015739395206,0.28619212403780453,0.2855688313962006,0.28493200020907644,0.28428195368091935,0.28361903293093516,0.28294359586719703,0.2822560160366363,0.2815566814569941,0.28084599343664657,0.28029995143759706,0.2798162067824621,0.2793192739091981,0.278809306653645,0.2782864782886235,0.27775098090943645,0.2772030247701585,0.27664283757523694,0.27607066373097655,0.2754867635615018,0.2748914124937752,0.27428490021620955,0.27366752981534553,0.27303961689497125,0.27240148868194686,0.27175348312286357,0.27109594797551156,0.2704292398989658,0.2697537235459173,0.2690877406963895,0.2686047436739706,0.2681107498140134,0.2676059435547872,0.2670905232540365,0.26656470060213594,0.2660287000097142,0.2654827579729822,0.2649271224199683,0.26436205204081514,0.26378781560523284,0.2632046912701194,0.2626129658802753,0.2620129342650327,0.26140489853350785,0.26078916737106733,0.2601660553394658,0.2595358821829822,0.25889897214274066,0.2582556532812584,0.25760625681911875,0.2570519766305281,0.25655952744730826,0.2560584358348772,0.25554891548244196,0.25503118877343733,0.25450548625108765,0.2539720460766794,0.2534311134826421,0.2528829402224674,0.2523277840194162,0.25176590801588533,0.2511975802252139,0.2506230729876209,0.2500426624318693,0.24945662794415335,0.24886525164560877,0.24826881787974092,0.24766761271096982,0.24706192343538336,0.24645203810469576,0.2458382450643023,0.24522083250622942,0.24470830040297203,0.2442134242444456,0.24371223920308094,0.24320496657532634,0.24269183212981063,0.24217306567418845,0.24164890062490363,0.24111957358104502,0.2405853239034019,0.2404000000000001,0.2410000000000001,0.2416000000000001,0.24220000000000008,0.24280000000000013,0.24340000000000012,0.2440000000000001,0.2446000000000001,0.24520000000000008,0.24580000000000013,0.24640000000000012,0.2470000000000001,0.2476000000000001,0.2482000000000001,0.24880000000000013,0.24940000000000012,0.2500000000000001
49.505050505050505,0.28865486141019997,0.28809007609064347,0.28751054245446617,0.2869164992386412,0.2863082076650552,0.28568595047172823,0.2850500308917461,0.2844007715866356,0.2837385135408703,0.2830636149240965,0.28237644992754085,0.28167740758088966,0.2809668905557226,0.28040281770589964,0.27992073962126907,0.2794253769163831,0.2789168805686852,0.27839542133997824,0.27786118916432734,0.2773143924848332,0.2767552575438762,0.2761840276314929,0.2756009622965722,0.27500633652555473,0.2744004398932809,0.2737835756905723,0.27315606003304027,0.2725182209555028,0.27187039749625846,0.27121293877531255,0.27054620307048227,0.2698705568951258,0.26919211561988093,0.26871035533315235,0.26821750589463744,0.26771375028350686,0.2671992856798958,0.2666743228754135,0.26613908565691063,0.2655938101668127,0.2650387442432988,0.26447414674356207,0.2639002868533258,0.2633174433857135,0.26272590407248114,0.26212596485051826,0.2615179291464099,0.2609021071617327,0.26027881516162454,0.25964837476903363,0.25901111226690887,0.25836735791044885,0.257717445251377,0.2571578691885539,0.2566661167475729,0.25616563600212827,0.2556566405755668,0.2551393529945364,0.25461400414836216,0.25408083274052173,0.25354008473437806,0.25299201279525957,0.25243687573089835,0.25187493793215643,0.25130646881588,0.2507317422716292,0.25015103611393413,0.24956463154162817,0.24897281260570847,0.248375865687069,0.24777407898534984,0.2471677420200403,0.24655714514487134,0.24594257907642958,0.2453243344378249,0.2448131367227759,0.24431843947357976,0.243817359164975,0.2433101179960215,0.24279694277384195,0.24227806447346903,0.24175371780040733,0.24122414075712445,0.24068957421461812,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25
50.0,0.2887637655084992,0.28820049309744195,0.28762235602963987,0.2870295907348204,0.2864224565644891,0.2858012348198387,0.2851662277250327,0.2845177573527433,0.2838561645087862,0.2831818075826058,0.28249506137024233,0.2817963158762405,0.281085975100761,0.28050393021968917,0.28002351233327116,0.2795297144977388,0.2790226847887551,0.27850259141345113,0.2779696221010821,0.27742398344060815,0.27686590016987583,0.2762956144211498,0.2757133849277763,0.2751194861967647,0.27451420765204354,0.27389785275308703,0.27327073809352453,0.2726331924842345,0.27198555602529084,0.2713281791709802,0.27066142179193536,0.2699856522382493,0.26930124640723463,0.26881425014044996,0.268322543301503,0.26781983730924536,0.26730632813011806,0.2667822256216774,0.26624775291268393,0.2657031457585963,0.2651486518758273,0.2645845302580772,0.2640110504780041,0.2634284919774106,0.2628371433490429,0.26223730161299397,0.2616292714905868,0.261013364678497,0.26038989912573496,0.2597591983159744,0.2591215905575676,0.25847740828343935,0.25782698736289816,0.25726209977419834,0.2567710453379793,0.2562711773040844,0.2557627092025802,0.25524586367702196,0.25472087193771503,0.25418797320644926,0.25364741415492387,0.2530994483390156,0.25254433563096096,0.25198234165144334,0.25141373720348403,0.2508387977099427,0.2502578026563348,0.24967103504057062,0.2490787808311193,0.24848132843499232,0.24787896817683797,0.2472719917903291,0.24666069192292225,0.2460453616549586,0.2454262940339766,0.24491638425151105,0.24442187007864458,0.24392089906178277,0.24341369428502452,0.24290048357749996,0.24238149906621476,0.24185697673139633,0.24132715596559928,0.24079227913775575,0.2404,0.241,0.24159999999999998,0.24219999999999997,0.24280000000000002,0.2434,0.244,0.24459999999999998,0.24519999999999997,0.24580000000000002,0.2464,0.247,0.2476,0.24819999999999998,0.24880000000000002,0.2494,0.25

